MinMax Recurrent Neural Cascades

We introduce MinMax Recurrent Neural Cascades (MinMax RNCs), a class of recurrent neural networks based on a novel form of recurrence in the MinMax algebra. MinMax RNCs are a first in simultaneously enjoying the key properties for truly long-context processing: strong formal expressivity with long-term memory, efficient inference both in recurrent and parallel form, stable dynamics and gradients, and long-range sensitivity ensured by non-vanishing state gradients. First, they can store and retain information arbitrarily long, and manipulate it in a rich way, with a formal expressivity corresponding to the regular languages (arguably the maximal expressivity for finite-memory systems). Second, in addition to linear-time inference via recurrence, they also admit log-depth linear-work inference via parallel scan. Third, their states and activations are uniformly bounded independently of sequence length. Fourth, although not everywhere-differentiable, they admit pseudo-gradients that are uniformly bounded independently of sequence length and coincide with ordinary gradients almost everywhere. Fifth, they do not suffer from vanishing state gradients: the pseudo-gradient of a state with respect to an arbitrarily-distant past state can retain unit norm, while coinciding with the ordinary gradient. Empirically, we find that the theoretical properties translate to strong practical performance. We evaluate MinMax RNCs on a suite of fundamental synthetic tasks, and observe they solve all tasks perfectly, generalising seamlessly on longer sequences when tested up to length 1M, and outperforming a selection of baselines that well-represent the state of the art. We train a 112M-parameter MinMax RNC for next-token prediction in OWT, obtaining competitive performance for its size, and hence initial evidence of the potential of MinMax RNCs for real-world sequence-modelling tasks.

==> data/evaluations_groups/s3/deltaproduct.csv <==
step,acc_mean,acc_low,acc_high
1024,94.349,51.566,100.000
2048,71.507,0.000,100.000
3072,52.544,0.000,100.000
4096,41.507,0.000,100.000
5120,35.529,0.000,96.195
6144,32.113,0.000,86.636
7168,29.444,0.000,79.637
8192,28.088,0.000,73.213
9216,27.131,0.000,75.843
10240,26.275,0.000,74.993
11264,25.369,0.000,73.330
12288,25.044,0.000,73.960
13312,24.647,0.000,73.657
14336,24.050,0.000,73.788
15360,23.787,0.000,73.712
16384,23.719,0.000,71.579
17408,23.320,0.000,71.424
18432,23.369,0.000,72.957
19456,22.993,0.000,72.325
20480,22.996,0.000,73.231
21504,22.938,0.000,74.201
22528,22.805,0.000,72.649
23552,22.679,0.000,72.744
24576,22.750,0.000,74.795
25600,23.094,0.000,75.286
26624,22.985,0.000,73.719
27648,22.558,0.000,74.747
28672,22.417,0.000,73.289
29696,22.559,0.000,73.259
30720,22.442,0.000,74.448
31744,22.388,0.000,74.377
32768,22.406,0.000,76.204
33792,22.346,0.000,76.390
34816,22.548,0.000,77.755
35840,22.478,0.000,77.135
36864,22.213,0.000,78.077
37888,21.984,0.000,78.199
38912,22.195,0.000,78.185
39936,22.014,0.000,76.864
40960,22.004,0.000,76.130
41984,21.868,0.000,74.382
43008,21.697,0.000,70.265
44032,21.184,0.000,65.428
45056,20.864,0.000,58.869
46080,20.244,0.000,52.501
47104,19.581,0.000,46.621
48128,18.784,0.000,37.646
49152,18.035,5.212,30.859
50176,17.521,9.332,25.710
51200,17.226,14.261,20.191
52224,16.898,14.469,19.328
53248,16.901,15.355,18.447
54272,16.831,16.517,17.144
55296,16.768,16.157,17.379
56320,16.867,15.862,17.873
57344,16.955,15.190,18.721
58368,17.070,15.181,18.959
59392,16.891,15.690,18.092
60416,16.845,14.514,19.176
61440,16.841,15.262,18.419
62464,16.927,14.613,19.240
63488,17.143,14.550,19.736
64512,17.128,15.227,19.030
65536,17.153,14.780,19.525
66560,17.205,14.019,20.390
67584,17.299,14.323,20.275
68608,17.333,14.005,20.662
69632,17.313,15.071,19.556
70656,17.244,14.994,19.494
71680,17.307,15.635,18.978
72704,17.290,14.137,20.442
73728,16.986,13.924,20.047
74752,16.877,15.374,18.380
75776,16.906,16.429,17.382
76800,16.990,15.638,18.342
77824,17.059,14.959,19.158
78848,17.082,13.867,20.297
79872,16.928,14.633,19.222
80896,17.089,15.803,18.376
81920,16.968,16.083,17.853
82944,17.025,14.933,19.116
83968,17.004,15.253,18.755
84992,17.025,15.071,18.979
86016,16.966,15.045,18.886
87040,16.769,15.966,17.572
88064,16.937,14.664,19.211
89088,16.839,15.543,18.134
90112,16.795,16.139,17.451
91136,16.675,15.065,18.285
92160,16.566,15.491,17.641
93184,16.683,15.826,17.540
94208,16.625,16.027,17.222
95232,16.545,15.814,17.277
96256,16.755,15.875,17.635
97280,16.639,14.338,18.940
98304,16.569,14.073,19.064
99328,16.625,13.894,19.355
100352,16.364,14.487,18.240
101376,16.558,15.490,17.627
102400,16.569,15.787,17.351
103424,16.562,15.902,17.222
104448,16.345,14.370,18.320
105472,16.514,14.936,18.091
106496,16.445,15.599,17.290
107520,16.362,14.367,18.357
108544,16.403,14.487,18.318
109568,16.612,13.687,19.537
110592,16.532,14.502,18.561
111616,16.800,15.260,18.340
112640,16.732,14.661,18.804
113664,16.805,14.131,19.479
114688,16.653,16.451,16.855
115712,16.454,15.374,17.533
116736,16.430,14.859,18.001
117760,16.512,15.681,17.343
118784,16.595,15.652,17.538
119808,16.577,16.137,17.017
120832,16.493,15.490,17.496
121856,16.667,14.996,18.338
122880,16.618,14.696,18.540
123904,16.729,15.238,18.220
124928,16.508,15.556,17.459
125952,16.593,15.194,17.992
126976,16.736,15.112,18.361
128000,16.670,14.518,18.822
129024,16.610,15.152,18.068
130048,16.545,14.261,18.829
131072,16.488,15.255,17.720
132096,16.653,16.025,17.281
133120,16.713,15.746,17.679
134144,16.878,15.397,18.358
135168,16.800,15.846,17.754
136192,16.673,14.787,18.558
137216,16.733,15.618,17.848
138240,16.654,15.184,18.124
139264,16.586,15.179,17.994
140288,16.622,16.085,17.160
141312,16.582,15.909,17.255
142336,16.523,15.852,17.195
143360,16.566,15.149,17.983
144384,16.527,15.701,17.354
145408,16.521,15.176,17.865
146432,16.429,15.323,17.536
147456,16.597,15.660,17.533
148480,16.571,14.639,18.503
149504,16.462,14.808,18.117
150528,16.414,14.778,18.050
151552,16.506,14.248,18.765
152576,16.529,14.544,18.514
153600,16.679,14.273,19.085
154624,16.649,14.188,19.110
155648,16.457,14.345,18.570
156672,16.418,13.975,18.862
157696,16.601,13.531,19.670
158720,16.654,13.465,19.843
159744,16.672,14.495,18.849
160768,16.748,14.475,19.022
161792,16.697,14.925,18.469
162816,16.841,13.348,20.335
163840,16.770,13.244,20.295
164864,16.720,14.175,19.266
165888,16.709,14.936,18.481
166912,16.756,15.734,17.779
167936,16.703,15.847,17.558
168960,16.889,15.423,18.355
169984,16.848,16.014,17.683
171008,16.671,16.371,16.971
172032,16.666,16.310,17.022
173056,16.603,16.328,16.877
174080,16.744,15.725,17.763
175104,16.558,15.715,17.400
176128,16.531,15.360,17.702
177152,16.494,15.765,17.223
178176,16.370,14.934,17.807
179200,16.591,16.177,17.004
180224,16.667,16.440,16.894
181248,16.557,15.829,17.285
182272,16.445,15.243,17.647
183296,16.549,15.608,17.490
184320,16.586,15.972,17.200
185344,16.490,15.858,17.121
186368,16.516,15.884,17.147
187392,16.558,15.617,17.500
188416,16.597,16.083,17.111
189440,16.560,15.851,17.269
190464,16.604,15.329,17.879
191488,16.693,16.403,16.983
192512,16.814,15.467,18.162
193536,16.682,16.310,17.055
194560,16.489,14.369,18.609
195584,16.577,15.320,17.835
196608,16.724,16.625,16.823
197632,16.944,14.658,19.229
198656,16.788,15.622,17.954
199680,16.915,14.794,19.037
200704,16.849,15.393,18.305
201728,16.826,14.827,18.825
202752,16.906,14.850,18.963
203776,16.818,15.293,18.343
204800,16.784,15.270,18.299
205824,16.809,15.717,17.901
206848,16.699,16.180,17.217
207872,16.774,15.273,18.275
208896,16.856,14.841,18.870
209920,16.687,16.357,17.017
210944,16.735,16.422,17.047
211968,16.570,15.988,17.151
212992,16.681,16.285,17.076
214016,16.653,16.504,16.803
215040,16.473,14.661,18.285
216064,16.516,15.546,17.486
217088,16.592,15.891,17.293
218112,16.451,14.261,18.641
219136,16.553,15.752,17.355
220160,16.422,13.826,19.018
221184,16.434,14.182,18.686
222208,16.552,15.478,17.627
223232,16.445,13.986,18.905
224256,16.570,15.245,17.894
225280,16.360,13.081,19.639
226304,16.325,12.753,19.897
227328,16.364,13.207,19.521
228352,16.381,13.647,19.115
229376,16.466,14.421,18.511
230400,16.391,13.646,19.136
231424,16.428,13.991,18.866
232448,16.447,14.281,18.613
233472,16.610,16.121,17.100
234496,16.666,16.508,16.823
235520,16.630,15.817,17.443
236544,16.591,16.057,17.124
237568,16.575,15.327,17.823
238592,16.540,15.224,17.857
239616,16.525,15.399,17.651
240640,16.574,15.328,17.820
241664,16.603,15.991,17.216
242688,16.616,15.935,17.296
243712,16.500,15.149,17.851
244736,16.434,14.286,18.582
245760,16.376,13.386,19.365
246784,16.296,12.831,19.761
247808,16.564,15.333,17.796
248832,16.392,13.994,18.791
249856,16.412,13.388,19.437
250880,16.570,15.925,17.215
251904,16.691,16.362,17.021
252928,16.544,14.924,18.165
253952,16.492,15.206,17.779
254976,16.528,15.081,17.976
256000,16.530,15.129,17.931
257024,16.597,16.045,17.149
258048,16.706,15.562,17.851
259072,16.835,15.045,18.624
260096,16.771,15.776,17.765
261120,16.864,14.977,18.750
262144,16.896,14.965,18.827
263168,16.713,16.289,17.136
264192,16.684,16.080,17.289
265216,16.898,14.910,18.885
266240,16.789,15.637,17.940
267264,16.782,15.178,18.385
268288,16.773,15.442,18.105
269312,16.842,15.082,18.602
270336,16.764,16.177,17.351
271360,16.798,15.618,17.978
272384,16.747,16.043,17.451
273408,16.745,16.230,17.259
274432,16.776,15.532,18.020
275456,16.755,15.937,17.572
276480,16.816,15.500,18.133
277504,16.722,16.167,17.277
278528,16.736,16.023,17.448
279552,16.708,16.260,17.157
280576,16.665,16.601,16.728
281600,16.577,15.652,17.502
282624,16.872,14.859,18.885
283648,16.885,15.107,18.664
284672,16.792,15.026,18.557
285696,16.756,15.791,17.721
286720,16.788,15.991,17.586
287744,16.897,14.727,19.068
288768,16.787,15.369,18.205
289792,16.597,15.767,17.427
290816,16.621,16.222,17.020
291840,16.503,15.176,17.829
292864,16.498,14.944,18.052
293888,16.640,16.540,16.739
294912,16.659,16.317,17.000
295936,16.481,14.859,18.104
296960,16.682,16.547,16.818
297984,16.642,16.322,16.962
299008,16.725,16.274,17.177
300032,16.677,16.378,16.976
301056,16.714,16.169,17.260
302080,16.678,16.433,16.924
303104,16.814,15.524,18.103
304128,16.714,15.842,17.586
305152,16.883,14.515,19.251
306176,16.820,15.215,18.425
307200,16.767,15.402,18.132
308224,16.677,16.359,16.995
309248,16.825,15.498,18.153
310272,16.835,15.607,18.064
311296,16.784,15.399,18.169
312320,16.857,15.285,18.428
313344,16.716,16.542,16.890
314368,16.811,15.700,17.923
315392,16.887,14.869,18.905
316416,16.933,14.453,19.413
317440,16.901,14.676,19.125
318464,16.753,15.602,17.903
319488,16.689,16.528,16.849
320512,16.666,16.361,16.971
321536,16.551,15.215,17.887
322560,16.403,14.041,18.765
323584,16.456,14.103,18.809
324608,16.583,15.943,17.224
325632,16.588,15.744,17.432
326656,16.496,14.671,18.320
327680,16.642,16.002,17.281
328704,16.650,16.541,16.759
329728,16.670,16.478,16.863
330752,16.685,16.392,16.977
331776,16.737,16.101,17.374
332800,16.717,16.184,17.250
333824,16.492,14.580,18.404
334848,16.327,13.178,19.476
335872,16.333,13.100,19.567
336896,16.543,15.525,17.562
337920,16.505,15.110,17.899
338944,16.479,14.736,18.222
339968,16.596,15.960,17.232
340992,16.565,15.768,17.362
342016,16.638,16.109,17.168
343040,16.733,16.186,17.279
344064,16.653,16.398,16.909
345088,16.688,16.370,17.006
346112,16.722,16.497,16.947
347136,16.605,15.883,17.326
348160,16.580,15.634,17.526
349184,16.739,16.157,17.322
350208,16.713,15.685,17.740
351232,16.800,15.435,18.166
352256,16.806,14.980,18.631
353280,16.740,16.240,17.240
354304,16.833,15.415,18.250
355328,16.760,15.548,17.972
356352,16.869,14.669,19.070
357376,16.919,14.549,19.288
358400,16.983,13.781,20.185
359424,16.907,14.319,19.496
360448,16.865,14.756,18.974
361472,16.725,16.075,17.375
362496,16.590,16.274,16.905
363520,16.711,16.559,16.864
364544,16.681,16.143,17.219
365568,16.671,16.362,16.979
366592,16.741,16.052,17.431
367616,16.633,15.972,17.293
368640,16.549,15.795,17.304
369664,16.579,16.025,17.134
370688,16.650,16.228,17.071
371712,16.665,16.470,16.860
372736,16.563,15.668,17.457
373760,16.561,15.668,17.453
374784,16.630,16.374,16.886
375808,16.649,16.120,17.178
376832,16.580,15.325,17.834
377856,16.497,14.621,18.372
378880,16.460,14.561,18.359
379904,16.519,14.978,18.060
380928,16.503,14.897,18.108
381952,16.549,15.591,17.506
382976,16.538,14.778,18.297
384000,16.586,15.571,17.602
385024,16.452,14.303,18.601
386048,16.401,14.127,18.675
387072,16.470,14.532,18.408
388096,16.553,15.367,17.740
389120,16.392,13.619,19.165
390144,16.420,13.825,19.015
391168,16.336,13.324,19.348
392192,16.380,13.561,19.199
393216,16.527,14.680,18.373
394240,16.386,13.744,19.028
395264,16.455,13.712,19.198
396288,16.317,12.447,20.187
397312,16.455,14.455,18.455
398336,16.620,16.079,17.160
399360,16.470,14.373,18.567
400384,16.358,13.156,19.559
401408,16.534,14.877,18.191
402432,16.429,14.090,18.769
403456,16.398,14.008,18.787
404480,16.446,13.905,18.988
405504,16.397,13.301,19.493
406528,16.593,15.836,17.351
407552,16.900,14.678,19.122
408576,16.759,15.871,17.648
409600,16.666,16.484,16.848
410624,16.758,15.757,17.760
411648,16.738,15.963,17.514
412672,16.801,15.798,17.805
413696,16.834,15.095,18.573
414720,16.826,15.137,18.514
415744,16.838,14.647,19.030
416768,16.853,14.911,18.795
417792,16.761,16.121,17.401
418816,16.477,14.878,18.076
419840,16.452,14.529,18.376
420864,16.553,15.828,17.278
421888,16.618,16.218,17.018
422912,16.635,16.182,17.087
423936,16.665,16.549,16.781
424960,16.891,14.726,19.056
425984,16.759,15.919,17.598
427008,16.729,16.235,17.224
428032,16.648,16.527,16.768
429056,16.691,16.336,17.046
430080,16.743,15.934,17.552
431104,16.742,16.057,17.427
432128,16.822,15.091,18.554
433152,16.910,14.883,18.937
434176,16.898,14.728,19.068
435200,16.767,15.362,18.172
436224,16.725,16.222,17.228
437248,16.751,16.212,17.290
438272,16.765,15.946,17.584
439296,16.834,15.181,18.487
440320,16.728,15.752,17.703
441344,16.661,16.488,16.833
442368,16.620,16.345,16.894
443392,16.610,15.928,17.293
444416,16.650,16.261,17.039
445440,16.684,16.130,17.238
446464,16.675,16.535,16.815
447488,16.648,16.335,16.962
448512,16.644,16.342,16.945
449536,16.581,15.649,17.513
450560,16.713,16.139,17.286
451584,16.753,15.609,17.896
452608,16.718,15.893,17.543
453632,16.774,16.048,17.499
454656,16.665,16.390,16.940
455680,16.450,14.684,18.215
456704,16.603,16.146,17.059
457728,16.483,14.629,18.337
458752,16.530,15.070,17.990
459776,16.511,15.053,17.969
460800,16.508,14.481,18.536
461824,16.621,16.216,17.025
462848,16.656,16.471,16.840
463872,16.639,16.336,16.942
464896,16.654,16.087,17.222
465920,16.723,16.061,17.384
466944,16.738,15.521,17.954
467968,16.855,15.063,18.647
468992,16.901,14.900,18.902
470016,16.800,15.351,18.250
471040,16.807,15.465,18.149
472064,16.832,15.112,18.553
473088,16.835,15.397,18.272
474112,16.723,16.180,17.267
475136,16.714,16.294,17.133
476160,16.568,16.059,17.077
477184,16.650,16.289,17.010
478208,16.741,16.029,17.452
479232,16.833,14.814,18.851
480256,16.685,16.226,17.144
481280,16.766,15.428,18.105
482304,16.669,16.051,17.287
483328,16.764,16.213,17.315
484352,16.617,16.066,17.168
485376,16.601,15.900,17.301
486400,16.515,14.545,18.485
487424,16.367,13.764,18.969
488448,16.596,15.832,17.359
489472,16.547,15.501,17.593
490496,16.464,14.769,18.160
491520,16.507,15.004,18.010
492544,16.396,13.823,18.969
493568,16.526,15.020,18.031
494592,16.543,15.177,17.908
495616,16.682,16.433,16.932
496640,16.875,14.601,19.148
497664,16.822,14.827,18.816
498688,16.712,16.136,17.288
499712,16.674,16.530,16.818
500736,16.584,15.826,17.342
501760,16.609,16.367,16.851
502784,16.730,15.942,17.517
503808,16.817,14.910,18.724
504832,16.730,15.872,17.588
505856,16.780,15.863,17.697
506880,16.706,16.355,17.058
507904,16.754,15.856,17.652
508928,16.792,15.505,18.080
509952,16.642,16.591,16.693
510976,16.629,15.897,17.361
512000,16.782,15.520,18.045
513024,16.771,15.849,17.692
514048,16.705,15.978,17.432
515072,16.627,16.547,16.707
516096,16.664,16.379,16.949
517120,16.637,16.156,17.118
518144,16.624,15.849,17.399
519168,16.740,16.171,17.309
520192,16.825,15.452,18.199
521216,16.724,15.462,17.986
522240,16.715,16.095,17.336
523264,16.705,15.978,17.431
524288,16.607,16.052,17.163
525312,16.648,16.453,16.842
526336,16.564,15.368,17.761
527360,16.617,16.115,17.119
528384,16.606,16.331,16.880
529408,16.664,16.397,16.931
530432,16.743,16.384,17.103
531456,16.859,14.696,19.023
532480,16.865,14.982,18.749
533504,16.787,15.922,17.651
534528,16.886,14.712,19.060
535552,16.894,14.743,19.045
536576,16.911,14.347,19.474
537600,16.869,14.597,19.142
538624,16.769,15.355,18.184
539648,16.583,15.990,17.175
540672,16.735,16.478,16.992
541696,16.654,16.512,16.797
542720,16.502,14.796,18.209
543744,16.583,15.578,17.589
544768,16.600,15.881,17.320
545792,16.563,16.023,17.103
546816,16.632,16.458,16.806
547840,16.637,16.075,17.199
548864,16.574,15.266,17.882
549888,16.670,16.309,17.030
550912,16.600,16.245,16.954
551936,16.551,15.058,18.045
552960,16.574,15.683,17.465
553984,16.686,16.338,17.034
555008,16.735,16.669,16.801
556032,16.710,15.938,17.482
557056,16.795,15.290,18.300
558080,16.654,16.571,16.737
559104,16.620,16.391,16.849
560128,16.638,15.947,17.329
561152,16.604,15.921,17.287
562176,16.599,15.730,17.468
563200,16.617,16.178,17.055
564224,16.619,15.895,17.343
565248,16.649,16.267,17.030
566272,16.697,16.108,17.285
567296,16.609,16.221,16.996
568320,16.564,15.837,17.292
569344,16.664,16.438,16.890
570368,16.697,15.852,17.542
571392,16.690,15.978,17.402
572416,16.655,16.341,16.968
573440,16.709,16.304,17.114
574464,16.757,15.749,17.765
575488,16.770,15.418,18.123
576512,16.765,16.022,17.507
577536,16.745,16.114,17.376
578560,16.806,15.078,18.533
579584,16.785,15.823,17.747
580608,16.772,15.546,17.999
581632,16.777,15.800,17.754
582656,16.720,15.933,17.508
583680,16.650,16.543,16.758
584704,16.550,15.416,17.684
585728,16.472,14.895,18.049
586752,16.541,15.628,17.455
587776,16.668,16.203,17.133
588800,16.777,16.003,17.550
589824,16.836,15.223,18.450
590848,16.856,14.779,18.933
591872,16.672,16.367,16.977
592896,16.629,16.412,16.847
593920,16.749,16.380,17.119
594944,16.681,16.316,17.046
595968,16.646,16.324,16.967
596992,16.676,16.315,17.037
598016,16.698,16.390,17.005
599040,16.700,16.459,16.940
600064,16.620,16.592,16.647
601088,16.636,16.421,16.850
602112,16.631,16.325,16.938
603136,16.700,16.248,17.152
604160,16.619,16.351,16.887
605184,16.551,15.841,17.261
606208,16.608,16.178,17.038
607232,16.626,16.348,16.904
608256,16.659,16.618,16.700
609280,16.670,16.432,16.908
610304,16.676,16.399,16.954
611328,16.781,15.920,17.642
612352,16.763,15.811,17.715
613376,16.700,16.438,16.963
614400,16.747,16.347,17.148
615424,16.684,16.263,17.105
616448,16.656,16.498,16.813
617472,16.587,15.717,17.457
618496,16.597,15.730,17.465
619520,16.651,16.338,16.964
620544,16.702,16.318,17.087
621568,16.682,16.587,16.778
622592,16.642,16.432,16.852
623616,16.714,16.157,17.270
624640,16.697,16.510,16.884
625664,16.680,16.279,17.080
626688,16.650,16.417,16.883
627712,16.702,16.213,17.191
628736,16.698,16.411,16.986
629760,16.623,16.138,17.107
630784,16.616,16.219,17.013
631808,16.673,16.464,16.881
632832,16.698,16.345,17.052
633856,16.721,16.144,17.297
634880,16.681,16.414,16.949
635904,16.594,16.137,17.051
636928,16.616,16.356,16.876
637952,16.685,16.232,17.138
638976,16.661,16.158,17.164
640000,16.650,16.600,16.699
641024,16.702,16.529,16.874
642048,16.767,15.617,17.918
643072,16.708,16.398,17.017
644096,16.601,16.113,17.090
645120,16.711,16.476,16.946
646144,16.672,16.468,16.876
647168,16.716,16.613,16.819
648192,16.713,16.237,17.188
649216,16.709,16.356,17.063
650240,16.646,16.458,16.834
651264,16.614,16.495,16.732
652288,16.633,16.118,17.148
653312,16.559,15.734,17.385
654336,16.625,15.998,17.251
655360,16.640,16.393,16.887
656384,16.635,16.174,17.096
657408,16.671,16.423,16.919
658432,16.654,16.460,16.848
659456,16.761,16.283,17.239
660480,16.706,16.226,17.187
661504,16.675,16.150,17.201
662528,16.695,15.897,17.493
663552,16.746,16.300,17.193
664576,16.757,15.736,17.779
665600,16.684,16.034,17.333
666624,16.702,15.948,17.456
667648,16.754,16.058,17.451
668672,16.729,16.102,17.355
669696,16.860,15.343,18.377
670720,16.720,16.045,17.395
671744,16.684,16.460,16.908
672768,16.694,16.472,16.915
673792,16.664,16.343,16.986
674816,16.629,16.070,17.187
675840,16.581,15.989,17.172
676864,16.599,15.850,17.348
677888,16.629,16.200,17.058
678912,16.644,16.345,16.944
679936,16.590,15.881,17.299
680960,16.604,15.886,17.322
681984,16.720,16.402,17.038
683008,16.697,16.057,17.338
684032,16.666,16.519,16.813
685056,16.699,16.438,16.960
686080,16.624,16.365,16.883
687104,16.669,16.077,17.261
688128,16.724,16.415,17.034
689152,16.662,16.433,16.892
690176,16.680,16.599,16.760
691200,16.646,16.563,16.728
692224,16.635,16.163,17.106
693248,16.697,16.525,16.869
694272,16.601,16.560,16.643
695296,16.678,16.422,16.933
696320,16.703,16.164,17.243
697344,16.706,16.378,17.034
698368,16.675,16.576,16.774
699392,16.676,16.181,17.172
700416,16.738,15.997,17.479
701440,16.621,16.416,16.827
702464,16.667,16.480,16.853
703488,16.605,15.884,17.326
704512,16.535,15.434,17.636
705536,16.545,15.513,17.577
706560,16.581,15.734,17.428
707584,16.643,16.052,17.234
708608,16.660,16.352,16.967
709632,16.610,16.492,16.729
710656,16.647,16.315,16.979
711680,16.641,16.424,16.858
712704,16.705,16.619,16.792
713728,16.664,16.399,16.929
714752,16.727,16.480,16.974
715776,16.675,16.477,16.873
716800,16.575,15.761,17.388
717824,16.636,16.126,17.146
718848,16.723,16.324,17.121
719872,16.609,15.929,17.289
720896,16.634,16.409,16.859
721920,16.709,16.151,17.268
722944,16.636,16.045,17.228
723968,16.642,16.034,17.250
724992,16.668,16.588,16.748
726016,16.569,15.977,17.161
727040,16.684,16.583,16.784
728064,16.661,16.572,16.750
729088,16.664,16.204,17.125
730112,16.740,15.725,17.755
731136,16.629,16.176,17.082
732160,16.654,16.316,16.992
733184,16.637,16.132,17.142
734208,16.603,15.667,17.540
735232,16.651,16.245,17.058
736256,16.631,16.484,16.778
737280,16.628,16.606,16.651
738304,16.663,16.312,17.013
739328,16.678,16.383,16.974
740352,16.695,16.523,16.867
741376,16.596,16.117,17.075
742400,16.676,16.348,17.003
743424,16.651,16.207,17.094
744448,16.703,16.614,16.792
745472,16.727,16.363,17.090
746496,16.773,16.034,17.511
747520,16.692,16.508,16.875
748544,16.722,16.366,17.077
749568,16.757,16.012,17.502
750592,16.721,16.101,17.342
751616,16.679,16.593,16.766
752640,16.629,16.105,17.152
753664,16.662,16.641,16.684
754688,16.649,16.375,16.924
755712,16.633,15.926,17.340
756736,16.641,16.164,17.117
757760,16.624,16.194,17.055
758784,16.674,16.586,16.762
759808,16.696,16.335,17.056
760832,16.682,16.534,16.830
761856,16.696,16.436,16.956
762880,16.671,16.579,16.764
763904,16.703,16.350,17.056
764928,16.680,16.500,16.859
765952,16.632,15.690,17.574
766976,16.644,16.355,16.932
768000,16.636,16.238,17.035
769024,16.582,15.560,17.604
770048,16.626,16.084,17.168
771072,16.639,16.419,16.860
772096,16.691,16.297,17.084
773120,16.731,16.354,17.107
774144,16.690,16.276,17.103
775168,16.700,16.306,17.094
776192,16.631,16.256,17.005
777216,16.635,15.783,17.487
778240,16.680,16.428,16.932
779264,16.741,16.419,17.062
780288,16.682,16.567,16.798
781312,16.598,16.381,16.815
782336,16.666,16.404,16.928
783360,16.643,16.544,16.741
784384,16.737,16.081,17.394
785408,16.728,16.169,17.287
786432,16.701,16.475,16.928
787456,16.643,16.433,16.853
788480,16.674,16.424,16.924
789504,16.640,16.427,16.853
790528,16.677,16.280,17.074
791552,16.687,16.154,17.220
792576,16.666,16.573,16.759
793600,16.593,16.018,17.169
794624,16.601,15.973,17.229
795648,16.646,16.071,17.221
796672,16.605,16.483,16.727
797696,16.661,16.608,16.714
798720,16.672,16.388,16.956
799744,16.653,16.287,17.018
800768,16.660,16.585,16.735
801792,16.708,16.226,17.190
802816,16.681,16.514,16.849
803840,16.649,16.459,16.838
804864,16.619,16.104,17.134
805888,16.667,16.488,16.847
806912,16.669,16.485,16.852
807936,16.651,16.248,17.053
808960,16.619,16.026,17.213
809984,16.634,16.200,17.068
811008,16.612,16.352,16.873
812032,16.610,16.151,17.069
813056,16.661,16.226,17.096
814080,16.606,16.053,17.158
815104,16.657,16.509,16.805
816128,16.686,16.613,16.760
817152,16.659,16.575,16.743
818176,16.643,16.550,16.736
819200,16.638,16.202,17.075
820224,16.648,16.267,17.029
821248,16.704,16.229,17.179
822272,16.635,16.236,17.033
823296,16.641,16.082,17.200
824320,16.654,16.505,16.802
825344,16.628,16.416,16.841
826368,16.647,16.279,17.015
827392,16.667,16.222,17.111
828416,16.590,16.249,16.931
829440,16.646,16.348,16.945
830464,16.669,16.467,16.871
831488,16.662,16.477,16.846
832512,16.661,16.631,16.692
833536,16.580,15.630,17.530
834560,16.604,15.636,17.571
835584,16.583,15.527,17.639
836608,16.660,16.527,16.792
837632,16.717,15.891,17.543
838656,16.738,16.209,17.267
839680,16.667,16.378,16.956
840704,16.688,16.218,17.157
841728,16.568,15.604,17.531
842752,16.656,16.621,16.691
843776,16.652,16.337,16.968
844800,16.649,16.350,16.947
845824,16.606,15.974,17.238
846848,16.604,15.937,17.272
847872,16.636,16.446,16.825
848896,16.644,16.401,16.888
849920,16.699,16.592,16.806
850944,16.711,16.169,17.253
851968,16.714,16.154,17.273
852992,16.692,16.417,16.968
854016,16.640,16.123,17.157
855040,16.677,16.431,16.923
856064,16.708,16.360,17.056
857088,16.674,16.381,16.967
858112,16.685,16.307,17.063
859136,16.761,16.418,17.103
860160,16.683,16.616,16.750
861184,16.635,16.322,16.948
862208,16.698,16.388,17.008
863232,16.686,16.479,16.894
864256,16.707,16.632,16.781
865280,16.654,16.515,16.792
866304,16.668,16.435,16.902
867328,16.686,16.424,16.947
868352,16.800,15.896,17.704
869376,16.731,15.911,17.551
870400,16.697,16.492,16.902
871424,16.689,16.591,16.786
872448,16.583,15.947,17.218
873472,16.601,16.020,17.181
874496,16.607,15.859,17.356
875520,16.672,16.350,16.995
876544,16.626,16.498,16.754
877568,16.604,16.525,16.684
878592,16.716,16.225,17.208
879616,16.736,16.636,16.837
880640,16.666,16.578,16.754
881664,16.662,16.448,16.877
882688,16.702,16.533,16.871
883712,16.737,15.587,17.887
884736,16.625,16.343,16.907
885760,16.687,16.309,17.066
886784,16.638,16.082,17.195
887808,16.623,15.926,17.319
888832,16.628,16.148,17.107
889856,16.629,16.127,17.130
890880,16.684,16.401,16.967
891904,16.748,15.811,17.685
892928,16.738,16.175,17.301
893952,16.677,16.372,16.983
894976,16.640,16.169,17.112
896000,16.658,16.493,16.822
897024,16.589,15.920,17.258
898048,16.683,16.447,16.919
899072,16.548,15.161,17.935
900096,16.581,15.883,17.279
901120,16.635,16.295,16.975
902144,16.640,16.546,16.734
903168,16.678,16.498,16.859
904192,16.757,16.538,16.977
905216,16.636,16.353,16.920
906240,16.651,16.093,17.208
907264,16.635,16.335,16.934
908288,16.695,16.487,16.903
909312,16.713,16.036,17.390
910336,16.659,16.589,16.730
911360,16.712,16.501,16.923
912384,16.706,16.104,17.309
913408,16.732,15.968,17.496
914432,16.676,16.546,16.807
915456,16.661,16.434,16.888
916480,16.676,16.209,17.143
917504,16.666,16.474,16.857
918528,16.690,16.556,16.824
919552,16.660,16.488,16.832
920576,16.611,15.858,17.364
921600,16.713,16.285,17.140
922624,16.691,16.441,16.942
923648,16.719,16.376,17.062
924672,16.738,16.124,17.353
925696,16.670,16.559,16.781
926720,16.712,16.580,16.843
927744,16.659,16.296,17.023
928768,16.710,16.401,17.019
929792,16.626,16.514,16.738
930816,16.672,16.579,16.765
931840,16.709,16.528,16.889
932864,16.639,16.144,17.134
933888,16.586,15.953,17.218
934912,16.596,15.914,17.277
935936,16.612,16.513,16.711
936960,16.602,16.413,16.791
937984,16.673,16.188,17.157
939008,16.695,16.498,16.892
940032,16.648,16.312,16.984
941056,16.727,16.336,17.117
942080,16.696,16.406,16.986
943104,16.682,16.234,17.130
944128,16.642,16.422,16.863
945152,16.702,16.596,16.808
946176,16.612,16.559,16.665
947200,16.654,16.479,16.828
948224,16.688,16.491,16.886
949248,16.601,16.205,16.997
950272,16.603,16.203,17.004
951296,16.686,16.516,16.856
952320,16.711,16.335,17.087
953344,16.670,16.378,16.962
954368,16.718,16.147,17.288
955392,16.644,16.473,16.816
956416,16.686,16.375,16.997
957440,16.721,16.522,16.919
958464,16.648,16.361,16.936
959488,16.604,16.232,16.975
960512,16.646,16.580,16.711
961536,16.609,16.105,17.113
962560,16.642,16.277,17.008
963584,16.706,16.385,17.028
964608,16.644,16.266,17.022
965632,16.666,16.490,16.842
966656,16.670,16.489,16.850
967680,16.715,15.984,17.446
968704,16.664,16.419,16.910
969728,16.638,16.170,17.106
970752,16.603,16.387,16.818
971776,16.734,16.164,17.304
972800,16.647,16.349,16.946
973824,16.717,16.296,17.139
974848,16.728,16.433,17.022
975872,16.652,16.539,16.764
976896,16.671,16.514,16.827
977920,16.619,16.399,16.839
978944,16.674,16.236,17.112
979968,16.732,16.298,17.167
980992,16.661,16.049,17.273
982016,16.643,16.396,16.889
983040,16.679,16.384,16.975
984064,16.616,15.813,17.419
985088,16.660,16.539,16.781
986112,16.714,16.633,16.795
987136,16.683,16.499,16.867
988160,16.705,16.206,17.205
989184,16.727,16.013,17.442
990208,16.651,16.271,17.031
991232,16.617,16.392,16.843
992256,16.679,16.588,16.769
993280,16.692,16.479,16.904
994304,16.665,16.051,17.278
995328,16.631,16.391,16.871
996352,16.690,16.592,16.789
997376,16.563,16.156,16.970
998400,16.623,16.386,16.860
999424,16.635,16.224,17.046
1000448,16.672,16.342,17.002
1001472,16.612,16.091,17.134
1002496,16.636,15.921,17.351
1003520,16.610,15.994,17.226
1004544,16.602,15.942,17.262
1005568,16.728,16.176,17.280
1006592,16.738,16.253,17.223
1007616,16.728,16.136,17.319
1008640,16.630,16.405,16.855
1009664,16.636,16.472,16.800
1010688,16.669,16.647,16.692
1011712,16.704,16.342,17.066
1012736,16.682,15.934,17.431
1013760,16.673,16.579,16.767
1014784,16.659,16.356,16.963
1015808,16.655,16.369,16.942
1016832,16.641,16.272,17.009
1017856,16.686,16.275,17.097
1018880,16.703,16.562,16.844
1019904,16.665,16.335,16.995
1020928,16.679,16.375,16.984
1021952,16.678,16.201,17.154
1022976,16.586,15.820,17.352
1024000,16.639,16.238,17.040


==> data/evaluations_groups/s3/minmax_d4_l2_bs8.csv <==
step,acc
1024,100.000
2048,100.000
3072,100.000
4096,100.000
5120,100.000
6144,100.000
7168,100.000
8192,100.000
9216,100.000
10240,100.000
11264,100.000
12288,100.000
13312,100.000
14336,100.000
15360,100.000
16384,100.000
17408,100.000
18432,100.000
19456,100.000
20480,100.000
21504,100.000
22528,100.000
23552,100.000
24576,100.000
25600,100.000
26624,100.000
27648,100.000
28672,100.000
29696,100.000
30720,100.000
31744,100.000
32768,100.000
33792,100.000
34816,100.000
35840,100.000
36864,100.000
37888,100.000
38912,100.000
39936,100.000
40960,100.000
41984,100.000
43008,100.000
44032,100.000
45056,100.000
46080,100.000
47104,100.000
48128,100.000
49152,100.000
50176,100.000
51200,100.000
52224,100.000
53248,100.000
54272,100.000
55296,100.000
56320,100.000
57344,100.000
58368,100.000
59392,100.000
60416,100.000
61440,100.000
62464,100.000
63488,100.000
64512,100.000
65536,100.000
66560,100.000
67584,100.000
68608,100.000
69632,100.000
70656,100.000
71680,100.000
72704,100.000
73728,100.000
74752,100.000
75776,100.000
76800,100.000
77824,100.000
78848,100.000
79872,100.000
80896,100.000
81920,100.000
82944,100.000
83968,100.000
84992,100.000
86016,100.000
87040,100.000
88064,100.000
89088,100.000
90112,100.000
91136,100.000
92160,100.000
93184,100.000
94208,100.000
95232,100.000
96256,100.000
97280,100.000
98304,100.000
99328,100.000
100352,100.000
101376,100.000
102400,100.000
103424,100.000
104448,100.000
105472,100.000
106496,100.000
107520,100.000
108544,100.000
109568,100.000
110592,100.000
111616,100.000
112640,100.000
113664,100.000
114688,100.000
115712,100.000
116736,100.000
117760,100.000
118784,100.000
119808,100.000
120832,100.000
121856,100.000
122880,100.000
123904,100.000
124928,100.000
125952,100.000
126976,100.000
128000,100.000
129024,100.000
130048,100.000
131072,100.000
132096,100.000
133120,100.000
134144,100.000
135168,100.000
136192,100.000
137216,100.000
138240,100.000
139264,100.000
140288,100.000
141312,100.000
142336,100.000
143360,100.000
144384,100.000
145408,100.000
146432,100.000
147456,100.000
148480,100.000
149504,100.000
150528,100.000
151552,100.000
152576,100.000
153600,100.000
154624,100.000
155648,100.000
156672,100.000
157696,100.000
158720,100.000
159744,100.000
160768,100.000
161792,100.000
162816,100.000
163840,100.000
164864,100.000
165888,100.000
166912,100.000
167936,100.000
168960,100.000
169984,100.000
171008,100.000
172032,100.000
173056,100.000
174080,100.000
175104,100.000
176128,100.000
177152,100.000
178176,100.000
179200,100.000
180224,100.000
181248,100.000
182272,100.000
183296,100.000
184320,100.000
185344,100.000
186368,100.000
187392,100.000
188416,100.000
189440,100.000
190464,100.000
191488,100.000
192512,100.000
193536,100.000
194560,100.000
195584,100.000
196608,100.000
197632,100.000
198656,100.000
199680,100.000
200704,100.000
201728,100.000
202752,100.000
203776,100.000
204800,100.000
205824,100.000
206848,100.000
207872,100.000
208896,100.000
209920,100.000
210944,100.000
211968,100.000
212992,100.000
214016,100.000
215040,100.000
216064,100.000
217088,100.000
218112,100.000
219136,100.000
220160,100.000
221184,100.000
222208,100.000
223232,100.000
224256,100.000
225280,100.000
226304,100.000
227328,100.000
228352,100.000
229376,100.000
230400,100.000
231424,100.000
232448,100.000
233472,100.000
234496,100.000
235520,100.000
236544,100.000
237568,100.000
238592,100.000
239616,100.000
240640,100.000
241664,100.000
242688,100.000
243712,100.000
244736,100.000
245760,100.000
246784,100.000
247808,100.000
248832,100.000
249856,100.000
250880,100.000
251904,100.000
252928,100.000
253952,100.000
254976,100.000
256000,100.000
257024,100.000
258048,100.000
259072,100.000
260096,100.000
261120,100.000
262144,100.000
263168,100.000
264192,100.000
265216,100.000
266240,100.000
267264,100.000
268288,100.000
269312,100.000
270336,100.000
271360,100.000
272384,100.000
273408,100.000
274432,100.000
275456,100.000
276480,100.000
277504,100.000
278528,100.000
279552,100.000
280576,100.000
281600,100.000
282624,100.000
283648,100.000
284672,100.000
285696,100.000
286720,100.000
287744,100.000
288768,100.000
289792,100.000
290816,100.000
291840,100.000
292864,100.000
293888,100.000
294912,100.000
295936,100.000
296960,100.000
297984,100.000
299008,100.000
300032,100.000
301056,100.000
302080,100.000
303104,100.000
304128,100.000
305152,100.000
306176,100.000
307200,100.000
308224,100.000
309248,100.000
310272,100.000
311296,100.000
312320,100.000
313344,100.000
314368,100.000
315392,100.000
316416,100.000
317440,100.000
318464,100.000
319488,100.000
320512,100.000
321536,100.000
322560,100.000
323584,100.000
324608,100.000
325632,100.000
326656,100.000
327680,100.000
328704,100.000
329728,100.000
330752,100.000
331776,100.000
332800,100.000
333824,100.000
334848,100.000
335872,100.000
336896,100.000
337920,100.000
338944,100.000
339968,100.000
340992,100.000
342016,100.000
343040,100.000
344064,100.000
345088,100.000
346112,100.000
347136,100.000
348160,100.000
349184,100.000
350208,100.000
351232,100.000
352256,100.000
353280,100.000
354304,100.000
355328,100.000
356352,100.000
357376,100.000
358400,100.000
359424,100.000
360448,100.000
361472,100.000
362496,100.000
363520,100.000
364544,100.000
365568,100.000
366592,100.000
367616,100.000
368640,100.000
369664,100.000
370688,100.000
371712,100.000
372736,100.000
373760,100.000
374784,100.000
375808,100.000
376832,100.000
377856,100.000
378880,100.000
379904,100.000
380928,100.000
381952,100.000
382976,100.000
384000,100.000
385024,100.000
386048,100.000
387072,100.000
388096,100.000
389120,100.000
390144,100.000
391168,100.000
392192,100.000
393216,100.000
394240,100.000
395264,100.000
396288,100.000
397312,100.000
398336,100.000
399360,100.000
400384,100.000
401408,100.000
402432,100.000
403456,100.000
404480,100.000
405504,100.000
406528,100.000
407552,100.000
408576,100.000
409600,100.000
410624,100.000
411648,100.000
412672,100.000
413696,100.000
414720,100.000
415744,100.000
416768,100.000
417792,100.000
418816,100.000
419840,100.000
420864,100.000
421888,100.000
422912,100.000
423936,100.000
424960,100.000
425984,100.000
427008,100.000
428032,100.000
429056,100.000
430080,100.000
431104,100.000
432128,100.000
433152,100.000
434176,100.000
435200,100.000
436224,100.000
437248,100.000
438272,100.000
439296,100.000
440320,100.000
441344,100.000
442368,100.000
443392,100.000
444416,100.000
445440,100.000
446464,100.000
447488,100.000
448512,100.000
449536,100.000
450560,100.000
451584,100.000
452608,100.000
453632,100.000
454656,100.000
455680,100.000
456704,100.000
457728,100.000
458752,100.000
459776,100.000
460800,100.000
461824,100.000
462848,100.000
463872,100.000
464896,100.000
465920,100.000
466944,100.000
467968,100.000
468992,100.000
470016,100.000
471040,100.000
472064,100.000
473088,100.000
474112,100.000
475136,100.000
476160,100.000
477184,100.000
478208,100.000
479232,100.000
480256,100.000
481280,100.000
482304,100.000
483328,100.000
484352,100.000
485376,100.000
486400,100.000
487424,100.000
488448,100.000
489472,100.000
490496,100.000
491520,100.000
492544,100.000
493568,100.000
494592,100.000
495616,100.000
496640,100.000
497664,100.000
498688,100.000
499712,100.000
500736,100.000
501760,100.000
502784,100.000
503808,100.000
504832,100.000
505856,100.000
506880,100.000
507904,100.000
508928,100.000
509952,100.000
510976,100.000
512000,100.000
513024,100.000
514048,100.000
515072,100.000
516096,100.000
517120,100.000
518144,100.000
519168,100.000
520192,100.000
521216,100.000
522240,100.000
523264,100.000
524288,100.000
525312,100.000
526336,100.000
527360,100.000
528384,100.000
529408,100.000
530432,100.000
531456,100.000
532480,100.000
533504,100.000
534528,100.000
535552,100.000
536576,100.000
537600,100.000
538624,100.000
539648,100.000
540672,100.000
541696,100.000
542720,100.000
543744,100.000
544768,100.000
545792,100.000
546816,100.000
547840,100.000
548864,100.000
549888,100.000
550912,100.000
551936,100.000
552960,100.000
553984,100.000
555008,100.000
556032,100.000
557056,100.000
558080,100.000
559104,100.000
560128,100.000
561152,100.000
562176,100.000
563200,100.000
564224,100.000
565248,100.000
566272,100.000
567296,100.000
568320,100.000
569344,100.000
570368,100.000
571392,100.000
572416,100.000
573440,100.000
574464,100.000
575488,100.000
576512,100.000
577536,100.000
578560,100.000
579584,100.000
580608,100.000
581632,100.000
582656,100.000
583680,100.000
584704,100.000
585728,100.000
586752,100.000
587776,100.000
588800,100.000
589824,100.000
590848,100.000
591872,100.000
592896,100.000
593920,100.000
594944,100.000
595968,100.000
596992,100.000
598016,100.000
599040,100.000
600064,100.000
601088,100.000
602112,100.000
603136,100.000
604160,100.000
605184,100.000
606208,100.000
607232,100.000
608256,100.000
609280,100.000
610304,100.000
611328,100.000
612352,100.000
613376,100.000
614400,100.000
615424,100.000
616448,100.000
617472,100.000
618496,100.000
619520,100.000
620544,100.000
621568,100.000
622592,100.000
623616,100.000
624640,100.000
625664,100.000
626688,100.000
627712,100.000
628736,100.000
629760,100.000
630784,100.000
631808,100.000
632832,100.000
633856,100.000
634880,100.000
635904,100.000
636928,100.000
637952,100.000
638976,100.000
640000,100.000
641024,100.000
642048,100.000
643072,100.000
644096,100.000
645120,100.000
646144,100.000
647168,100.000
648192,100.000
649216,100.000
650240,100.000
651264,100.000
652288,100.000
653312,100.000
654336,100.000
655360,100.000
656384,100.000
657408,100.000
658432,100.000
659456,100.000
660480,100.000
661504,100.000
662528,100.000
663552,100.000
664576,100.000
665600,100.000
666624,100.000
667648,100.000
668672,100.000
669696,100.000
670720,100.000
671744,100.000
672768,100.000
673792,100.000
674816,100.000
675840,100.000
676864,100.000
677888,100.000
678912,100.000
679936,100.000
680960,100.000
681984,100.000
683008,100.000
684032,100.000
685056,100.000
686080,100.000
687104,100.000
688128,100.000
689152,100.000
690176,100.000
691200,100.000
692224,100.000
693248,100.000
694272,100.000
695296,100.000
696320,100.000
697344,100.000
698368,100.000
699392,100.000
700416,100.000
701440,100.000
702464,100.000
703488,100.000
704512,100.000
705536,100.000
706560,100.000
707584,100.000
708608,100.000
709632,100.000
710656,100.000
711680,100.000
712704,100.000
713728,100.000
714752,100.000
715776,100.000
716800,100.000
717824,100.000
718848,100.000
719872,100.000
720896,100.000
721920,100.000
722944,100.000
723968,100.000
724992,100.000
726016,100.000
727040,100.000
728064,100.000
729088,100.000
730112,100.000
731136,100.000
732160,100.000
733184,100.000
734208,100.000
735232,100.000
736256,100.000
737280,100.000
738304,100.000
739328,100.000
740352,100.000
741376,100.000
742400,100.000
743424,100.000
744448,100.000
745472,100.000
746496,100.000
747520,100.000
748544,100.000
749568,100.000
750592,100.000
751616,100.000
752640,100.000
753664,100.000
754688,100.000
755712,100.000
756736,100.000
757760,100.000
758784,100.000
759808,100.000
760832,100.000
761856,100.000
762880,100.000
763904,100.000
764928,100.000
765952,100.000
766976,100.000
768000,100.000
769024,100.000
770048,100.000
771072,100.000
772096,100.000
773120,100.000
774144,100.000
775168,100.000
776192,100.000
777216,100.000
778240,100.000
779264,100.000
780288,100.000
781312,100.000
782336,100.000
783360,100.000
784384,100.000
785408,100.000
786432,100.000
787456,100.000
788480,100.000
789504,100.000
790528,100.000
791552,100.000
792576,100.000
793600,100.000
794624,100.000
795648,100.000
796672,100.000
797696,100.000
798720,100.000
799744,100.000
800768,100.000
801792,100.000
802816,100.000
803840,100.000
804864,100.000
805888,100.000
806912,100.000
807936,100.000
808960,100.000
809984,100.000
811008,100.000
812032,100.000
813056,100.000
814080,100.000
815104,100.000
816128,100.000
817152,100.000
818176,100.000
819200,100.000
820224,100.000
821248,100.000
822272,100.000
823296,100.000
824320,100.000
825344,100.000
826368,100.000
827392,100.000
828416,100.000
829440,100.000
830464,100.000
831488,100.000
832512,100.000
833536,100.000
834560,100.000
835584,100.000
836608,100.000
837632,100.000
838656,100.000
839680,100.000
840704,100.000
841728,100.000
842752,100.000
843776,100.000
844800,100.000
845824,100.000
846848,100.000
847872,100.000
848896,100.000
849920,100.000
850944,100.000
851968,100.000
852992,100.000
854016,100.000
855040,100.000
856064,100.000
857088,100.000
858112,100.000
859136,100.000
860160,100.000
861184,100.000
862208,100.000
863232,100.000
864256,100.000
865280,100.000
866304,100.000
867328,100.000
868352,100.000
869376,100.000
870400,100.000
871424,100.000
872448,100.000
873472,100.000
874496,100.000
875520,100.000
876544,100.000
877568,100.000
878592,100.000
879616,100.000
880640,100.000
881664,100.000
882688,100.000
883712,100.000
884736,100.000
885760,100.000
886784,100.000
887808,100.000
888832,100.000
889856,100.000
890880,100.000
891904,100.000
892928,100.000
893952,100.000
894976,100.000
896000,100.000
897024,100.000
898048,100.000
899072,100.000
900096,100.000
901120,100.000
902144,100.000
903168,100.000
904192,100.000
905216,100.000
906240,100.000
907264,100.000
908288,100.000
909312,100.000
910336,100.000
911360,100.000
912384,100.000
913408,100.000
914432,100.000
915456,100.000
916480,100.000
917504,100.000
918528,100.000
919552,100.000
920576,100.000
921600,100.000
922624,100.000
923648,100.000
924672,100.000
925696,100.000
926720,100.000
927744,100.000
928768,100.000
929792,100.000
930816,100.000
931840,100.000
932864,100.000
933888,100.000
934912,100.000
935936,100.000
936960,100.000
937984,100.000
939008,100.000
940032,100.000
941056,100.000
942080,100.000
943104,100.000
944128,100.000
945152,100.000
946176,100.000
947200,100.000
948224,100.000
949248,100.000
950272,100.000
951296,100.000
952320,100.000
953344,100.000
954368,100.000
955392,100.000
956416,100.000
957440,100.000
958464,100.000
959488,100.000
960512,100.000
961536,100.000
962560,100.000
963584,100.000
964608,100.000
965632,100.000
966656,100.000
967680,100.000
968704,100.000
969728,100.000
970752,100.000
971776,100.000
972800,100.000
973824,100.000
974848,100.000
975872,100.000
976896,100.000
977920,100.000
978944,100.000
979968,100.000
980992,100.000
982016,100.000
983040,100.000
984064,100.000
985088,100.000
986112,100.000
987136,100.000
988160,100.000
989184,100.000
990208,100.000
991232,100.000
992256,100.000
993280,100.000
994304,100.000
995328,100.000
996352,100.000
997376,100.000
998400,100.000
999424,100.000
1000448,100.000
1001472,100.000
1002496,100.000
1003520,100.000
1004544,100.000
1005568,100.000
1006592,100.000
1007616,100.000
1008640,100.000
1009664,100.000
1010688,100.000
1011712,100.000
1012736,100.000
1013760,100.000
1014784,100.000
1015808,100.000
1016832,100.000
1017856,100.000
1018880,100.000
1019904,100.000
1020928,100.000
1021952,100.000
1022976,100.000
1024000,100.000


==> data/evaluations_skill/latching_2/deltanet_lm__layers_2__small__trainer_deltanet.csv <==
step,acc_mean,acc_low,acc_high
1024,1.0,1.0,1.0
2048,1.0,1.0,1.0
3072,0.999998511904762,0.9999966517857143,1.0
4096,0.9996664795409183,0.9996183035714286,0.9997226529084687
5120,0.9903609923011122,0.9900256696428571,0.9908776197604791
6144,0.9065383340461934,0.9037154485671515,0.9101495535714286
7168,0.7336998502994011,0.7286843723267751,0.7406417410714287
8192,0.6008125400983747,0.5962010131522668,0.6057845982142858
9216,0.5388000494546621,0.5370909965782721,0.5401127232142857
10240,0.49709974247932703,0.49633147321428567,0.49809709821428566
11264,0.4387146822426576,0.4377422610136869,0.43975334821428574
12288,0.3447766186377245,0.3414062499999999,0.3467907934131736
13312,0.23210708270958083,0.22392633928571426,0.23641834634302825
14336,0.13026354656757913,0.12038727678571427,0.13983639863130878
15360,0.056492376853436,0.05079129464285713,0.06556418413173648
16384,0.018593680941688038,0.013982142857142848,0.02354108746792129
17408,0.0068384458761049215,0.002237723214285709,0.011862435842600525
18432,0.0036898435272312608,0.0,0.008482477010265197
19456,0.0025115572426575345,0.0,0.007217707442258327
20480,0.00197675408112349,0.0,0.006688074743370409
21504,0.0017488460578842474,0.0,0.006474216745081275
22528,0.0015233461648132313,0.0,0.006275395637296828
23552,0.0014361656151981833,0.0,0.006186845059880224
24576,0.0013586554569432632,0.0,0.0061016360136868985
25600,0.0013251733140861191,0.0,0.0061016360136868985
26624,0.0012948812197034634,0.0,0.006059866873396055
27648,0.0012824262189905828,0.0,0.006048171514114615
28672,0.0012664425613059407,0.0,0.006028122326775013
29696,0.0012651571856287433,0.0,0.006003060842600526
30720,0.0012647784787567864,0.0,0.006013085436270327
31744,0.0012679484780439168,0.0,0.006001390076988887
32768,0.0012826200278015193,0.0,0.006036476154833175
33792,0.0012937606928999288,0.0,0.00606654993584261
34816,0.001300076186911874,0.0,0.006079916060735657
35840,0.0012989757092956974,0.0,0.006056525342172809
36864,0.0013153403015397913,0.0,0.0060632084046193324
37888,0.0013254094489592344,0.0,0.006026451561163374
38912,0.0013620370865411932,0.0,0.006051513045337893
39936,0.0013137274558026682,0.0,0.005971316295979483
40960,0.0013684973802395068,0.0,0.006126697497861417
41984,0.0013677822925577399,0.0,0.006083257591958935
43008,0.0013235626960365224,0.0,0.0060064023738237715
44032,0.0013993686733675403,0.0,0.006136722091531218
45056,0.001421696785001433,0.0,0.006126697497861417
46080,0.001365603614200144,0.0,0.006003060842600526
47104,0.001371183971343028,0.0,0.006003060842600526
48128,0.0013931511976047947,0.0,0.005976328592814368
49152,0.0014492555068434626,0.0,0.006083257591958935
50176,0.0013561314870259736,0.0,0.005981340889649285
51200,0.00140541907256916,0.0,0.005989694717707447
52224,0.0013799744261476946,0.0,0.005931217921300247
53248,0.001343785642999735,0.0,0.005805910500427717
54272,0.0014194891467065953,0.0,0.005810922797262633
55296,0.001382990714998573,0.0,0.00587107035928144
56320,0.001343542825064167,0.0,0.005891119546621042
57344,0.0013227072640433451,0.0,0.00589446107784432
58368,0.0014309661926147513,0.0,0.00589446107784432
59392,0.0014570256807812892,0.0,0.005867728828058162
60416,0.0013619479790419411,0.0,0.00590615643712576
61440,0.0013149460008554342,0.0,0.005817605859709156
62464,0.001312727224123186,0.0,0.005797556672369554
63488,0.0012533459865982405,0.0,0.005583698674080421
64512,0.0012913302858568493,0.0,0.00552689264328486
65536,0.001333023684773314,0.0,0.005765812125748512
66560,0.0012147668947818538,0.0,0.0054166221129170146
67584,0.0012956274950099672,0.0,0.005498489627887094
68608,0.0012259988950670106,0.0,0.005309693113772448
69632,0.001260516912603363,0.0,0.005429988237810094
70656,0.0011388851760764254,0.0,0.005399914456800691
71680,0.0011666733497291176,0.0,0.005291314692044484
72704,0.0012401224337040353,0.0,0.005608760158254907
73728,0.0012444463751069318,0.0,0.005540258768177938
74752,0.0013103725584545486,0.0,0.00542330517536357
75776,0.0013458507092956992,0.0,0.005498489627887094
76800,0.001338989431850576,0.0,0.005466745081266052
77824,0.0012821098873680992,0.0,0.005406597519247214
78848,0.0012386454769033328,0.0,0.0053130346449957256
79872,0.0013266279940119688,0.0,0.005314705410607364
80896,0.0013362426931850444,0.0,0.0056806030795551864
81920,0.001238015041345892,0.0,0.005421634409751931
82944,0.0011867537246934884,0.0,0.005304680816937564
83968,0.0012401335721414458,0.0,0.0053130346449957256
84992,0.001187591335186771,0.0,0.005164336505560315
86016,0.0013131972661819219,0.0,0.005092493584260037
87040,0.0011956020993726707,0.0,0.00514595808383232
88064,0.0012125614841745108,0.0,0.0050975058810949535
89088,0.0011083591745081175,0.0,0.00487195252352438
90112,0.0011649959010550262,0.0,0.0052963269888793695
91136,0.001368824850299401,0.0,0.005356474550898208
92160,0.0012084335792700138,0.0,0.005150970380667237
93184,0.0012920721057883952,0.0,0.00525121631736528
94208,0.0011284796478471723,0.0,0.005104188943541477
95232,0.0011872839143142347,0.0,0.005067432100085549
96256,0.0010703147276874983,0.0,0.004739962040205293
97280,0.0012363598695466216,0.0,0.0051142135372112775
98304,0.001316148952095832,0.0,0.005408268284858853
99328,0.0012557964428286145,0.0,0.005256228614200165
100352,0.001234878457370993,0.0,0.005104188943541477
101376,0.0011806409502423637,0.0,0.004987235350727108
102400,0.0010810031722270036,0.0,0.004890330945252343
103424,0.0012334482820073958,0.0,0.0050173091317365125
104448,0.0011557108996293395,0.0,0.004993918413173664
105472,0.0011888321571143262,0.0,0.004977210757057308
106496,0.0012285874679213002,0.0,0.005054065975192471
107520,0.0010382293448816565,0.0,0.004597946963216438
108544,0.0012795279975762938,0.0,0.004815146492728818
109568,0.0010999942080125447,0.0,0.00458458083832336
110592,0.0012873650021385835,0.0,0.005057407506415749
111616,0.0012144171478471386,0.0,0.00482517108639862
112640,0.0010400493655545898,0.0,0.004658094525235246
113664,0.0011561297048759808,0.0,0.004644728400342167
114688,0.0013166746863415885,0.0,0.004898684773310537
115712,0.0011436902979754685,0.0,0.00433062446535499
116736,0.0010280265362132873,0.0,0.004277159965782706
117760,0.0012016859138864902,0.0,0.004669789884516685
118784,0.0011770588287710446,0.0,0.004501042557741673
119808,0.0011834055104077582,0.0,0.004746645102651849
120832,0.0011017384873110991,0.0,0.004758340461933289
121856,0.0008377619760478858,0.0,0.00423873235671514
122880,0.0010728141930424723,0.0,0.004338978293413184
123904,0.0010698625071286255,0.0,0.004302221449957225
124928,0.001105986687339617,0.0,0.004803451133447378
125952,0.000977901340176787,0.0,0.004130132591958935
126976,0.0008953811127744452,0.0,0.004305562981180503
128000,0.0010466700527516398,0.0,0.004492688729683479
129024,0.0009037082085828287,0.0,0.004370722840034226
130048,0.000987121738665537,0.0,0.004529445573139438
131072,0.0009845131166238894,0.0,0.004536128635585961
132096,0.0009696254811804662,0.0,0.004267135372112906
133120,0.0011077576988879503,0.0,0.004658094525235246
134144,0.000925822462218427,0.0,0.004402467386655269
135168,0.0008408851938979112,0.0,0.00429720915312234
136192,0.0008432755025662748,0.0,0.004338978293413184
137216,0.001048071268177932,0.0,0.004623008447390926
138240,0.0007550880382092919,0.0,0.004365710543199309
139264,0.0007711630310807127,0.0,0.003969739093242085
140288,0.0008639038886512866,0.0,0.004088363451668091
141312,0.0009042428535785645,0.0,0.004126791060735657
142336,0.0008344872754491028,0.0,0.004128461826347296
143360,0.0008802016502708858,0.0,0.004195292450812659
144384,0.0007684452523524232,0.0,0.004140157185628736
145408,0.0008443470202452412,0.0,0.004126791060735657
146432,0.0010119270387795825,0.0,0.00470988825919589
147456,0.0009210552110065416,0.0,0.004298879918733948
148480,0.000891186377245485,0.0,0.0039012377031650836
149504,0.000808730752780175,0.0,0.003979763686911886
150528,0.0008590430745651594,0.0,0.0041251202951240505
151552,0.0009651433739663595,0.0,0.0042938676218990625
152576,0.0009930562981180305,0.0,0.004277159965782706
153600,0.0009657648987738846,0.0,0.003919616124893078
154624,0.0006972238558597013,0.0,0.0035503769247219796
155648,0.0007421496293128017,0.0,0.003684038173652704
156672,0.0010163757306814894,0.0,0.004175243263473056
157696,0.000934450295836894,0.0,0.004016520530367844
158720,0.0007154196072141707,0.0,0.0038795177502138423
159744,0.0008287353863701354,0.0,0.004106741873396055
160768,0.0006460806066438554,0.0,0.0035353400342172936
161792,0.0008893930888223307,0.0,0.004080009623609929
162816,0.000640647276874803,0.0,0.0038728346877673187
163840,0.0007798398738237797,0.0,0.003789296407185632
164864,0.0008599363772454944,0.0,0.0039012377031650836
165888,0.0005878622219845919,0.0,0.003530327737382377
166912,0.0003772521920444939,0.0,0.0033181405047048823
167936,0.0007447337467921335,0.0,0.0037141119546621076
168960,0.0005400694147419711,0.0,0.0035119493156544135
169984,0.0006434808953521554,0.0,0.0038076748289135954
171008,0.0008246720844026065,0.0,0.0037842841103507157
172032,0.0007581020993726753,0.0,0.0034718509409751774
173056,0.0006513067614770345,0.0,0.003508607784431136
174080,0.000616672904191619,0.0,0.0035620722840034196
175104,0.0006011503778157972,0.0,0.00368737970487595
176128,0.0006489899664955866,0.0,0.0036355859709153054
177152,0.00046312954448248157,0.0,0.00368737970487595
178176,0.0007732169589392665,0.0,0.0036790258768177875
179200,0.0005368660001425773,0.0,0.0035737676432848592
180224,0.0005323549329911652,0.0,0.0036439397989734674
181248,0.00037933062446536347,0.0,0.0029906704448246263
182272,0.000406203218562868,0.0,0.0031393685842600366
183296,0.000463191919731955,0.0,0.0035938168306244617
184320,0.0006566398453093607,0.0,0.0036004998930709853
185344,0.00047991739734817455,0.0,0.0036172075491873418
186368,0.0008571985493299104,0.0,0.003543693862275456
187392,0.000820677840747067,0.0,0.003637256736526944
188416,0.0007337222875677238,0.0,0.004048265076988887
189440,0.0006515495794126025,0.0,0.003981434452523525
190464,0.0007661217743085226,0.0,0.003719124251496992
191488,0.0006289920159680472,0.0,0.0034985831907613347
192512,0.0008133621150556079,0.0,0.003729148845166825
193536,0.0007113718990590419,0.0,0.003812687125748512
194560,0.0007009374108925151,0.0,0.003560401518391781
195584,0.000730184719846015,0.0,0.003495241659538057
196608,0.0008442378635585676,0.0,0.003732490376390071
197632,0.0010067543484459612,0.0,0.0038193701881950354
198656,0.000983771296692312,0.0,0.003695733532934144
199680,0.0007177475406330291,0.0,0.0034568140504704914
200704,0.0008723468242087014,0.0,0.0037007458297690287
201728,0.0006859606679498396,0.0,0.003425069503849449
202752,0.0007412073175078351,0.0,0.0037024165953806676
203776,0.00069664688480185,0.0,0.0032997620829769187
204800,0.0007741325384944542,0.0,0.0037007458297690287
205824,0.0007473802395209704,0.0,0.0036506228614200226
206848,0.0007653420836897558,0.0,0.0034935708939264182
207872,0.000663904334188757,0.0,0.0035854630025662993
208896,0.0008342734174508085,0.0,0.0036121952523524253
209920,0.0009309951525520484,0.0,0.0036188783147989806
210944,0.0007997932706016453,0.0,0.003993129811804964
211968,0.0005810633197890055,0.0,0.003405020316509847
212992,0.0006043493370402013,0.0,0.003353226582549202
214016,0.0006928375392072995,0.0,0.0034334233319076113
215040,0.0006717613879384045,0.0,0.00323961452095808
216064,0.0005532417308240818,0.0,0.003005707335329344
217088,0.0009257600869689218,0.0,0.003937994546621042
218112,0.0008600811769318627,0.0,0.003684038173652704
219136,0.0005878666773595816,0.0,0.0032446268177929965
220160,0.001123064139577983,0.0,0.003740844204448233
221184,0.0008064473731109269,0.0,0.0034985831907613347
222208,0.0008845567792985509,0.0,0.0035219739093242147
223232,0.0006563301967493615,0.0,0.00322791916167664
224256,0.0007062036641003784,0.0,0.003473521706586816
225280,0.0005957482356714815,0.0,0.0034200572070145325
226304,0.0006778630239520871,0.0,0.0032947497861420022
227328,0.00046571366196178154,0.0,0.0031594177715996707
228352,0.0006936528728257928,0.0,0.0033264943327630447
229376,0.0006105044375534417,0.0,0.003049147241231826
230400,0.0005560686662389498,0.0,0.003229589927288279
231424,0.0006732272063016646,0.0,0.003273029833190761
232448,0.0005804640718562697,0.0,0.0031878207869974356
233472,0.000525582763045326,0.0,0.002920498289136018
234496,0.0005998449529512419,0.0,0.0034133741445680093
235520,0.0005955054177359452,0.0,0.0032262483960650012
236544,0.0005974123182206993,0.0,0.003156076240376393
237568,0.0005096525698603051,0.0,0.0028202523524379747
238592,0.0006704314585115652,0.0,0.0030023658041060663
239616,0.0006366485778443057,0.0,0.0034534725192472138
240640,0.0006024713964927526,0.0,0.003100940975192471
241664,0.0005598267750213738,0.0,0.0028937660393498605
242688,0.0006562945537496352,0.0,0.0032813836612489234
243712,0.0005999318327630311,0.0,0.003004036569717705
244736,0.0006015870045623016,0.0,0.00303243958511547
245760,0.0005428696179070285,0.0,0.003496912425149696
246784,0.0006755885550327864,0.0,0.0033582388793840868
247808,0.000991681814941549,0.0,0.003548706159110341
248832,0.0007855071107784527,0.0,0.003379958832335328
249856,0.0011128546478471613,0.0,0.0034300818006843337
250880,0.0005027779262902765,0.0,0.0025295391360136777
251904,0.0005059546086398596,0.0,0.002786837040205294
252928,0.0006828686377245509,0.0,0.003040793413173664
253952,0.0007199128528657196,0.0,0.0032780421300256774
254976,0.0009599484067579171,0.0,0.003436764863130889
256000,0.000606229505275145,0.0,0.0030441349443969096
257024,0.0006443251889078905,0.0,0.003099270209580832
258048,0.0005066674686341635,0.0,0.0025546006201881966
259072,0.0006984000748502885,0.0,0.003181137724550912
260096,0.000798641556173374,0.0,0.0032095407399486764
261120,0.0006945729077559383,0.0,0.0033415312232677624
262144,0.0008246520352152802,0.0,0.0035353400342172936
263168,0.0007976145922440495,0.0,0.003354897348160809
264192,0.0007054551611063482,0.0,0.002922169054747657
265216,0.0006959652124322828,0.0,0.003206199208725399
266240,0.0006136321107784567,0.0,0.003100940975192471
267264,0.0005912282577701854,0.0,0.00266654191616768
268288,0.0006019657114342904,0.0,0.003022414991445669
269312,0.0008978070644425669,0.0,0.0031777961933276344
270336,0.0005366031330196831,0.0,0.002851996899059017
271360,0.0006284618263473009,0.0,0.00261976047904192
272384,0.0007060209937268207,0.0,0.002910473695466217
273408,0.000699393623467318,0.0,0.0028068862275448963
274432,0.000621571588964904,0.0,0.00263145583832336
275456,0.0007217707442258422,0.0,0.0027233479469632093
276480,0.0005941821713715267,0.0,0.0026999572284003293
277504,0.0008490474408326002,0.0,0.002935535179640704
278528,0.0006985872005987723,0.0,0.0029004491017964157
279552,0.0005797779441118081,0.0,0.0028219231180496135
280576,0.0004231915633019818,0.0,0.0027684586184773302
281600,0.000556200099800381,0.0,0.00303243958511547
282624,0.0006128746970344791,0.0,0.002841972305389216
283648,0.000530004722697454,0.0,0.0027049695252352457
284672,0.0003687624750499108,0.0,0.0023808409965782673
285696,0.0005596842030225004,0.0,0.00254958832335328
286720,0.0003981011191901894,0.0,0.0024576962147134307
287744,0.0004642701204733424,0.0,0.0028135692899914516
288768,0.00040645494724838346,0.0,0.0022037398417450926
289792,0.00063506023666953,0.0,0.0030458057100085484
290816,0.0009008233532934133,0.0,0.0031176486313087954
291840,0.0004883736990304945,0.0,0.0026515050256629624
292864,0.0006586982285429041,0.0,0.00274506789991445
293888,0.0005789759766181886,0.0,0.002629785072711721
294912,0.0006914519175934077,0.0,0.0030006950384944275
295936,0.0004912117728828047,0.0,0.0025796621043627154
296960,0.0004846779654975756,0.0,0.0023357303250641464
297984,0.0007029289635015637,0.0,0.003084233319076146
299008,0.0006941251425719917,0.0,0.002897107570573138
300032,0.0006858737881380186,0.0,0.0027183356501283245
301056,0.000609742568434538,0.0,0.002796861633875095
302080,0.00036630310806958936,0.0,0.002442659324208713
303104,0.0005637920587396714,0.0,0.0025261976047904317
304128,0.0005227001354433737,0.0,0.0027801539777587703
305152,0.0007446580054177547,0.0,0.0027116525876817693
306176,0.0006642429426860616,0.0,0.0025195145423438764
307200,0.0009300149700598924,0.0,0.0031360270530367907
308224,0.0004994363950669989,0.0,0.0025195145423438764
309248,0.0003927925399201789,0.0,0.00260806511976048
310272,0.0004950300292272709,0.0,0.0027116525876817693
311296,0.0006392794767607425,0.0,0.002576320573139438
312320,0.0005895975905332307,0.0,0.0023223642001710993
313344,0.0003340684702024532,0.0,0.002524526839178793
314368,0.0004466246079269772,0.0,0.002775141680923854
315392,0.00047189772241232726,0.0,0.0028118985243798128
316416,0.0006325384944397035,0.0,0.002922169054747657
317440,0.00035556119903049473,0.0,0.002372487168520105
318464,0.0006482236420016932,0.0,0.0028319477117194148
319488,0.0002875320786997244,0.0,0.0022956319503849416
320512,0.00043962966923295966,0.0,0.002385853293413184
321536,0.00017418956729398083,0.0,0.0018294883447391083
322560,0.0005237939299971612,0.0,0.002534551432848594
323584,0.00031485021029371244,0.0,0.0020550417023096823
324608,0.00032378323709725265,0.0,0.002327376497005984
325632,0.00045946499857429934,0.0,0.0024877699957228344
326656,0.0003684595095523324,0.0,0.0022772535286569784
327680,0.0003597782114342442,0.0,0.0024643792771599543
328704,0.0003540998360421924,0.0,0.0026114066509837575
329728,0.00030202318577132736,0.0,0.0020433463430282422
330752,0.0003807719382663079,0.0,0.0019447711719418376
331776,0.0005991365483318958,0.0,0.002243838216424297
332800,0.0005033014328485701,0.0,0.002302315012831465
333824,0.0006486602687482293,0.0,0.0027350433062446494
334848,0.0008184345594525347,0.0,0.0025378929640718717
335872,0.0006750004455374928,0.0,0.0022872781223267796
336896,0.00034196562232678495,0.0,0.002118530795551767
337920,0.0005443309808953309,0.0,0.0024209393712574722
338944,0.0005138294838893387,0.0,0.0024142563088109486
339968,0.0005064536106358693,0.0,0.00259636976047904
340992,0.0006361941295979381,0.0,0.003019073460222423
342016,0.00034282328200739364,0.0,0.0019481127031650836
343040,0.000688027961933267,0.0,0.0025562713857998354
344064,0.0004906102972626059,0.0,0.0023658041060735818
345088,0.0005175875926717945,0.0,0.0023574502780153877
346112,0.0003933049080410621,0.0,0.002118530795551767
347136,0.00025938079198744343,0.0,0.0018328298759623543
348160,0.0004609909644995699,0.0,0.001872928250641559
349184,0.0003780029227259872,0.0,0.0024710623396065096
350208,0.0005692120223837868,0.0,0.0022087521385799774
351232,0.00033013660179638727,0.0,0.0020049187339606445
352256,0.0002922926468491571,0.0,0.002409244011976032
353280,0.0002934332228400497,0.0,0.001814451454234391
354304,0.0006001189585115466,0.0,0.002165312232677495
355328,0.0003330014078984763,0.0,0.00217199529512405
356352,0.00026514159181639004,0.0,0.002120201561163374
357376,0.00027945002851440366,0.0,0.002141921514114615
358400,1.321464214425789e-05,0.0,0.001662411783575703
359424,0.0003851003350441941,0.0,0.0027066402908468845
360448,0.0002490599158825165,0.0,0.0022471797476475747
361472,0.0002793230503278986,0.0,0.0023323887938409005
362496,0.00025464918377531606,0.0,0.001954795765611639
363520,0.0004171990839749094,0.0,0.00254958832335328
364544,0.00032894478899346346,0.0,0.002397548652694624
365568,0.0003268195751354571,0.0,0.0019581372968349164
366592,0.000569628599942965,0.0,0.0024209393712574722
367616,0.00035224640005705944,0.0,0.0026013820573139563
368640,0.00044558427787284264,0.0,0.0026615296193327636
369664,0.0006500726226119318,0.0,0.0028486553678357712
370688,0.0005066095487596163,0.0,0.002362462574850304
371712,0.0007902921834901695,0.0,0.0031777961933276344
372736,0.0004946691438551452,0.0,0.0026949449315654445
373760,0.00047026259980041473,0.0,0.0027534217279726126
374784,0.0005436025270886903,0.0,0.002676566509837481
375808,0.0003474390504704899,0.0,0.002557942151411474
376832,0.0006412197925577282,0.0,0.0030140611633875064
377856,0.00028196285999431455,0.0,0.0019999064371257597
378880,0.0005485970024237437,0.0,0.0024393177929854675
379904,0.0005641083903621549,0.0,0.002888753742514976
380928,0.000459206586826363,0.0,0.00259636976047904
381952,0.00038086995651553934,0.0,0.002355779512403749
382976,0.0004041760229540931,0.0,0.0019948941402908433
384000,0.0007075625534644914,0.0,0.002551259088964919
385024,0.0002911632092957068,0.0,0.002150275342172809
386048,0.0005354380524665066,0.0,0.0023674748716851885
387072,0.00020623930710006455,0.0,0.002303985778443104
388096,0.0004500418805246653,0.0,0.0021135184987168504
389120,0.00039863130881093563,0.0,0.0024994653550042744
390144,0.00032416639934416757,0.0,0.002310668840889659
391168,0.00015862471485601177,0.0,0.0020182848588537233
392192,0.0006812357428001332,0.0,0.0024209393712574722
393216,0.00020049632877104453,0.0,0.002268899700598816
394240,0.0004026567400912752,0.0,0.0023206934345594604
395264,0.0004816728150841395,0.0,0.0023791702309666285
396288,0.0005103787959794825,0.0,0.0022889488879384184
397312,0.0004028572319646325,0.0,0.002019955624465362
398336,0.0006291635479041943,0.0,0.0024042317151411474
399360,0.0002841415383518469,0.0,0.0023591210436270265
400384,0.0005887778015397796,0.0,0.002994011976047904
401408,0.0002560682207014394,0.0,0.0026164189478186423
402432,0.0004755110315084148,0.0,0.0029722920230966627
403456,0.0005602143926432783,0.0,0.0025913574636441555
404480,0.0007390531437125551,0.0,0.002748409431137728
405504,0.0005659573709723301,0.0,0.0026264435414884435
406528,0.000268144514542363,0.0,0.0023591210436270265
407552,0.0006870433240661848,0.0,0.0023591210436270265
408576,0.00032792896350158126,0.0,0.0022471797476475747
409600,0.0006812713857998277,0.0,0.002925510585970903
410624,0.000321444165240952,0.0,0.0019297342814371201
411648,0.0005993637724550955,0.0,0.0024610377459367084
412672,0.0004372326775021434,0.0,0.0020750908896492843
413696,0.0008970206907613473,0.0,0.003241285286569719
414720,0.000437401981750764,0.0,0.0023791702309666285
415744,0.00047255489021957864,0.0,0.002105164670658688
416768,0.00043085480824066124,0.0,0.0021552876390076936
417792,0.0004375712859994163,0.0,0.0021252138579982904
418816,0.0005117555068434587,0.0,0.002177007591958935
419840,0.00026764774023381655,0.0,0.002267228934987177
420864,0.00030114102152837115,0.0,0.0019715034217279636
421888,0.0005139720558882122,0.0,0.0019213804533789577
422912,0.0002464334723410376,0.0,0.0022805950598802243
423936,0.00015523640219559733,0.0,0.0020784324208725303
424960,0.0,0.0,0.0014234923011120504
425984,0.00034785562802966803,0.0,0.0016540579555175405
427008,0.00033873770316507546,0.0,0.0022171059666381394
428032,0.00038045783433131905,0.0,0.0021369092172797304
429056,0.00040072310735671045,0.0,0.002151946107784416
430080,0.0005365652623324621,0.0,0.0020717493584260067
431104,0.0005539679569432592,0.0,0.0024744038708297555
432128,0.0006703178464499653,0.0,0.0023357303250641464
433152,0.0004800042771599638,0.0,0.002370816402908466
434176,0.0007495522348160818,0.0,0.0026247727758768047
435200,0.00044904833190760406,0.0,0.0022087521385799774
436224,0.0006230195858283327,0.0,0.002133567686056453
437248,0.0006931939692044356,0.0,0.002340742621899063
438272,0.0006303419945822762,0.0,0.0025896866980325167
439296,0.0004594449493869414,0.0,0.0022388259195893806
440320,0.0006707722946963011,0.0,0.002212093669803255
441344,0.0003844899486740478,0.0,0.0016690948460222263
442368,0.00012658165811234895,0.0,0.0015337628314798948
443392,0.0004900266431423019,0.0,0.0021252138579982904
444416,0.0005429921407185441,0.0,0.0024760746364413944
445440,0.0002499866338751148,0.0,0.0016941563301967452
446464,0.0006901665419161786,0.0,0.001859562125748512
447488,0.00036230440903906036,0.0,0.001744279298545751
448512,0.0003706114556601176,0.0,0.002118530795551767
449536,0.00031603979540917315,0.0,0.0019447711719418376
450560,0.0006343629704875944,0.0,0.0021385799828913693
451584,0.0003749977723125194,0.0,0.0019564665312232776
452608,0.000920313391074964,0.0,0.0023424133875107017
453632,0.0007518623467351089,0.0,0.002507819183062437
454656,0.0003219698994867404,0.0,0.001978186484174519
455680,0.0004071232534930136,0.0,0.002038334046193326
456704,0.0005739681351582616,0.0,0.002050029405474766
457728,0.0004983448282007696,0.0,0.0022037398417450926
458752,0.00035328673011122573,0.0,0.0021569584046193324
459776,0.00039383064228685046,0.0,0.0024460008554319907
460800,0.0002196433026803644,0.0,0.0022872781223267796
461824,0.0004647780332192676,0.0,0.0017726823139435474
462848,0.0004891667557741666,0.0,0.002019955624465362
463872,0.0003117514970060028,0.0,0.0016807902053036664
464896,0.0003700589891645186,0.0,0.0021101769674935727
465920,0.0008175145245223892,0.0,0.0028018739307100115
466944,0.0004990287282577364,0.0,0.0022939611847733027
467968,0.00033600878599940716,0.0,0.0018461960008554332
468992,0.0008524780795551619,0.0,0.0025328806672369553
470016,0.0003989053143712403,0.0,0.0023674748716851885
471040,0.0006482303250641459,0.0,0.0022638874037638995
472064,0.0006100945430567796,0.0,0.002268899700598816
473088,0.0005136646350156759,0.0,0.0026615296193327636
474112,0.0004932456515540322,0.0,0.0017609869546621074
475136,0.0004438934630738459,0.0,0.0018495375320787108
476160,0.0003136851297405041,0.0,0.0018495375320787108
477184,0.0005725691474194645,0.0,0.001358332442258327
478208,0.000445851600370663,0.0,0.0014234923011120504
479232,0.00045905955945253166,0.0,0.0019798572497861577
480256,0.0004166622112917105,0.0,0.0019598080624465236
481280,0.00026390076988880296,0.0,0.0017492915953806673
482304,0.00020200670088394674,0.0,0.0016774486740804204
483328,0.00021196223624182181,0.0,0.001532092065868256
484352,0.0002298505667237232,0.0,0.001764328485885385
485376,0.0005449547333903824,0.0,0.0020433463430282422
486400,0.0005715600049900349,0.0,0.002034992514970048
487424,0.0005928745188195084,0.0,0.0024292931993156663
488448,0.0003497825777017167,0.0,0.0018328298759623543
489472,0.0005297975477616441,0.0,0.0018996605004277165
490496,0.00043672476475621814,0.0,0.0017208885799829027
491520,0.0006104153300541577,0.0,0.00206673706159109
492544,0.0004587009017679008,0.0,0.0019598080624465236
493568,0.0003696446392928353,0.0,0.0021736660607356573
494592,5.8251799971463315e-05,0.0,0.0016289964713430219
495616,0.00033376996007983273,0.0,0.00129818488023952
496640,0.00029737400199599965,0.0,0.0014836398631308892
497664,0.00017062303963503008,0.0,0.0013199048331907612
498688,0.00038752628671228403,0.0,0.001578873502994016
499712,0.0002987640789848811,0.0,0.0013516493798118034
500736,0.00045694325634447274,0.0,0.0018060976261762285
501760,0.00040961380809810343,0.0,0.0019297342814371201
502784,0.0006275239699172922,0.0,0.0020734201240376455
503808,0.0003283900948103697,0.0,0.0018345006415739931
504832,0.0004924748716852127,0.0,0.001801085329341312
505856,0.0003106265148274786,0.0,0.0016941563301967452
506880,0.0003315779155973951,0.0,0.0015170551753635702
507904,0.00012663066723694882,0.0,0.001181231287425152
508928,0.00032624928714002673,0.0,0.0016974978614200228
509952,0.0002054885764185713,0.0,0.0009189210863986195
510976,0.0003078485885372105,0.0,0.0016757779084687816
512000,0.00043414287496434945,0.0,0.0016874732677502216
513024,0.00030725379597946426,0.0,0.0014518953165098467
514048,0.0004800800185343742,0.0,0.0016991686270316617
515072,0.0004245281757912738,0.0,0.001600593455945257
516096,0.0006097002423723907,0.0,0.002023297155688608
517120,0.0002776010479041968,0.0,0.001567178143712576
518144,4.861705161106146e-05,0.0,0.0010141547262617465
519168,0.0,0.0,0.001064277694610784
520192,0.0005698803286284486,0.0,0.0020433463430282422
521216,0.00015867149629311683,0.0,0.0013900769888793693
522240,0.0002264577986883192,0.0,0.0021101769674935727
523264,0.0004054992693185116,0.0,0.001684131736526944
524288,0.0002213519389791926,0.0,0.0013984308169375634
525312,0.0002675809096093535,0.0,0.0006933677288280458
526336,0.00018812375249499524,0.0,0.001296514114627881
527360,7.029913387511324e-05,0.0,0.001136120615911031
528384,0.000430522882805841,0.0,0.0009790686484174582
529408,0.0002621119368406065,0.0,0.0010843268819503862
530432,0.0003857552751639507,0.0,0.0011661943969204344
531456,0.00041472635086971444,0.0,0.0014229910714285779
532480,5.277391645305432e-06,0.0,0.0005044642857142837
533504,0.00017663111277447082,0.0,0.0006783308383233599
534528,0.0,0.0,0.00048285126176218974
535552,0.0,0.0,0.0007251122754490881
536576,0.0003821130061306212,0.0,0.0010492408041060663
537600,0.00048629749429711974,0.0,0.0013015264114627975
538624,0.0006057728293413143,0.0,0.001776023845166825
539648,0.0005792054284288513,0.0,0.0017275716424294263
540672,0.0006489164528086391,0.0,0.0020717493584260067
541696,0.00025915134017678073,0.0,0.0013399540205303634
542720,0.00044501844525233835,0.0,0.0012781356928999177
543744,0.0003214597590533203,0.0,0.0010692899914456686
544768,0.0004991334295694523,0.0,0.0010208377887083017
545792,0.00010976261762188752,0.0,0.0008136628528656915
546816,6.497050541771314e-05,0.0,0.0013165633019674835
547840,0.0007341277266894597,0.0,0.0023240349657827064
548864,0.00039683356501282345,0.0,0.001847866766467072
549888,7.26938979184347e-05,0.0,0.0014502245508982079
550912,0.0007032319289991421,0.0,0.0017927315012831496
551936,0.0003833872433704081,0.0,0.001649045658682624
552960,0.00020200224550898888,0.0,0.0011260960222412297
553984,0.0002949636441403098,0.0,0.0009139087895637348
555008,0.0005051570965212614,0.0,0.0014719445038494491
556032,3.5382360279413915e-05,0.0,0.0007769060094097645
557056,0.00035614708083832525,0.0,0.0012146465996578332
558080,7.239984317080379e-05,0.0,0.0010542531009409828
559104,5.16155189621083e-06,0.0,0.0014652614414028939
560128,0.0,0.0,0.0015036890504704914
561152,0.00033958645209580015,0.0,0.0017810361420017098
562176,0.0003240706087824309,0.0,0.0016173011120615818
563200,0.00023558240661533274,0.0,0.0015371043627031725
564224,0.00010158032149987228,0.0,0.001368357035928128
565248,0.0,0.0,0.0013449663173652798
566272,0.00011192570216711495,0.0,0.0011962681779298695
567296,0.0,0.0,0.0006098294482463589
568320,0.0,0.0,0.00127479416167664
569344,0.0,0.0,0.0007735644781864868
570368,0.0,0.0,0.0007852598374679268
571392,0.0,0.0,0.0013048679426860435
572416,0.0,0.0,0.0011645236313087956
573440,0.0,0.0,0.0010007886013686993
574464,0.0,0.0,0.0011745482249786285
575488,0.0,0.0,0.0003692392001710993
576512,0.0,0.0,0.0006582816509837576
577536,0.0,0.0,0.0009022134302822948
578560,0.0,0.0,0.001555482784431136
579584,0.0,0.0,0.0005145958083832321
580608,0.0,0.0,0.0011428036783575862
581632,0.0,0.0,0.0014117969418306103
582656,0.00021524584759055214,0.0,0.0005859375000000064
583680,0.00010445403835184537,0.0,0.0006850139007698834
584704,4.873289136012434e-05,0.0,0.000840395102651849
585728,6.315048474481166e-05,0.0,0.0009773978828058194
586752,0.0,0.0,0.0012681110992301165
587776,2.6656508411747127e-05,0.0,0.0015888980966638172
588800,0.0,0.0,0.0012230004277159953
589824,0.0,0.0,0.00023660714285713067
590848,0.0,0.0,9.709821428570211e-05
591872,0.0,0.0,0.0007084046193327634
592896,0.0,0.0,0.00029572551325918184
593920,0.0,0.0,0.0009757271171941806
594944,0.0,0.0,0.00044275288708298506
595968,0.0,0.0,0.0004778389649272733
596992,0.0,0.0,0.0007317953378956434
598016,0.0,0.0,0.0001194196428571421
599040,0.0,0.0,0.00038392857142856485
600064,0.0,0.0,0.0002489440761334537
601088,6.758358283431853e-05,0.0,0.0007451614627887222
602112,0.0,0.0,0.0
603136,0.0,0.0,0.00021552876390077254
604160,7.798020031365585e-05,0.0,0.00133327095808384
605184,0.0002280639613629898,0.0,0.0016540579555175405
606208,0.00019683623823778845,0.0,0.0018996605004277165
607232,0.0,0.0,0.0008170043840889692
608256,0.0,0.0,0.0009256041488451748
609280,0.00022326106715144154,0.0,0.0004878635585971062
610304,0.0,0.0,0.0004110083404619428
611328,0.0,0.0,0.00026732249786141714
612352,0.0,0.0,0.00010024593669804334
613376,0.0,0.0,0.0
614400,0.0,0.0,0.0
615424,0.0,0.0,0.0
616448,0.0,0.0,0.0
617472,0.0,0.0,0.0
618496,8.503083119488458e-06,0.0,0.00035921460650129814
619520,0.0002521207584830051,0.0,0.000446094418306231
620544,0.0,0.0,0.0006484374999999876
621568,0.0,0.0,0.0004176914029084663
622592,8.629392999716577e-05,0.0,0.0014184800042771656
623616,6.998502994012437e-05,0.0,0.0016072765183917806
624640,5.695974123181331e-05,0.0,0.0016139595808383359
625664,0.0,0.0,0.0004243744653549898
626688,0.0,0.0,0.0004227036997433827
627712,0.0,0.0,0.0
628736,0.0,0.0,0.00022767857142858006
629760,0.0,0.0,6.181832763044579e-05
630784,0.00042064754419730247,0.0,0.0010041301325919452
631808,0.00024348178642715927,0.0,0.0011277667878528685
632832,0.0007805326846307573,0.000177455357142848,0.0019130266253207953
633856,0.0011293529013401496,6.58482142857115e-05,0.002120201561163374
634880,0.0006575353756772222,0.0,0.0011439732142857206
635904,0.00038039545908181386,0.0,0.0008353828058169326
636928,2.0964766894790037e-05,0.0,0.0009189210863986195
637952,0.00016408477687484307,0.0,0.0008036382591958903
638976,0.0,0.0,0.0004327282934131839
640000,0.00023468464856003988,0.0,0.0009306164456800595
641024,0.0004293979006273168,0.0,0.001271452630453394
642048,0.0,0.0,0.0004327282934131839
643072,0.0,0.0,0.00021385799828913373
644096,5.324841388649431e-05,0.0,0.001600593455945257
645120,0.0003167236954662034,0.0,0.0011979389435414767
646144,0.0,0.0,0.0009055549615055725
647168,0.0,0.0,0.001448553785286569
648192,0.0,0.0,0.0012179881308811108
649216,0.0,0.0,0.0008988718990590172
650240,0.00010522704590815961,0.0,0.0011996097091531155
651264,0.0003329234388366028,0.0,0.0011796874999999865
652288,0.0002856407720273703,0.0,0.0011294642857142862
653312,0.00047136307741659145,0.0,0.0013113839285714413
654336,0.0,0.0,0.0008153336184773303
655360,0.00023549998217850136,0.0,0.0011718750000000128
656384,0.0004403113416025268,0.0,0.0008053090248075291
657408,0.00045663138009694696,0.0,0.0014368584260051292
658432,0.0010752022740233727,0.0,0.001997767857142848
659456,0.0009909444503849293,0.0,0.0018645744225833966
660480,0.00031181832763046584,0.0,0.0010225085543199405
661504,0.00020095077701738035,0.0,0.001176339285714288
662528,8.61892286858306e-06,0.0,0.0010225085543199405
663552,0.0,0.0,0.001486981394354135
664576,0.0,0.0,0.0014802983319076115
665600,0.0006371364414029047,0.0,0.002442659324208713
666624,0.0,0.0,0.0017192178143712639
667648,0.0,0.0,0.0014218215355004432
668672,0.0,0.0,0.0012430496150555978
669696,0.0,0.0,0.00044108212147134625
670720,0.0,0.0,0.0
671744,0.0,0.0,0.00025896866980325484
672768,0.0,0.0,0.001085997647562025
673792,0.0,0.0,0.00022221182634729608
674816,0.0,0.0,0.0006783308383233599
675840,0.0,0.0,0.0
676864,0.0,0.0,0.0004744974337040274
677888,0.0,0.0,0.0008091517857142794
678912,0.0,0.0,0.0010609361633875064
679936,0.0,0.0,0.0006683062446535588
680960,0.0004114070965212578,0.0,0.0017477678571428598
681984,0.0005072021136298677,0.0,0.001108258928571423
683008,0.0004840653514399979,1.8973214285709717e-05,0.0007434906971770834
684032,0.0,0.0,0.0004611313088109486
685056,0.0,0.0,0.000526291167664672
686080,0.0,0.0,0.00022321428571427302
687104,0.0,0.0,0.00036255613772454405
688128,0.0,0.0,0.00010379464285713093
689152,0.0,0.0,0.0
690176,0.0,0.0,0.00020089285714286476
691200,0.0,0.0,0.00012053571428571885
692224,0.0,0.0,0.000696428571428566
693248,0.0,0.0,0.00022767857142858006
694272,0.0,0.0,0.00017375962360992908
695296,0.0,0.0,0.0009773978828058194
696320,0.0,0.0,0.0
697344,0.0,0.0,0.0
698368,0.0,0.0,0.0
699392,0.0,0.0,0.0012313542557741578
700416,0.0,0.0,0.00022722412318221252
701440,0.0,0.0,0.0
702464,0.00010709384801822961,0.0,0.0010100446428571441
703488,0.0,0.0,0.0010658482142857281
704512,0.0,0.0,0.001106026785714301
705536,0.0,0.0,0.0016372767857143003
706560,0.0,0.0,0.0022924107142857164
707584,0.0,0.0,0.0018616071428571499
708608,0.0,0.0,0.0021562499999999867
709632,9.575046335899959e-05,0.0,0.0018258928571428523
710656,0.0,0.0,0.0017332589285714256
711680,0.0,0.0,0.00015513392857143974
712704,0.0,0.0,0.0
713728,0.0,0.0,0.0
714752,0.0,0.0,7.366071428571708e-05
715776,0.0,0.0,0.0002121872326774949
716800,0.0,0.0,0.0
717824,0.0,0.0,0.0001339285714285765
718848,0.0,0.0,0.0
719872,0.0,0.0,0.0002506148417450925
720896,0.0,0.0,0.00066663547904192
721920,0.0,0.0,0.0005797556672369554
722944,0.0,0.0,0.0011945974123182307
723968,0.0,0.0,0.0022889488879384184
724992,0.000100673652694632,0.0,0.001612288815226697
726016,0.0,0.0,0.0015167410714285814
727040,0.0,0.0,0.002033482142857146
728064,0.0002741837753065405,0.0,0.0025156249999999897
729088,0.00037008126603933967,0.0,0.002684151785714287
730112,0.0006626568291987171,0.0,0.003255580357142859
731136,0.0004062277231251838,0.0,0.002546875000000012
732160,0.0005520098196464104,0.0,0.002700892857142843
733184,0.0005963920373538592,0.0,0.0020457589285714267
734208,0.0006413512261191912,0.0,0.0022979910714285685
735232,0.0011976916702309826,0.0,0.0029843750000000074
736256,0.0015121654013401692,0.000713169642857154,0.0030982142857142974
737280,0.0010794616124893011,0.0,0.0032901785714285797
738304,0.0010508001853436002,0.0,0.003313616071428565
739328,0.0,0.0,0.0020022321428571554
740352,0.0007189438088109425,0.0,0.002043526785714273
741376,0.0008927390754205979,0.0,0.0024464285714285794
742400,0.0009219574244368241,0.0,0.0020457589285714267
743424,0.0004974626639577817,0.0,0.002463169642857136
744448,0.0,0.0,0.0013046875000000124
745472,0.0,0.0,0.0006082589285714146
746496,0.0,0.0,0.0007924107142857231
747520,0.0,0.0,0.002061383928571438
748544,0.0,0.0,0.002026785714285717
749568,0.00013906784644996634,0.0,0.0013493303571428608
750592,0.0005876617301112029,0.0,0.0028125000000000116
751616,0.0,0.0,0.001119419642857127
752640,0.0,0.0,0.0007656250000000078
753664,0.0,0.0,0.0007187500000000061
754688,0.0,0.0,0.0010301339285714306
755712,0.0,0.0,0.0017109374999999855
756736,0.00012913904334190183,0.0,0.002084821428571423
757760,0.000511857980467648,0.0,0.002023297155688608
758784,0.0006001234138865044,0.0,0.0027166648845166857
759808,0.0014454617550613122,0.0,0.005077456693755351
760832,0.0005739213537211249,0.0,0.002678237275449088
761856,0.00017550613059594662,0.0,0.0028537946428571293
762880,0.000754905367835766,0.0,0.003621651785714291
763904,0.00033012769104647156,0.0,0.002576320573139438
764928,0.0007586501104932848,0.0,0.003486887831479895
765952,0.0003667419625035568,0.0,0.003179466958939273
766976,1.5041345879675458e-05,0.0,0.0014335168947818516
768000,0.0006567022205588659,0.0,0.001957589285714275
769024,0.0008371404512403924,0.0,0.00210825892857144
770048,0.0009852593919304248,6.850139007700104e-05,0.002277901785714282
771072,0.0015950598802395419,0.00026732249786141714,0.003901785714285725
772096,0.0008630595950955199,0.0,0.0040256696428571425
773120,0.0015089619867408072,0.0,0.0035368303571428695
774144,0.0010792009730538701,0.0,0.002889508928571427
775168,0.0005611856643855186,0.0,0.0018694196428571555
776192,1.7142055175366012e-05,0.0,0.001814732142857148
777216,0.00039872487168517753,0.0,0.0010680803571428501
778240,0.0008666216673795445,0.0,0.0023939732142857256
779264,0.00015845318291986463,0.0,0.001324776785714299
780288,0.0008839352544910259,0.0,0.0021227678571428426
781312,0.0010672516573994833,0.0,0.003088169642857138
782336,0.00030820501853434656,0.0,0.0024520089285714314
783360,0.00042044928001140825,0.0,0.003488839285714291
784384,0.0010565788066723783,0.0,0.003712053571428564
785408,0.0009488411569717707,0.0,0.004383928571428568
786432,0.0006252004918734233,0.0,0.004564732142857146
787456,0.0009353502815797134,0.0,0.003924107142857133
788480,0.0008883171157684698,0.0,0.003695312500000008
789504,7.587058026804958e-05,0.0,0.0033270089285714227
790528,0.0,0.0,0.0016261160714285644
791552,0.0,0.0,0.001689732142857154
792576,0.0,0.0,0.0031395089285714156
793600,0.0,0.0,0.002564732142857145
794624,0.0,0.0,0.002622767857142851
795648,0.0,0.0,0.0017142857142857157
796672,0.0002571330553179215,0.0,0.0015625000000000064
797696,0.0,0.0,0.001912946428571427
798720,0.0,0.0,0.0019419642857142958
799744,0.0,0.0,0.0019787946428571385
800768,0.0,0.0,0.0012265624999999883
801792,0.0,0.0,0.0017678571428571463
802816,0.0,0.0,0.0010814732142857078
803840,0.0,0.0,0.0013571428571428662
804864,0.0,0.0,0.002901785714285708
805888,0.0,0.0,0.0015390624999999897
806912,0.00025259748360422537,0.0,0.0025680803571428434
807936,0.0,0.0,0.0017287946428571502
808960,0.0003255520209580912,0.0,0.003088169642857138
809984,0.0,0.0,0.0019910714285714193
811008,0.0,0.0,0.002343749999999994
812032,0.0,0.0,0.0003939732142857239
813056,0.0,0.0,0.00015401785714286298
814080,0.0,0.0,0.0009776785714285768
815104,0.0,0.0,0.003199776785714275
816128,0.0,0.0,0.002771205357142862
817152,0.0,0.0,0.002004464285714277
818176,0.00011530064870259236,0.0,0.001095982142857142
819200,0.0020335489734816087,0.0012948433490162423,0.0024296874999999917
820224,0.0012772691224693616,0.00014397321428570389,0.0019017857142857228
821248,0.00105809363416027,0.0,0.0032131696428571326
822272,0.0,0.0,0.0009508928571428614
823296,0.0,0.0,0.0005669642857142966
824320,0.00039195270173940166,0.0,0.0030055803571428707
825344,0.0,0.0,0.0020000000000000018
826368,0.0,0.0,0.0006852678571428619
827392,0.0004225277124322778,0.0,0.001689732142857154
828416,0.0,0.0,0.0010792410714285858
829440,0.0,0.0,0.0012633928571428627
830464,0.0,0.0,0.0
831488,0.0,0.0,0.0
832512,0.0,0.0,0.0
833536,0.0,0.0,0.0
834560,0.0,0.0,0.0006198540419161601
835584,0.0,0.0,0.0010609361633875064
836608,0.0002588350085543288,0.0,0.0012564157399486766
837632,0.0,0.0,0.0010279017857142772
838656,0.0,0.0,0.0002756696428571586
839680,0.0,0.0,0.0
840704,0.0,0.0,0.0009038841958939337
841728,0.0,0.0,7.700892857141563e-05
842752,0.0,0.0,0.00027120535714285154
843776,0.0,0.0,0.0
844800,0.0,0.0,0.0009810267857142754
845824,0.0,0.0,0.0
846848,0.0,0.0,0.0
847872,0.0,0.0,0.0003872767857142951
848896,0.0,0.0,0.0014319196428571285
849920,0.0,0.0,0.0022433035714285615
850944,0.0,0.0,0.003088169642857138
851968,0.0,0.0,0.0022801339285714356
852992,0.0,0.0,0.0023080357142857277
854016,0.0,0.0,0.002457589285714284
855040,0.0,0.0,0.0018292410714285826
856064,0.0,0.0,0.0022187499999999994
857088,0.0,0.0,0.002659598214285725
858112,0.0,0.0,0.0018649553571428485
859136,0.0,0.0,0.001095982142857142
860160,0.0,0.0,0.0031138392857142766
861184,0.0,0.0,0.0038850446428571367
862208,0.0,0.0,0.0023560267857142747
863232,0.0,0.0,0.0021316964285714246
864256,0.0,0.0,0.0021395089285714303
865280,0.0,0.0,0.0033381696428571583
866304,0.0,0.0,0.002787946428571418
867328,0.0,0.0,0.0029218749999999944
868352,0.0,0.0,0.003969866071428558
869376,0.0,0.0,0.003986607142857146
870400,0.0,0.0,0.0038694196428571575
871424,0.0,0.0,0.004450892857142856
872448,0.0,0.0,0.004155133928571443
873472,0.0,0.0,0.001872767857142854
874496,0.0,0.0,0.0002946428571428683
875520,0.0,0.0,0.0005669642857142966
876544,0.0,0.0,0.0008805803571428429
877568,0.0,0.0,0.0007299107142857102
878592,0.0,0.0,0.003206473214285704
879616,0.0,0.0,0.0051930803571428475
880640,0.0,0.0,0.003485491071428561
881664,0.00024628421727971146,0.0,0.004496651785714282
882688,0.0007790490447676023,0.0,0.0052332589285714205
883712,0.0,0.0,0.004187500000000011
884736,0.0,0.0,0.00432700892857144
885760,0.0,0.0,0.005823660714285702
886784,0.0,0.0,0.0033459821428571323
887808,0.0,0.0,0.0027555803571428505
888832,0.0,0.0,0.003809151785714298
889856,0.0,0.0,0.0028058035714285828
890880,0.0,0.0,0.0027098214285714256
891904,0.0,0.0,0.0027845982142857195
892928,0.000275509249358422,0.0,0.0019107142857142736
893952,0.00042980111206158966,0.0,0.002260044642857149
894976,0.000438177216994573,0.0,0.0017075892857142869
896000,0.0009022490732819895,0.0,0.0038404017857142886
897024,0.0003932826311662411,0.0,0.004107142857142865
898048,0.0,0.0,0.004337053571428566
899072,0.0,0.0,0.004880580357142846
900096,0.0003136539421157674,0.0,0.004831473214285723
901120,0.0,0.0,0.003323660714285724
902144,0.0,0.0,0.001444196428571441
903168,0.0,0.0,0.0013437500000000086
904192,0.0,0.0,0.0003292410714285575
905216,0.0,0.0,0.003781250000000006
906240,0.0007395075919589227,0.0,0.005643973214285701
907264,0.0005979915169660455,0.0,0.005345982142857134
908288,0.00021646216495579168,0.0,0.004021205357142866
909312,0.0007266115091246116,0.0,0.004675223214285706
910336,0.0010754005382092988,0.0,0.0044296874999999935
911360,0.002259186983176509,0.0,0.005802455357142871
912384,0.0018931801575420451,0.0,0.005419642857142851
913408,0.002495431012974051,0.0,0.007486607142857141
914432,0.0013653051040775552,0.0,0.0054899553571428695
915456,0.000915817917735952,0.0,0.004698660714285723
916480,0.0012992318933561706,0.0,0.005525669642857135
917504,0.0010366053607071546,0.0,0.006843750000000005
918528,0.00021741784288566355,0.0,0.006452008928571435
919552,0.0007101555816937388,0.0,0.006649553571428569
920576,8.467662888508467e-05,0.0,0.0060156249999999845
921600,8.66347661819335e-06,0.0,0.005899553571428573
922624,0.0005904441117764289,0.0,0.004927455357142848
923648,0.00043376639577988714,0.0,0.0049575892857142935
924672,0.0005713060486170564,0.0,0.006162946428571419
925696,0.0,0.0,0.0045870535714285865
926720,0.0,0.0,0.00535714285714287
927744,0.0,0.0,0.004452008928571434
928768,0.0,0.0,0.003702008928571437
929792,0.0,0.0,0.0042566964285714205
930816,0.0,0.0,0.005309151785714291
931840,0.0,0.0,0.005849330357142872
932864,0.0,0.0,0.005083705357142865
933888,0.0,0.0,0.003318080357142872
934912,0.0,0.0,0.0032008928571428514
935936,0.0,0.0,0.0035368303571428695
936960,0.0,0.0,0.0026294642857142797
937984,0.0,0.0,0.003488839285714291
939008,0.0,0.0,0.003397321428571441
940032,0.0,0.0,0.003638392857142847
941056,0.0,0.0,0.0037265624999999985
942080,0.0,0.0,0.004935267857142854
943104,0.0,0.0,0.00549888392857142
944128,0.0,0.0,0.005627232142857145
945152,0.0,0.0,0.0038627232142857287
946176,0.0,0.0,0.004883928571428576
947200,0.0,0.0,0.00510714285714285
948224,0.0,0.0,0.0040111607142857076
949248,0.0,0.0,0.002839285714285727
950272,0.0,0.0,0.0027098214285714256
951296,0.0,0.0,0.004138392857142855
952320,0.0,0.0,0.003304687500000014
953344,0.0,0.0,0.004186383928571434
954368,0.0,0.0,0.005291294642857158
955392,4.6609905189644507e-05,0.0,0.005313616071428566
956416,0.0,0.0,0.005353794642857139
957440,0.0,0.0,0.006027901785714297
958464,0.0,0.0,0.003899553571428571
959488,0.0,0.0,0.0030189732142857284
960512,0.0,0.0,0.0016919642857142758
961536,0.0,0.0,0.0012410714285714228
962560,0.0,0.0,0.0007656250000000078
963584,0.0,0.0,0.0002823660714285557
964608,0.0,0.0,0.0
965632,0.0,0.0,0.0
966656,0.0,0.0,0.0009598214285714438
967680,0.0,0.0,0.0025602678571428695
968704,0.0,0.0,0.0024799107142857236
969728,0.0,0.0,0.004947544642857135
970752,0.0,0.0,0.0058683035714285825
971776,5.1599925149708224e-05,0.0,0.0041941964285714395
972800,0.0,0.0,0.004112723214285717
973824,0.0,0.0,0.0031841517857142954
974848,0.0,0.0,0.003633928571428572
975872,0.0,0.0,0.002065848214285713
976896,0.0,0.0,0.002616071428571422
977920,0.0,0.0,0.004812500000000013
978944,0.0,0.0,0.0057287946428571535
979968,0.0,0.0,0.0052109375000000124
980992,0.0,0.0,0.004937500000000007
982016,0.0,0.0,0.00223102678571428
983040,0.0,0.0,0.0032589285714285576
984064,0.0,0.0,0.004333705357142868
985088,0.0,0.0,0.004291294642857142
986112,0.0,0.0,0.0030468749999999884
987136,0.0,0.0,0.0026250000000000045
988160,0.0,0.0,0.0018750000000000075
989184,0.0,0.0,0.0028191964285714404
990208,0.0,0.0,0.0032723214285714152
991232,0.0,0.0,0.0018303571428571277
992256,0.0,0.0,0.002130580357142848
993280,0.0,0.0,0.0016238839285714426
994304,0.0,0.0,0.0016383928571428452
995328,0.0,0.0,0.0018303571428571277
996352,0.00027833618477329,0.0,0.0021395089285714303
997376,1.0267411605369148e-05,0.0,0.003910714285714275
998400,0.0003872010443399164,0.0,0.004728794642857137
999424,0.0,0.0,0.003920758928571434
1000448,0.00017897241231820286,0.0,0.0035725446428571356
1001472,0.0006091366374394129,0.0,0.00499665178571429
1002496,0.0,0.0,0.004058035714285709
1003520,0.0,0.0,0.0030055803571428707
1004544,0.0,0.0,0.003599330357142851
1005568,0.0,0.0,0.00541741071428573
1006592,0.0005204947248360307,0.0,0.005419642857142851
1007616,0.00042750213858000485,0.0,0.004470982142857143
1008640,8.230859709154206e-05,0.0,0.004363839285714282
1009664,0.0,0.0,0.004571428571428575
1010688,0.00037534751924720285,0.0,0.006037946428571425
1011712,0.00018937348517249802,0.0,0.00628013392857144
1012736,0.0,0.0,0.005956473214285702
1013760,0.0,0.0,0.005735491071428582
1014784,0.0,0.0,0.004227678571428584
1015808,0.0,0.0,0.003958705357142854
1016832,0.0,0.0,0.0028761160714285694
1017856,0.0,0.0,0.0031774553571428665
1018880,0.0,0.0,0.0040993303571428595
1019904,0.0,0.0,0.0024006696428571545
1020928,0.0,0.0,0.003402901785714293
1021952,0.00022794366623896906,0.0,0.00608370535714285
1022976,0.0,0.0,0.004260044642857151
1024000,0.0002221093527231385,0.0,0.0033270089285714227


==> data/evaluations_skill/latching_2/mamba_lm__layers_2__small__trainer_mamba.csv <==
step,acc_mean,acc_low,acc_high
1024,1.0,1.0,1.0
2048,1.0,1.0,1.0
3072,1.0,1.0,1.0
4096,1.0,1.0,1.0
5120,1.0,1.0,1.0
6144,1.0,1.0,1.0
7168,1.0,1.0,1.0
8192,1.0,1.0,1.0
9216,1.0,1.0,1.0
10240,1.0,1.0,1.0
11264,1.0,1.0,1.0
12288,1.0,1.0,1.0
13312,1.0,1.0,1.0
14336,1.0,1.0,1.0
15360,1.0,1.0,1.0
16384,1.0,1.0,1.0
17408,1.0,1.0,1.0
18432,1.0,1.0,1.0
19456,1.0,1.0,1.0
20480,1.0,1.0,1.0
21504,1.0,1.0,1.0
22528,1.0,1.0,1.0
23552,1.0,1.0,1.0
24576,1.0,1.0,1.0
25600,1.0,1.0,1.0
26624,1.0,1.0,1.0
27648,1.0,1.0,1.0
28672,1.0,1.0,1.0
29696,1.0,1.0,1.0
30720,1.0,1.0,1.0
31744,1.0,1.0,1.0
32768,1.0,1.0,1.0
33792,1.0,1.0,1.0
34816,1.0,1.0,1.0
35840,1.0,1.0,1.0
36864,1.0,1.0,1.0
37888,1.0,1.0,1.0
38912,1.0,1.0,1.0
39936,1.0,1.0,1.0
40960,1.0,1.0,1.0
41984,1.0,1.0,1.0
43008,1.0,1.0,1.0
44032,1.0,1.0,1.0
45056,1.0,1.0,1.0
46080,1.0,1.0,1.0
47104,1.0,1.0,1.0
48128,1.0,1.0,1.0
49152,1.0,1.0,1.0
50176,1.0,1.0,1.0
51200,1.0,1.0,1.0
52224,1.0,1.0,1.0
53248,1.0,1.0,1.0
54272,1.0,1.0,1.0
55296,0.9999986607142857,0.9999962108275342,0.9999997767857142
56320,0.9999793526785715,0.999960162792148,0.9999912727612921
57344,0.9998486607142858,0.9997828781446954,0.9999087677307641
58368,0.9994856026785717,0.9992969351185005,0.9996460314321822
59392,0.9988453125000001,0.9984898875131304,0.9992084506154805
60416,0.9974194196428571,0.9968720413110557,0.99806364798943
61440,0.9940005580357142,0.9931361484227285,0.9949581825105042
62464,0.9887795758928571,0.9874105281250002,0.9905163353581277
63488,0.9837127232142857,0.9817783566209297,0.9858380898979122
64512,0.9797476562499998,0.9770476810793067,0.9827257521451548
65536,0.9767787946428571,0.9740163121930804,0.9802704663964023
66560,0.974815625,0.9717981502823003,0.9787216843503804
67584,0.9733879464285715,0.9701796928702731,0.9768226963399422
68608,0.9725232142857142,0.9690404093109899,0.9766387245634192
69632,0.97196875,0.9688459070870534,0.9757423495798321
70656,0.9707657366071428,0.967276517274488,0.9749642058462448
71680,0.9675222098214287,0.9632144588136818,0.9719135440963103
72704,0.9624324776785712,0.9571402497538077,0.9680215697856484
73728,0.9530877232142857,0.9469840288028494,0.9608253054145875
74752,0.9301031249999999,0.9204007741284795,0.9403418113822871
75776,0.8892931919642858,0.8755101087250525,0.9059183180261944
76800,0.8643854910714286,0.8487950436252626,0.8843093861935393
77824,0.8565878348214283,0.8392672556345193,0.8761490170036763
78848,0.8513502232142857,0.8356890584148503,0.8693834836610426
79872,0.8459390625,0.8302560993746717,0.8641650139115019
80896,0.8411843750000001,0.8257456514640232,0.8591907580307906
81920,0.8371377232142858,0.821077280964417,0.8552671645466781
82944,0.8342728794642859,0.8152178760372901,0.8525662653689597
83968,0.8320952008928572,0.8154911356666886,0.8495328501674108
84992,0.8299302455357143,0.8148825890739889,0.8480505346113442
86016,0.8253270089285715,0.8069461523421088,0.84344597793297
87040,0.8168780133928573,0.8005113309332325,0.8347021490923711
88064,0.8019148437500002,0.7860301101841517,0.8190654589892988
89088,0.7702137276785715,0.7546340477383141,0.7873543490595453
90112,0.7305114955357143,0.715802080235688,0.7453782270729384
91136,0.7170216517857143,0.7030962332572873,0.7314575517069326
92160,0.7152746651785715,0.7012201067243303,0.7318498167640494
93184,0.7151117187500001,0.7004057438780198,0.7363879551191557
94208,0.7150909598214286,0.700997026900604,0.7300522737509846
95232,0.7150860491071429,0.7017203228827469,0.733510373109243
96256,0.7150857142857142,0.6990756084033614,0.7343686420168057
97280,0.7150857142857142,0.7018621815126049,0.7331899226890751
98304,0.7150857142857142,0.7010565798319328,0.7310296974789912
99328,0.7150857142857142,0.7000112033613446,0.7306285714285715
100352,0.7150857142857142,0.7001703025210082,0.7317658268907562
101376,0.7150857142857142,0.6998498521008403,0.7335047714285707
102400,0.7150857142857142,0.7008840252100839,0.7323899226890752
103424,0.7150857142857142,0.7015081210084032,0.7320750739495796
104448,0.7150857142857142,0.7025142857142856,0.7300571428571428
105472,0.7150857142857142,0.7013826319327731,0.730823532773109
106496,0.7150857142857142,0.7017142857142856,0.7311663899159662
107520,0.7150857142857142,0.7003125966386554,0.7307372554621848
108544,0.7150857142857142,0.7013994369747899,0.7317602252100839
109568,0.7150857142857142,0.7019820689075628,0.7326465025210082
110592,0.7150857142857142,0.6998554537815125,0.7316291344537812
111616,0.7150857142857142,0.69972436302521,0.733167515966386
112640,0.7150857142857142,0.7016056016806722,0.7310577058823527
113664,0.7150857142857142,0.7011428571428571,0.7323787193277306
114688,0.7150857142857142,0.6997691764705882,0.7299316537815125
115712,0.7150857142857142,0.7030857142857142,0.7295887966386554
116736,0.7150857142857142,0.7000728218487395,0.7305086840336134
117760,0.7150857142857142,0.7019708655462183,0.7317322168067225
118784,0.7150857142857142,0.7003876705882351,0.7316986067226886
119808,0.7150857142857142,0.7020907529411763,0.7309210134453777
120832,0.7150857142857142,0.7014969176470588,0.7317602252100839
121856,0.7150857142857142,0.6993512453781511,0.7308515411764704
122880,0.7150857142857142,0.6991114705882352,0.7291316537815125
123904,0.7150857142857142,0.7013826319327731,0.7308291344537813
124928,0.7150857142857142,0.7009815058823529,0.7358431529411755
125952,0.7150857142857142,0.6989131596638655,0.7300571428571428
126976,0.7150857142857142,0.7022969176470587,0.7317154117647054
128000,0.7150857142857142,0.7021826319327732,0.7315148487394956
129024,0.7150857142857142,0.7016392117647058,0.7307260521008402
130048,0.7150857142857142,0.7016336100840335,0.7316571428571427
131072,0.7150857142857142,0.702062744537815,0.729480112605042
132096,0.7150857142857142,0.701301956302521,0.7302689092436975
133120,0.71508515625,0.7015416140149028,0.7326758537568928
134144,0.7150818080357143,0.7007532118139445,0.7307110891183035
135168,0.7150648437499999,0.6979712520499606,0.730686318361016
136192,0.715017857142857,0.7013541178883271,0.7340254983357395
137216,0.7148585937499999,0.6999480325466124,0.7304766831374734
138240,0.7145104910714286,0.7013336236032695,0.7296223004956669
139264,0.713713392857143,0.7005209014607405,0.730227797634913
140288,0.7123881696428571,0.69875353203125,0.7306980837283339
141312,0.710290625,0.6971554511669511,0.727554886375722
142336,0.7073955357142856,0.6944789411945246,0.7235106615677519
143360,0.7033363839285715,0.6917964209017201,0.7194315412257091
144384,0.6980102678571429,0.6853147135225184,0.7157645403952195
145408,0.6909622767857143,0.6786628793214942,0.7063592176749605
146432,0.6824447544642858,0.671347728392529,0.7000089188337048
147456,0.6725133928571427,0.6615719828896401,0.6881076358948264
148480,0.6614112723214287,0.6506983119829963,0.6776262798253675
149504,0.6491052455357142,0.6382759748358718,0.6660992540391938
150528,0.6361212053571429,0.6262350958524816,0.6539557013507741
151552,0.6228350446428571,0.6128605036534925,0.6427140480813407
152576,0.6084350446428571,0.5972068814961922,0.6273048547449441
153600,0.5943081473214286,0.5828980098394826,0.6122411472639833
154624,0.5786514508928571,0.5670188696346506,0.5980014399061185
155648,0.5636023437499998,0.5508286397863051,0.5837916299320508
156672,0.5487956473214286,0.5349949387736345,0.5664832521845454
157696,0.5334113839285716,0.5185797104779412,0.5559997109670417
158720,0.5159082589285713,0.5009522061433167,0.5324459781676733
159744,0.4986228794642858,0.48227804997866347,0.5153123781775208
160768,0.48228850446428567,0.4625399802094276,0.5003803292985161
161792,0.4678303571428572,0.45064881131827733,0.48545083507090325
162816,0.45567444196428575,0.4360920758928572,0.4741770647813811
163840,0.44641841517857145,0.42437338304227945,0.46702503339843676
164864,0.4392713169642857,0.4171602465680803,0.4580773836167279
165888,0.4345854910714286,0.4120932475725446,0.4539300718897716
166912,0.4316713169642856,0.4075007201385241,0.4521034076401653
167936,0.4299161830357142,0.4027892702895221,0.4526434019120923
168960,0.42908002232142856,0.40446706243270747,0.44841420303308827
169984,0.42865189732142855,0.4042623139180672,0.4481195270171347
171008,0.4284657366071429,0.4031597397764575,0.4497611515690649
172032,0.4284016741071429,0.4063734275981486,0.4496497075761547
173056,0.4283670758928571,0.40168875408679094,0.4505513772518377
174080,0.42835401785714283,0.4000142870798319,0.4480112668510373
175104,0.42834732142857146,0.4017396749310662,0.45139028397780884
176128,0.4283457589285714,0.40370648296185657,0.4510604851201415
177152,0.42834341517857144,0.40142520421809336,0.446710039249606
178176,0.42834296874999994,0.4042678893300288,0.4467261691783745
179200,0.4283428571428572,0.40537142857142855,0.44923473613445364
180224,0.42834296874999994,0.4088112033613446,0.4488584921218483
181248,0.4283428571428572,0.40167842352941185,0.4494745109243696
182272,0.4283428571428572,0.40118316638655466,0.4476347361344536
183296,0.4283428571428572,0.4054218436974791,0.4507148487394956
184320,0.4283428571428572,0.40536357478991597,0.45024315294117556
185344,0.4283428571428572,0.40311707226890753,0.4487831949579831
186368,0.4283428571428572,0.4047641378151261,0.44845714285714294
187392,0.4283428571428572,0.4030890638655462,0.4484403378151261
188416,0.4283428571428572,0.4060851512605042,0.45040225210083956
189440,0.4283428571428572,0.40461064033613436,0.4490005630252098
190464,0.4283428571428572,0.40275180840336133,0.45004033781512603
191488,0.4283428571428572,0.4016929764705882,0.44852101344537776
192512,0.4283428571428572,0.4056392117647058,0.447422969747899
193536,0.4283417410714287,0.4053725843011423,0.44942925105041986
194560,0.4283375,0.403079345860688,0.4501155228138127
195584,0.4283059151785715,0.4046855024044774,0.4494515501936705
196608,0.4282156250000001,0.40292009025899417,0.44824773128118384
197632,0.4279738839285714,0.4007122430524554,0.4470360461708901
198656,0.4274360491071428,0.40343722944130783,0.4483460275341383
199680,0.4263239955357142,0.4020128855288209,0.4470054955307901
200704,0.4243474330357143,0.4012253810300683,0.4457188626313019
201728,0.42132689732142853,0.4004367408892464,0.4447557885865278
202752,0.4177321428571429,0.39312081450892855,0.4365500315487129
203776,0.41421082589285707,0.39028243783482147,0.4348857896205356
204800,0.41091015625,0.3879010206538865,0.43001427365579026
205824,0.40747321428571415,0.38602448915605303,0.4272759049254859
206848,0.4035043526785715,0.379209409654018,0.42271122505252096
207872,0.39666205357142853,0.37449409788438814,0.4160368394662551
208896,0.38674575892857144,0.36550323944327723,0.4075569940043982
209920,0.3769233258928571,0.353292158075105,0.3970124121487655
210944,0.3587236607142858,0.3342623606420694,0.37788854899717694
211968,0.32705435267857147,0.30389193790703767,0.34859871821986593
212992,0.30313593749999995,0.27986169147682505,0.3257667546891407
214016,0.2933537946428571,0.2691440181394433,0.31528813176207954
215040,0.29085937500000003,0.26731859398306207,0.3142669382615545
216064,0.2902688616071428,0.2648364771533613,0.3127104036994481
217088,0.2901171875,0.2665753725003282,0.31213837381007065
218112,0.2900808035714286,0.2664700306312368,0.31261617723870744
219136,0.2900664062500001,0.26698482961200115,0.31062686561515224
220160,0.2900595982142858,0.2669787371815914,0.31419919051339223
221184,0.2900578125,0.2654555653886555,0.3120987411731879
222208,0.29005736607142857,0.2645999785993304,0.3140460565733324
223232,0.2900571428571429,0.2651988739495798,0.31177142857142864
224256,0.2900571428571429,0.26665097815126043,0.311263870588235
225280,0.2900571428571429,0.26328962689075636,0.3108459394957982
226304,0.2900571428571429,0.26429579159663863,0.31281345546218425
227328,0.2900571428571429,0.26469691764705877,0.31300056302520984
228352,0.2900571428571429,0.26506778319327734,0.3124515411764706
229376,0.2900571428571429,0.2661075579831933,0.3135943983193278
230400,0.2900571428571429,0.26579270924369747,0.31313725546218485
231424,0.2900571428571429,0.26765714285714287,0.31130308235294113
232448,0.2900571428571429,0.26410083025210085,0.31347451092436973
233472,0.2900571428571429,0.2655585361344538,0.3120862773109242
234496,0.2900571428571429,0.26400895126050417,0.31177142857142864
235520,0.2900571428571429,0.2652627445378152,0.31291428571428576
236544,0.2900571428571429,0.26402575630252095,0.3137165378151254
237568,0.2900571428571429,0.2668324840336135,0.3112974806722688
238592,0.2900571428571429,0.26566161848739495,0.3114173680672269
239616,0.2900571428571429,0.2653299647058823,0.3126577058823527
240640,0.2900571428571429,0.2685075579831933,0.3124930050420163
241664,0.2900571428571429,0.265839774789916,0.31356638991596614
242688,0.2900571428571429,0.2643596621848739,0.31174902184873937
243712,0.2900571428571429,0.2668795495798319,0.3110409008403359
244736,0.2900571428571429,0.2637915831932773,0.311143983193277
245760,0.2900571428571429,0.26335124537815124,0.31450533445378076
246784,0.2900571428571429,0.26521567899159665,0.31093221680672256
247808,0.2900571428571429,0.26631932436974787,0.3153086840336135
248832,0.2900571428571429,0.2669938352941177,0.3118857142857143
249856,0.2900571428571429,0.2649590991596638,0.3124347361344536
250880,0.2900571428571429,0.2667596621848739,0.3116235327731091
251904,0.2900571428571429,0.26585097815126046,0.3123316537815125
252928,0.2900571428571429,0.2673254890756302,0.3124571428571428
253952,0.2900571428571429,0.2670969176470588,0.31164033781512596
254976,0.2900571428571429,0.2651820689075631,0.3117322168067225
256000,0.2900571428571429,0.26553052773109254,0.312560225210084
257024,0.2900571428571429,0.26607954957983193,0.3122980436974787
258048,0.2900571428571429,0.2661770302521008,0.31108011260504204
259072,0.2900571428571429,0.26463304705882357,0.3137053344537808
260096,0.2900571428571429,0.2652683462184874,0.31073725546218484
261120,0.2900571428571429,0.2676380857142857,0.312320450420168
262144,0.2900571428571429,0.2652604924369748,0.3126072907563021
263168,0.2900571428571429,0.26564481344537816,0.31229244201680645
264192,0.2900571428571429,0.26870812100840336,0.31264650252100806
265216,0.2900571428571429,0.2656056016806723,0.3129949613445376
266240,0.2900571428571429,0.26665657983193275,0.31194958487394925
267264,0.2900571428571429,0.2650733848739496,0.31264650252100806
268288,0.2900571428571429,0.2665478957983193,0.31480337815125947
269312,0.2900571428571429,0.26487282184873945,0.31244593949579824
270336,0.2900571428571429,0.26575909915966395,0.3136526672268904
271360,0.2900571428571429,0.26529075294117643,0.3132515411764706
272384,0.2900571428571429,0.26451315966386557,0.31383082352941116
273408,0.2900571428571429,0.2666901899159663,0.31320112605041983
274432,0.2900571428571429,0.2669243630252101,0.31337928235294055
275456,0.2900571428571429,0.26690755798319327,0.3124291344537814
276480,0.2900571428571429,0.2663529344537815,0.3137053344537808
277504,0.2900571428571429,0.26555853613445385,0.31516078823529386
278528,0.2900571428571429,0.2638969176470588,0.3106285714285714
279552,0.2900571428571429,0.2644604924369748,0.3131787193277307
280576,0.2900571428571429,0.26410083025210085,0.31118319495798313
281600,0.2900571428571429,0.2661243630252101,0.3118633075630251
282624,0.2900571428571429,0.2660268823529412,0.3123316537815125
283648,0.2900571428571429,0.26476413781512603,0.31130308235294113
284672,0.2900571428571429,0.26488402521008403,0.31085714285714294
285696,0.2900571428571429,0.26654564369747896,0.31186890924369737
286720,0.2900571428571429,0.2640280084033613,0.31243473613445377
287744,0.2900571428571429,0.26551932436974796,0.3131731176470583
288768,0.2900571428571429,0.26563921176470595,0.3112974806722688
289792,0.2900571428571429,0.2638307949579832,0.3125266151260502
290816,0.2900571428571429,0.2685938352941176,0.3120974806722688
291840,0.2900571428571429,0.26136692436974795,0.31404033781512597
292864,0.2900571428571429,0.2657478957983193,0.3117322168067225
293888,0.2900571428571429,0.26643921176470586,0.31176582689075627
294912,0.2900571428571429,0.26732548907563025,0.31005714285714286
295936,0.2900571428571429,0.26633052773109245,0.31108011260504204
296960,0.2900571428571429,0.26677646722689075,0.31186890924369737
297984,0.2900571428571429,0.26595406050420173,0.31233725546218477
299008,0.2900571428571429,0.26630812100840334,0.3134577058823528
300032,0.2900571428571429,0.2661994369747899,0.31380056302521
301056,0.2900571428571429,0.2662666571428572,0.3111327798319324
302080,0.2900571428571429,0.2611585075630252,0.31452213949579766
303104,0.2900571428571429,0.2638969176470588,0.312320450420168
304128,0.2900571428571429,0.26464985210084035,0.31419608739495747
305152,0.2900571428571429,0.2644851512605042,0.3128358621848735
306176,0.2900571428571429,0.2679081210084034,0.3120862773109242
307200,0.2900571428571429,0.26710812100840337,0.31070924705882336
308224,0.2900571428571429,0.2671361294117647,0.31267451092436965
309248,0.2900571428571429,0.26419605882352937,0.31106330756302514
310272,0.2900571428571429,0.26562240672268905,0.3133658268907563
311296,0.2900571428571429,0.2658733848739496,0.3133714285714286
312320,0.2900571428571429,0.2633232369747899,0.31170420840336094
313344,0.2900571428571429,0.2637915831932772,0.3124347361344536
314368,0.2900571428571429,0.2670442504201681,0.3123204504201679
315392,0.2900571428571429,0.2640952285714286,0.310160225210084
316416,0.2900571428571429,0.2654442504201681,0.31152045042016796
317440,0.2900571428571429,0.2647137226890756,0.31256582689075635
318464,0.2900571428571429,0.26561120336134453,0.31211428571428573
319488,0.2900571428571429,0.26731988739495804,0.3143383815126047
320512,0.2900571428571429,0.26564481344537816,0.31296695294117605
321536,0.2900571428571429,0.26263301848739495,0.3103719915966385
322560,0.2900571428571429,0.2673142857142857,0.3125434201680671
323584,0.2900571428571429,0.2662857142857143,0.31266890924369745
324608,0.2900571428571429,0.26344312436974787,0.3126577058823528
325632,0.2900571428571429,0.2647170722689075,0.3114061647058822
326656,0.2900571428571429,0.26596526386554625,0.3141008588235283
327680,0.2900571428571429,0.26709691764705884,0.3137837579831931
328704,0.2900571428571429,0.26367169579831934,0.31186890924369737
329728,0.2900571428571429,0.26641680504201676,0.3116515411764706
330752,0.2900571428571429,0.2627966218487395,0.3116347361344537
331776,0.2900571428571429,0.26456917647058825,0.3115372554621848
332800,0.2900571428571429,0.2666285714285714,0.3124179310924367
333824,0.2900571428571429,0.26398654453781517,0.31153165378151254
334848,0.2900571428571429,0.2661826319327731,0.31360785378151196
335872,0.2900571428571429,0.26626105546218487,0.316414581512604
336896,0.2900571428571429,0.2633008302521009,0.31153165378151254
337920,0.2900571428571429,0.2654330470588235,0.31274958487394927
338944,0.2900571428571429,0.2653938352941177,0.3117154117647056
339968,0.2900571428571429,0.2656,0.3124123294117644
340992,0.2900571428571429,0.26535797310924375,0.3117546235294117
342016,0.2900571428571429,0.26758206890756303,0.3121086840336134
343040,0.2900571428571429,0.26344872605042013,0.312423532773109
344064,0.2900571428571429,0.2676683462184874,0.3112806756302519
345088,0.2900571428571429,0.2648112033613445,0.3131899226890753
346112,0.2900571428571429,0.2627383529411764,0.3121613512605038
347136,0.2900571428571429,0.2656168050420168,0.3120582689075628
348160,0.2900571428571429,0.2643708655462185,0.31309804369747873
349184,0.2900571428571429,0.26719999999999994,0.3123148487394956
350208,0.2900571428571429,0.26642800840336134,0.31074285714285715
351232,0.2900571428571429,0.2664336100840336,0.31097142857142857
352256,0.2900571428571429,0.26564481344537816,0.3132291344537813
353280,0.2900571428571429,0.26429579159663863,0.31358544705882274
354304,0.2900571428571429,0.2643876705882353,0.3120470655462181
355328,0.2900571428571429,0.2662857142857143,0.313424095798319
356352,0.2900571428571429,0.2660683462184874,0.3126857142857143
357376,0.2900571428571429,0.266519887394958,0.3140425899159656
358400,0.2900571428571429,0.2640425613445378,0.3099372554621848
359424,0.2900571428571429,0.2668100773109244,0.3115148487394957
360448,0.2900571428571429,0.2642599294117646,0.312423532773109
361472,0.2900571428571429,0.26539158319327727,0.31464202689075577
362496,0.2900571428571429,0.26735349747899156,0.3133848840336129
363520,0.2900571428571429,0.26790251932773107,0.31334007058823443
364544,0.2900571428571429,0.2668100773109243,0.31564819159663804
365568,0.2900571428571429,0.26324256134453783,0.31130868403361334
366592,0.2900571428571429,0.2656784235294118,0.31274958487394927
367616,0.2900571428571429,0.2659876705882353,0.3122229697478991
368640,0.2900571428571429,0.2661882336134454,0.311760225210084
369664,0.2900571428571429,0.26755406050420166,0.3128414638655458
370688,0.2900571428571429,0.2648448134453782,0.31141736806722686
371712,0.2900571428571429,0.26480895126050413,0.3124011260504198
372736,0.2900571428571429,0.26800000000000007,0.3132123294117645
373760,0.2900571428571429,0.2683540605042017,0.3136829277310916
374784,0.2900571428571429,0.26743417310924367,0.3124123294117644
375808,0.2900571428571429,0.2645389159663865,0.31221736806722683
376832,0.2900571428571429,0.2663529344537815,0.312983757983193
377856,0.2900571428571429,0.26758767058823535,0.3111495848739492
378880,0.2900571428571429,0.2685938352941176,0.31229804369747877
379904,0.2900571428571429,0.26779383529411765,0.3134711613445371
380928,0.2900571428571429,0.2656896268907563,0.31285826890756274
381952,0.2900571428571429,0.2640280084033613,0.3125322168067224
382976,0.2900571428571429,0.265959662184874,0.31149804369747874
384000,0.2900571428571429,0.26410083025210085,0.3138700352941172
385024,0.2900571428571429,0.26556413781512606,0.31094342016806703
386048,0.2900571428571429,0.2662386487394958,0.3131899226890753
387072,0.2900571428571429,0.2633232369747899,0.3138285714285715
388096,0.2900571428571429,0.2632560168067227,0.3130756369747895
389120,0.2900571428571429,0.2648481630252101,0.31208627731092425
390144,0.2900571428571429,0.2665310907563025,0.3138812386554618
391168,0.2900571428571429,0.26734789579831936,0.3132291344537813
392192,0.2900571428571429,0.26399214621848743,0.31070924705882336
393216,0.2900571428571429,0.2672392117647059,0.31252101344537786
394240,0.2900571428571429,0.2617344403361344,0.31403698823529336
395264,0.2900571428571429,0.2644716957983193,0.3122117663865545
396288,0.2900571428571429,0.2672448134453781,0.3126352991596636
397312,0.2900571428571429,0.2644739478991596,0.3114061647058822
398336,0.2900571428571429,0.2638946655462185,0.3126240957983189
399360,0.2900571428571429,0.2636828991596638,0.3103943983193277
400384,0.2900571428571429,0.26362688235294124,0.31238432100840285
401408,0.2900571428571429,0.2656280084033614,0.3114173680672269
402432,0.2900571428571429,0.26639999999999997,0.31114958487394934
403456,0.2900571428571429,0.2668907529411765,0.3123092470588233
404480,0.2900571428571429,0.26299158319327726,0.3126689092436973
405504,0.2900571428571429,0.26540503865546217,0.31094902184873935
406528,0.2900571428571429,0.2634845882352942,0.31153165378151254
407552,0.2900571428571429,0.26378037983193275,0.3130285714285714
408576,0.2900569196428571,0.2663993412979254,0.3123204449497767
409600,0.29005312499999997,0.26754254911534925,0.3118429420332192
410624,0.2900348214285714,0.2662671245683429,0.31266145807674567
411648,0.2899716517857143,0.2615228783219538,0.3113321976053701
412672,0.28985546874999996,0.26545621318277307,0.31240651773404615
413696,0.28965703125000003,0.26605985598411236,0.31196183035714287
414720,0.2891760044642857,0.2642800291015625,0.31385958114988066
415744,0.2881831473214286,0.26439495287224263,0.31077305624671736
416768,0.2866660714285714,0.26204820575761556,0.31108704174435314
417792,0.28487645089285724,0.2577689183249081,0.30717984202173054
418816,0.2824438616071428,0.2579464695361739,0.30639872018447983
419840,0.27868727678571437,0.2563311696412159,0.29898209122242625
420864,0.27386517857142856,0.24912689732142854,0.2945869699300813
421888,0.26820133928571427,0.24544892622931982,0.290158418372505
422912,0.26169341517857153,0.23932926196165966,0.2852433554359236
423936,0.2523993303571429,0.22876250226989234,0.27650878086922237
424960,0.2349938616071429,0.21301960046776516,0.25617952448135484
425984,0.21149999999999997,0.19072299232372636,0.2309272109965858
427008,0.19203113839285718,0.17056318015034133,0.21085141856125253
428032,0.18218683035714292,0.15457563235294117,0.2008976891051732
429056,0.17876707589285715,0.15785223678768373,0.199478424775144
430080,0.17728069196428578,0.15484358502987133,0.1947062316127232
431104,0.17623370535714283,0.15464281255416232,0.19667843818277259
432128,0.17529296875,0.15497485713465078,0.19359789952566953
433152,0.1741550223214286,0.1533625924632353,0.1920440698496584
434176,0.1730348214285715,0.15415451443507092,0.19322550983784081
435200,0.17165591517857143,0.15127626654083506,0.1915325731617641
436224,0.17010859375,0.14965362603236607,0.1879266275965071
437248,0.16842299107142855,0.14909324127658882,0.18550368527934605
438272,0.16652109375,0.1454046804785977,0.18349166802455352
439296,0.16459352678571434,0.14381150137539395,0.183577673020614
440320,0.1624213169642857,0.14360109459197742,0.18192510994288316
441344,0.1601699776785714,0.13786140296415436,0.17960067901785656
442368,0.15788392857142863,0.13624457635405723,0.17593134258304874
443392,0.15581305803571427,0.13555910199415702,0.17613451348476783
444416,0.15396450892857144,0.1333545920365021,0.17090600168887876
445440,0.15242109375000007,0.1323715766527705,0.17018171599757062
446464,0.1511978794642857,0.12925901762900474,0.16900280685727415
447488,0.15032578125000004,0.12950678827632617,0.1679558016281511
448512,0.14967020089285718,0.1284695698792016,0.17169102097065236
449536,0.14923158482142856,0.12836299598706669,0.16672656804753133
450560,0.14891015625000006,0.13069330357142858,0.1664190207507221
451584,0.1486930803571429,0.12730560744485295,0.16712072186351096
452608,0.14856718750000006,0.12721482240513393,0.16667128592601058
453632,0.14846116071428575,0.12874619170496326,0.1679313015871188
454656,0.14840580357142855,0.12754909823562235,0.16616477988937714
455680,0.14836685267857153,0.12564011751903884,0.16640149960116846
456704,0.14831674107142856,0.12838761585149686,0.16557216390329563
457728,0.14828426339285716,0.12801348079864763,0.16485036328945638
458752,0.14824363839285715,0.1273927782480961,0.16631767567948996
459776,0.14823191964285712,0.12823660528164393,0.16479790743008138
460800,0.14819988839285717,0.12825258320969016,0.1662070794774157
461824,0.14818526785714287,0.12718269263228735,0.16544419371553307
462848,0.14817410714285714,0.12800766954602152,0.16543484443769696
463872,0.14815926339285715,0.12966544878709294,0.16587755822282033
464896,0.1481478794642857,0.1287175332622111,0.1678079035730692
465920,0.1481395089285715,0.12803800768612136,0.16670253209690086
466944,0.1481339285714285,0.1264845411567752,0.16550467875853464
467968,0.14812912946428572,0.12721595024619223,0.16745713761817166
468992,0.1481262276785714,0.125427339009979,0.16533352438616036
470016,0.14812165178571426,0.12804029010143123,0.16582482933462442
471040,0.14811908482142858,0.1274837068769696,0.1659262375804227
472064,0.14811830357142858,0.1278374785221901,0.16621679321658306
473088,0.14811674107142853,0.12610923756072742,0.16683787754562746
474112,0.14811595982142864,0.12500300526030722,0.16668930116366823
475136,0.14811573660714286,0.1274275305951287,0.1656999250886291
476160,0.14811551339285714,0.12817110018218222,0.16634509926470553
477184,0.14811484375000003,0.12752951328781517,0.1653491389262735
478208,0.1481143973214286,0.12893164879201677,0.1653658268907563
479232,0.14811439732142853,0.12740391260504205,0.16680134926470552
480256,0.14811428571428578,0.1283540605042017,0.16465210420168047
481280,0.14811450892857142,0.12748458823529413,0.16524099651720053
482304,0.14811428571428578,0.12938823361344545,0.16522913445378132
483328,0.14811428571428578,0.1278913159663866,0.16581736806722677
484352,0.14811428571428578,0.12598206890756303,0.16782409579831883
485376,0.14811428571428578,0.12680222352941178,0.16656695294117613
486400,0.14811428571428578,0.12677646722689076,0.1649030823529411
487424,0.14811428571428578,0.12754060504201684,0.16510924705882335
488448,0.14811428571428578,0.12815349747899166,0.16598992268907523
489472,0.14811428571428578,0.12713052773109249,0.16694342016806704
490496,0.14811428571428578,0.1286442504201681,0.1677210134453778
491520,0.14811428571428578,0.1281142857142857,0.16617142857142866
492544,0.14811428571428578,0.12949131596638658,0.16684033781512594
493568,0.14811428571428578,0.12305655126050422,0.16785435630252016
494592,0.14811428571428578,0.12815349747899166,0.16790477142857085
495616,0.14811428571428578,0.12739831092436976,0.16468011260504195
496640,0.14811428571428578,0.1292907529411765,0.1657086840336134
497664,0.14811428571428578,0.12687169579831933,0.16765939495798252
498688,0.14811428571428578,0.1282095142857143,0.16615462352941165
499712,0.14811428571428578,0.12838767058823533,0.1670767630252094
500736,0.14811428571428578,0.12494004201680675,0.16605154117647056
501760,0.14811428571428578,0.12785545378151264,0.16589244201680645
502784,0.14811428571428578,0.12412883865546223,0.16667563697478954
503808,0.14811428571428578,0.13087394789915965,0.16750924705882334
504832,0.14811428571428578,0.12926834621848743,0.16590924705882346
505856,0.14811428571428578,0.12671259663865547,0.16719439831932764
506880,0.14811428571428578,0.1270857142857143,0.16733894453781462
507904,0.14811428571428578,0.12802800840336137,0.16456582689075624
508928,0.14811428571428578,0.12803921176470592,0.1673781563025207
509952,0.14811428571428578,0.12677646722689076,0.16522913445378137
510976,0.14811428571428578,0.12441342689075631,0.16524033781512587
512000,0.14811428571428578,0.12881120336134458,0.16502296974789912
513024,0.14811428571428578,0.1256952285714286,0.16668684033613415
514048,0.14811428571428578,0.12492323697478994,0.1657949613445377
515072,0.14811428571428578,0.12558654453781518,0.16465210420168047
516096,0.14811428571428578,0.12808962689075631,0.16650868403361344
517120,0.14811428571428578,0.12857142857142856,0.1639943983193277
518144,0.14811428571428578,0.12857142857142856,0.1671159747899155
519168,0.14811428571428578,0.12892548907563026,0.16523473613445366
520192,0.14811428571428578,0.12903977478991605,0.16733334285714235
521216,0.14811428571428578,0.12711147058823533,0.16582296974789917
522240,0.14811428571428578,0.12710251932773112,0.16667003529411714
523264,0.14811428571428578,0.1278913159663866,0.1660459394957983
524288,0.14811428571428578,0.12557308907563022,0.1660986067226887
525312,0.14811428571428578,0.12602688235294118,0.1647887966386554
526336,0.14811428571428578,0.12527394789915966,0.1660011260504198
527360,0.14811428571428578,0.12497590420168067,0.1656000000000001
528384,0.14811428571428578,0.1267708655462185,0.165463307563025
529408,0.14811428571428578,0.12711932436974788,0.16522913445378132
530432,0.14811428571428578,0.12446384201680674,0.167743420168067
531456,0.14811428571428578,0.1284044756302521,0.16616022521008394
532480,0.14811428571428578,0.1283540605042017,0.1658117663865545
533504,0.14811428571428578,0.125003912605042,0.16524033781512587
534528,0.14811428571428578,0.12595180840336134,0.16775462352941162
535552,0.14811428571428578,0.12233722689075632,0.16581736806722688
536576,0.14811428571428578,0.1256728218487395,0.16625770588235275
537600,0.14811428571428578,0.12502966890756304,0.16739496134453763
538624,0.14811428571428578,0.12502071764705885,0.1662633075630251
539648,0.14811428571428578,0.12971988739495796,0.16732213949579774
540672,0.14811428571428578,0.12754845882352941,0.16546890924369734
541696,0.14811428571428578,0.127319887394958,0.166160225210084
542720,0.14811428571428578,0.12558654453781518,0.166160225210084
543744,0.14811428571428578,0.12505992941176472,0.1658005630252099
544768,0.14811428571428578,0.1287137226890757,0.16568627731092425
545792,0.14811428571428578,0.12328737478991594,0.1654352991596635
546816,0.14811428571428578,0.12825097815126055,0.16725826890756273
547840,0.14811428571428578,0.12565041512605046,0.1661098100840333
548864,0.14811428571428578,0.1273366924369748,0.16522913445378126
549888,0.14811428571428578,0.1287081210084034,0.16466890924369734
550912,0.14811428571428578,0.1277187613445378,0.16724146386554573
551936,0.14811428571428578,0.1278274453781513,0.1649030823529411
552960,0.14811428571428578,0.12647282184873945,0.16662296974789914
553984,0.14811428571428578,0.12906218151260504,0.1652235327731091
555008,0.14811428571428578,0.1284212806722689,0.1680694722689073
556032,0.14811428571428578,0.1292571428571429,0.16588684033613413
557056,0.14811428571428578,0.1278442504201681,0.16533781848739476
558080,0.14811428571428578,0.12881120336134458,0.16509804369747874
559104,0.14811428571428578,0.12703304705882354,0.1661546235294116
560128,0.14811428571428578,0.12677981680672276,0.16732774117646995
561152,0.14811428571428578,0.1285826319327731,0.16476638991596618
562176,0.14811428571428578,0.12193275126050425,0.1654689092436974
563200,0.14811428571428578,0.12487056974789919,0.16651093613445309
564224,0.14811428571428578,0.1281759042016807,0.16636638991596625
565248,0.14811428571428578,0.12747338487394957,0.16456582689075624
566272,0.14811428571428578,0.12939943697478995,0.1681165378151253
567296,0.14811428571428578,0.12697477815126054,0.16433725546218486
568320,0.14811428571428578,0.12931876134453785,0.16536582689075624
569344,0.14811428571428578,0.1287249260504202,0.16491428571428576
570368,0.14811428571428578,0.12876413781512602,0.16593165378151253
571392,0.14811428571428578,0.128919887394958,0.16566387058823498
572416,0.14811428571428578,0.128919887394958,0.16614342016806707
573440,0.14811428571428578,0.12713052773109249,0.1663271781512601
574464,0.14811428571428578,0.12741511596638655,0.1671047714285708
575488,0.14811428571428578,0.12699158319327736,0.16490308235294115
576512,0.14811428571428578,0.12765714285714286,0.16785995798319245
577536,0.14811428571428578,0.12732883865546224,0.16666443361344493
578560,0.14811428571428578,0.12698263193277315,0.16560000000000002
579584,0.14811428571428578,0.12493218823529416,0.1650173680672268
580608,0.14811428571428578,0.12498710756302521,0.1661714285714286
581632,0.14811428571428578,0.12531315966386555,0.16523473613445358
582656,0.14811428571428578,0.12693556638655465,0.16456022521008398
583680,0.14811428571428578,0.12633947899159664,0.1658117663865545
584704,0.14811428571428578,0.12710251932773112,0.16713838151260463
585728,0.14811428571428578,0.1261994369747899,0.16887172436974693
586752,0.14811428571428578,0.12748458823529413,0.16661176638655448
587776,0.14811428571428578,0.12858823361344537,0.1659260521008402
588800,0.14811428571428578,0.12858823361344537,0.16626890924369736
589824,0.14811428571428578,0.1280056016806723,0.16512605210084022
590848,0.14811428571428578,0.1271977478991597,0.16711037310924315
591872,0.14811428571428578,0.12905657983193283,0.16456022521008398
592896,0.14811428571428578,0.12578710756302525,0.16624090084033588
593920,0.14811428571428578,0.12750139327731094,0.16495014789915924
594944,0.14811428571428578,0.12723921176470593,0.16490308235294115
595968,0.14811428571428578,0.12603808571428574,0.1673804084033604
596992,0.14811428571428578,0.12514845882352943,0.16468011260504195
598016,0.14811428571428578,0.12772996470588233,0.16684033781512594
599040,0.14811428571428578,0.1267406050420168,0.16702969747899127
600064,0.14811428571428578,0.12949131596638658,0.1662521042016805
601088,0.14811428571428578,0.12730083025210087,0.1657389445378146
602112,0.14811428571428578,0.12747338487394957,0.1658924420168064
603136,0.14811428571428578,0.12720560168067233,0.1654184941176467
604160,0.14811428571428578,0.12711372268907567,0.1661714285714286
605184,0.14811428571428578,0.12971428571428573,0.16490308235294115
606208,0.14811428571428578,0.1278913159663866,0.16893894453781463
607232,0.14811428571428578,0.1271753411764706,0.16543529915966357
608256,0.14811428571428578,0.13097142857142854,0.16725826890756273
609280,0.14811428571428578,0.12700503865546223,0.16657255462184845
610304,0.14811428571428578,0.12995406050420175,0.16456022521008398
611328,0.14811428571428578,0.13040000000000002,0.16497815630252063
612352,0.14811428571428578,0.12882240672268905,0.16625770588235284
613376,0.14811428571428578,0.1285355663865546,0.16533781848739476
614400,0.14811428571428578,0.12573444033613448,0.16672605210084024
615424,0.14811428571428578,0.1265422941176471,0.16430364537815104
616448,0.14811428571428578,0.12905657983193278,0.1661490218487394
617472,0.14811428571428578,0.1274789865546219,0.16513725546218483
618496,0.14811428571428578,0.12938263193277313,0.16525154117647053
619520,0.14811428571428578,0.12778598151260503,0.16777928235294054
620544,0.14811428571428578,0.12678767058823537,0.16468011260504195
621568,0.14811428571428578,0.12562575630252107,0.16638879663865547
622592,0.14811428571428578,0.12719214621848743,0.16591484873949572
623616,0.14811428571428578,0.12906778319327739,0.16513165378151248
624640,0.14811428571428578,0.12962800840336136,0.16422296974789916
625664,0.14811428571428578,0.12851315966386556,0.1661210134453779
626688,0.14811428571428578,0.12716413781512606,0.165903645378151
627712,0.14811428571428578,0.12446944369747902,0.16522353277310906
628736,0.14811428571428578,0.12502071764705883,0.16656135126050378
629760,0.14811428571428578,0.12747898655462184,0.16546330756302513
630784,0.14811428571428578,0.12795293445378153,0.1663159747899155
631808,0.14811428571428578,0.12874733277310926,0.1645714285714286
632832,0.14811428571428578,0.12733109075630256,0.1659148487394956
633856,0.14811428571428578,0.12725601680672272,0.16578375798319295
634880,0.14811428571428578,0.12532996470588234,0.16456022521008398
635904,0.14811428571428578,0.12815349747899166,0.16634398319327692
636928,0.14811428571428578,0.12893109075630255,0.16689300504201635
637952,0.14811428571428578,0.12742857142857145,0.1659092470588234
638976,0.14811428571428578,0.12834285714285715,0.16533781848739482
640000,0.14811428571428578,0.13019943697478994,0.1662184941176467
641024,0.14811428571428578,0.12711932436974793,0.16598992268907528
642048,0.14811428571428578,0.12779943697478996,0.16512605210084022
643072,0.14811428571428578,0.1260997042016807,0.1679574386554612
644096,0.14811428571428578,0.12733669243697482,0.16683473613445368
645120,0.14811428571428578,0.1271977478991597,0.16569187899159651
646144,0.14811428571428578,0.12995966218487395,0.16637759327731086
647168,0.14811428571428578,0.12848515126050428,0.16498375798319298
648192,0.14811428571428578,0.1284683462184874,0.16592045042016793
649216,0.14811428571428578,0.127439774789916,0.1652459394957982
650240,0.14811428571428578,0.12927394789915972,0.16721345546218425
651264,0.14811428571428578,0.12801120336134458,0.16580056302520982
652288,0.14811428571428578,0.12927394789915972,0.16513165378151257
653312,0.14811428571428578,0.1287137226890757,0.16444593949579828
654336,0.14811428571428578,0.12706665714285717,0.16588684033613418
655360,0.14811428571428578,0.1283932722689076,0.16650308235294117
656384,0.14811428571428578,0.12492883865546221,0.1662521042016805
657408,0.14811428571428578,0.12925714285714282,0.16478879663865545
658432,0.14811428571428578,0.12926274453781517,0.165903645378151
659456,0.14811428571428578,0.12716413781512606,0.16765939495798252
660480,0.14811428571428578,0.12895349747899162,0.16501736806722686
661504,0.14811428571428578,0.12754845882352941,0.16601793109243662
662528,0.14811428571428578,0.12796413781512608,0.16718879663865538
663552,0.14811428571428578,0.12880000000000003,0.16477759327731084
664576,0.14811428571428578,0.12540278655462186,0.16580056302520996
665600,0.14811428571428578,0.1285994369747899,0.16455462352941166
666624,0.14811428571428578,0.12870251932773114,0.1647943983193277
667648,0.14811428571428578,0.1260997042016807,0.16512045042016796
668672,0.14811428571428578,0.12868571428571432,0.16556078823529383
669696,0.14811428571428578,0.1269994369747899,0.1655831949579831
670720,0.14811428571428578,0.12719214621848743,0.16639104873949512
671744,0.14811428571428578,0.12615237142857144,0.16513165378151248
672768,0.14811428571428578,0.12731988739495798,0.16667003529411714
673792,0.14811428571428578,0.1237411680672269,0.16619048571428513
674816,0.14811428571428578,0.12905657983193283,0.16570308235294112
675840,0.14811428571428578,0.1284044756302521,0.16534902184873942
676864,0.14811428571428578,0.12744312436974795,0.1653658268907563
677888,0.14811428571428578,0.12892548907563026,0.16540729075630203
678912,0.14811428571428578,0.13006834621848737,0.16498935966386538
679936,0.14811428571428578,0.12683808571428565,0.16559439831932762
680960,0.14811428571428578,0.12759887394957986,0.16508123865546181
681984,0.14811428571428578,0.12228681176470589,0.16489187899159655
683008,0.14811428571428578,0.1281871075630252,0.16835071092436912
684032,0.14811428571428578,0.1248056016806723,0.166143420168067
685056,0.14811428571428578,0.12995406050420175,0.16677871932773064
686080,0.14811428571428578,0.12961120336134457,0.16540168907562972
687104,0.14811428571428578,0.12803361008403366,0.16664202689075575
688128,0.14811428571428578,0.12532996470588234,0.16692101344537782
689152,0.14811428571428578,0.12678767058823537,0.16662296974789914
690176,0.14811428571428578,0.1265590991596639,0.16628011260504202
691200,0.14811428571428578,0.12725601680672272,0.16558879663865542
692224,0.14811428571428578,0.12858823361344537,0.16576695294117613
693248,0.14811428571428578,0.1293882336134454,0.16576695294117608
694272,0.14811428571428578,0.12542519327731094,0.16509804369747874
695296,0.14811428571428578,0.1271137226890757,0.16674510924369684
696320,0.14811428571428578,0.12723361008403364,0.16548571428571432
697344,0.14811428571428578,0.1283932722689076,0.1659092470588234
698368,0.14811428571428578,0.12777142857142856,0.1677098100840332
699392,0.14811428571428578,0.12688515126050426,0.16762578487394864
700416,0.14811428571428578,0.12801680504201682,0.1662184941176467
701440,0.14811428571428578,0.1296056016806723,0.16601232941176436
702464,0.14811428571428578,0.12810643193277313,0.16652774117647004
703488,0.14811428571428578,0.1253333142857143,0.16673165378151258
704512,0.14811428571428578,0.12593500336134458,0.16456582689075624
705536,0.14811428571428578,0.12784985210084038,0.16524033781512598
706560,0.14811428571428578,0.1265759042016807,0.1652515411764706
707584,0.14811428571428578,0.12492883865546221,0.16491428571428576
708608,0.14811428571428578,0.12778823361344543,0.16644706554621816
709632,0.14811428571428578,0.12983977478991598,0.1679551865546216
710656,0.14811428571428578,0.12623304705882357,0.16648627731092416
711680,0.14811428571428578,0.12647282184873945,0.16616582689075626
712704,0.14811428571428578,0.12653109075630256,0.16557199159663855
713728,0.14811428571428578,0.1285187613445378,0.16536022521008395
714752,0.14811428571428578,0.12208850084033616,0.16616022521008394
715776,0.14811428571428578,0.12664872605042019,0.16733894453781462
716800,0.14811428571428578,0.12804481344537819,0.16523473613445358
717824,0.14811428571428578,0.12716413781512606,0.16580616470588222
718848,0.14811428571428578,0.12602688235294118,0.16557759327731075
719872,0.14811428571428578,0.1255977478991597,0.1669490218487393
720896,0.14811428571428578,0.12750139327731094,0.16509804369747869
721920,0.14811428571428578,0.12801680504201682,0.16558319495798304
722944,0.14811428571428578,0.1277938352941177,0.16593725546218488
723968,0.14811428571428578,0.12737590420168066,0.16602913445378123
724992,0.14811428571428578,0.12937142857142853,0.16660616470588227
726016,0.14811428571428578,0.12691315966386557,0.16637759327731086
727040,0.14811428571428578,0.12927954957983198,0.16545770588235273
728064,0.14811428571428578,0.12961120336134455,0.16622969747899127
729088,0.14811428571428578,0.12450865546218491,0.16588684033613413
730112,0.14811428571428578,0.12498710756302521,0.1662184941176467
731136,0.14811428571428578,0.1273927092436975,0.1657949613445376
732160,0.14811428571428578,0.12752940168067228,0.1687495848739493
733184,0.14811428571428578,0.1265703025210084,0.16723026050420117
734208,0.14811428571428578,0.1294106403361345,0.16602913445378137
735232,0.14811428571428578,0.12500726218487396,0.1663719915966384
736256,0.14811428571428578,0.12904537647058825,0.16582857142857144
737280,0.14811428571428578,0.12755966218487402,0.16658375798319305
738304,0.14811428571428578,0.12694116806722694,0.16628011260504197
739328,0.14811428571428578,0.12894789579831936,0.16593725546218488
740352,0.14811428571428578,0.12566496806722688,0.16547451092436974
741376,0.14811428571428578,0.12565936638655464,0.16649187899159656
742400,0.14811428571428578,0.12915406050420167,0.1655831949579831
743424,0.14811428571428578,0.12804481344537819,0.1664302605042012
744448,0.14811428571428578,0.12696357478991602,0.16578375798319303
745472,0.14811428571428578,0.12804481344537819,0.16546330756302513
746496,0.14811428571428578,0.12937703025210087,0.16421736806722675
747520,0.14811428571428578,0.1271753411764706,0.16857368067226833
748544,0.14811428571428578,0.12781624201680677,0.16556078823529388
749568,0.14811428571428578,0.12305094957983195,0.1657837579831931
750592,0.14811428571428578,0.12664872605042019,0.1681523999999988
751616,0.14811428571428578,0.12766274453781518,0.1656862773109242
752640,0.14811428571428578,0.12663977478991598,0.16617142857142855
753664,0.14811428571428578,0.12680447563025213,0.16805266722689036
754688,0.14811428571428578,0.12707225882352943,0.16524033781512598
755712,0.14811428571428578,0.12906778319327733,0.16735574957983143
756736,0.14811428571428578,0.12891428571428573,0.16678992268907525
757760,0.14811428571428578,0.12895349747899162,0.16522353277310906
758784,0.14811428571428578,0.1266845882352941,0.1661210134453778
759808,0.14811428571428578,0.126043687394958,0.1667955243697475
760832,0.14811428571428578,0.12903977478991596,0.16684033781512594
761856,0.14811428571428578,0.1288224067226891,0.16570308235294112
762880,0.14811428571428578,0.12862744537815127,0.16513165378151257
763904,0.14811428571428578,0.12779943697478996,0.1658924420168064
764928,0.14811428571428578,0.12642240672268906,0.16633277983193245
765952,0.14811428571428578,0.12491428571428573,0.16590924705882332
766976,0.14811428571428578,0.12881680504201684,0.1668986067226886
768000,0.14811428571428578,0.12720560168067227,0.16667003529411722
769024,0.14811428571428578,0.12711372268907567,0.1661154117647056
770048,0.14811428571428578,0.1269882336134454,0.16456582689075624
771072,0.14811428571428578,0.12750139327731094,0.16477759327731079
772096,0.14811428571428578,0.12635293445378154,0.16585323025210036
773120,0.14811428571428578,0.12744537647058826,0.1660347361344537
774144,0.14811428571428578,0.12621624201680673,0.16536582689075624
775168,0.14811428571428578,0.12771315966386557,0.1663663899159662
776192,0.14811428571428578,0.12669018991596645,0.16580056302520996
777216,0.14811428571428578,0.128919887394958,0.16557199159663855
778240,0.14811428571428578,0.12419940840336133,0.16480000000000006
779264,0.14811428571428578,0.12710251932773112,0.1660459394957983
780288,0.14811428571428578,0.12778823361344543,0.16657255462184845
781312,0.14811428571428578,0.12838767058823533,0.16677871932773064
782336,0.14811428571428578,0.1273366924369748,0.16673165378151258
783360,0.14811428571428578,0.12750139327731094,0.16691541176470556
784384,0.14811428571428578,0.1244044756302521,0.16462969747899134
785408,0.14811428571428578,0.1268963546218488,0.1654409008403359
786432,0.14811428571428578,0.12750139327731094,0.16747563697478954
787456,0.14811428571428578,0.1265176352941176,0.16525714285714294
788480,0.14811428571428578,0.127439774789916,0.16588123865546178
789504,0.14811428571428578,0.1277299647058824,0.16669804369747876
790528,0.14811428571428578,0.12500391260504204,0.16490308235294115
791552,0.14811428571428578,0.1282341731092437,0.16512045042016796
792576,0.14811428571428578,0.1273366924369748,0.16456022521008393
793600,0.14811428571428578,0.12464985210084037,0.16513725546218483
794624,0.14811428571428578,0.12504872605042022,0.16582296974789917
795648,0.14811428571428578,0.1286969176470588,0.16765939495798252
796672,0.14811428571428578,0.12960560168067228,0.1668986067226886
797696,0.14811428571428578,0.12903977478991605,0.16445154117647057
798720,0.14811428571428578,0.12898150588235294,0.16780168907562962
799744,0.14811428571428578,0.12718094285714288,0.16736695294117604
800768,0.14811428571428578,0.12837646722689078,0.16657255462184845
801792,0.14811428571428578,0.12534451764705884,0.16387451092436972
802816,0.14811428571428578,0.12701064033613443,0.1658980436974788
803840,0.14811428571428578,0.12659831092436977,0.1679159747899154
804864,0.14811428571428578,0.1265344403361345,0.16576695294117613
805888,0.14811428571428578,0.12755406050420168,0.16579496134453756
806912,0.14811428571428578,0.12693556638655465,0.1650061647058822
807936,0.14811428571428578,0.1281422941176471,0.16418935966386533
808960,0.14811428571428578,0.12915406050420167,0.16519552436974752
809984,0.14811428571428578,0.12748458823529416,0.1667955243697475
811008,0.14811428571428578,0.12688515126050426,0.16813894453781458
812032,0.14811428571428578,0.1278274453781513,0.16745323025210032
813056,0.14811428571428578,0.12769635462184875,0.16638319495798307
814080,0.14811428571428578,0.12805041512605045,0.16609860672268864
815104,0.14811428571428578,0.1265759042016807,0.16565826890756272
816128,0.14811428571428578,0.12837086554621852,0.16536022521008395
817152,0.14811428571428578,0.12648402521008406,0.16613781848739473
818176,0.14811428571428578,0.12526049243697482,0.1660459394957983
819200,0.14811428571428578,0.12926274453781517,0.1663607882352938
820224,0.14811428571428578,0.12505992941176472,0.16604033781512598
821248,0.14811428571428578,0.12982857142857143,0.16718319495798303
822272,0.14811428571428578,0.12648402521008406,0.1654745109243696
823296,0.14811428571428578,0.12750139327731094,0.16610981008403325
824320,0.14811428571428578,0.12837646722689078,0.16609860672268859
825344,0.14811428571428578,0.1273647008403362,0.1645714285714286
826368,0.14811428571428578,0.12767394789915967,0.16490868403361336
827392,0.14811428571428578,0.1280728218487395,0.16746443361344493
828416,0.14811428571428578,0.12494229411764708,0.16536022521008395
829440,0.14811428571428578,0.12926834621848743,0.16465770588235276
830464,0.14811428571428578,0.12983977478991598,0.16781849411764663
831488,0.14811428571428578,0.12542519327731094,0.16581736806722688
832512,0.14811428571428578,0.12749579159663865,0.16558879663865542
833536,0.14811428571428578,0.12813109075630255,0.16576135126050387
834560,0.14811428571428578,0.12870251932773108,0.1656750739495796
835584,0.14811428571428578,0.12708571428571425,0.1662521042016805
836608,0.14811428571428578,0.1270722588235295,0.16577255462184834
837632,0.14811428571428578,0.12426888067226896,0.16559999999999997
838656,0.14811428571428578,0.12861624201680671,0.16536022521008395
839680,0.14811428571428578,0.12859383529411764,0.16537142857142856
840704,0.14811428571428578,0.12626105546218494,0.16708796638655393
841728,0.14811428571428578,0.1272112033613446,0.16479439831932766
842752,0.14811428571428578,0.127439774789916,0.16522913445378126
843776,0.14811428571428578,0.1280224067226891,0.16547451092436974
844800,0.14811428571428578,0.1243462067226891,0.16633838151260472
845824,0.14811428571428578,0.12568402521008407,0.16628011260504197
846848,0.14811428571428578,0.12739831092436976,0.16613781848739487
847872,0.14811428571428578,0.12685489075630252,0.16730533445378074
848896,0.14811428571428578,0.12713612941176478,0.16588123865546178
849920,0.14811428571428578,0.12927394789915972,0.16536582689075624
850944,0.14811428571428578,0.12858823361344537,0.16626890924369736
851968,0.14811428571428578,0.12523023193277313,0.16587563697478958
852992,0.14811428571428578,0.128919887394958,0.16541289243697438
854016,0.14811428571428578,0.1247730890756303,0.1658980436974787
855040,0.14811428571428578,0.1284044756302521,0.16616582689075626
856064,0.14811428571428578,0.12658710756302521,0.16781849411764668
857088,0.14811428571428578,0.12447394789915966,0.16556078823529383
858112,0.14811428571428578,0.12562015462184878,0.16558879663865536
859136,0.14811428571428578,0.12844368739495798,0.166143420168067
860160,0.14811428571428578,0.12535237142857142,0.16693221680672243
861184,0.14811428571428578,0.12841567899159664,0.16559439831932776
862208,0.14811428571428578,0.12961680504201684,0.1655943983193277
863232,0.14811428571428578,0.12780503865546225,0.16582296974789917
864256,0.14811428571428578,0.12801120336134456,0.1660011260504199
865280,0.14811428571428578,0.12702744537815128,0.16839552436974753
866304,0.14811428571428578,0.12675406050420168,0.16613221680672247
867328,0.14811428571428578,0.1278106403361345,0.16445154117647057
868352,0.14811428571428578,0.12795293445378153,0.16646387058823495
869376,0.14811428571428578,0.12560895126050425,0.16708796638655393
870400,0.14811428571428578,0.12755406050420168,0.16388571428571438
871424,0.14811428571428578,0.1266319210084034,0.16855687563025137
872448,0.14811428571428578,0.1298509781512605,0.16645266722689042
873472,0.14811428571428578,0.1281422941176471,0.1656414638655457
874496,0.14811428571428578,0.1274263193277311,0.16513165378151257
875520,0.14811428571428578,0.12971988739495802,0.16544650252100818
876544,0.14811428571428578,0.12695797310924375,0.16718319495798303
877568,0.14811428571428578,0.12416579831932774,0.1651148487394956
878592,0.14811428571428578,0.12770195630252107,0.1674420268907557
879616,0.14811428571428578,0.12849075294117648,0.16545210420168047
880640,0.14811428571428578,0.12905657983193278,0.16536022521008395
881664,0.14811428571428578,0.12680447563025207,0.16633838151260466
882688,0.14811428571428578,0.12862744537815127,0.16647507394957956
883712,0.14811428571428578,0.12927394789915972,0.16691541176470556
884736,0.14811428571428578,0.12994285714285714,0.1659092470588234
885760,0.14811428571428578,0.12951932436974792,0.1653210134453778
886784,0.14811428571428578,0.12639999999999998,0.16636078823529393
887808,0.14811428571428578,0.12838767058823533,0.16600672773109215
888832,0.14811428571428578,0.12859383529411764,0.16801905714285656
889856,0.14811428571428578,0.128919887394958,0.1667955243697475
890880,0.14811428571428578,0.12882800840336137,0.1666285714285715
891904,0.14811428571428578,0.1271585361344538,0.16709916974789854
892928,0.14811428571428578,0.12685489075630252,0.1661154117647056
893952,0.14811428571428578,0.12329297647058828,0.16522353277310906
894976,0.14811428571428578,0.12643921176470593,0.1647943983193277
896000,0.14811428571428578,0.1263081210084034,0.16694342016806699
897024,0.14811428571428578,0.1245747781512605,0.1656862773109242
898048,0.14811428571428578,0.12690195630252107,0.1669266151260501
899072,0.14811428571428578,0.1272224067226891,0.1650173680672268
900096,0.14811428571428578,0.12731988739495798,0.16637199159663854
901120,0.14811428571428578,0.1290341731092437,0.16568067563025193
902144,0.14811428571428578,0.12506553109243698,0.16719439831932764
903168,0.14811428571428578,0.12805601680672268,0.16626890924369736
904192,0.14811428571428578,0.1292907529411765,0.16672045042016798
905216,0.14811428571428578,0.12926274453781517,0.16496135126050376
906240,0.14811428571428578,0.127439774789916,0.16577255462184848
907264,0.14811428571428578,0.12781624201680672,0.16700729075630205
908288,0.14811428571428578,0.12682688235294123,0.16511484873949556
909312,0.14811428571428578,0.12504872605042022,0.16798544705882273
910336,0.14811428571428578,0.1261075579831933,0.16623529915966356
911360,0.14811428571428578,0.1282509781512605,0.1658061647058823
912384,0.14811428571428578,0.12752380000000002,0.1661154117647055
913408,0.14811428571428578,0.12480109747899158,0.1662521042016805
914432,0.14811428571428578,0.12589018991596637,0.16490868403361336
915456,0.14811428571428578,0.12579045714285716,0.16489187899159655
916480,0.14811428571428578,0.12670139327731098,0.16581736806722683
917504,0.14811428571428578,0.1284044756302521,0.16694902184873936
918528,0.14811428571428578,0.12791147058823535,0.16588123865546178
919552,0.14811428571428578,0.12950812100840342,0.16598992268907514
920576,0.14811428571428578,0.12770755798319328,0.16636078823529393
921600,0.14811428571428578,0.12717534117647064,0.16658935966386532
922624,0.14811428571428578,0.12665097815126053,0.16678992268907525
923648,0.14811428571428578,0.12742857142857145,0.16713277983193237
924672,0.14811428571428578,0.12905657983193283,0.16568067563025185
925696,0.14811428571428578,0.12915406050420167,0.16672045042016798
926720,0.14811428571428578,0.1274733848739496,0.16554958487394922
927744,0.14811428571428578,0.12927394789915972,0.16657255462184845
928768,0.14811428571428578,0.1275876705882353,0.1662184941176467
929792,0.14811428571428578,0.12503752268907564,0.1675977764705872
930816,0.14811428571428578,0.12623864873949578,0.16639439831932767
931840,0.14811428571428578,0.12928515126050424,0.16723026050420112
932864,0.14811428571428578,0.12994285714285714,0.16668123865546175
933888,0.14811428571428578,0.1273534974789916,0.16545770588235278
934912,0.14811428571428578,0.12742631932773113,0.16523473613445372
935936,0.14811428571428578,0.12699943697478996,0.16566387058823498
936960,0.14811428571428578,0.12894789579831936,0.16736695294117604
937984,0.14811428571428578,0.12220838823529413,0.16637199159663846
939008,0.14811428571428578,0.12616357478991594,0.1654689092436974
940032,0.14811428571428578,0.12819831092436978,0.16650868403361344
941056,0.14811428571428578,0.12675406050420168,0.16724146386554573
942080,0.14811428571428578,0.12903977478991596,0.16588123865546178
943104,0.14811428571428578,0.12903977478991605,0.16622969747899127
944128,0.14811428571428578,0.12711372268907567,0.1671103731092432
945152,0.14811428571428578,0.12839887394957986,0.16648627731092416
946176,0.14811428571428578,0.12765489075630249,0.1662633075630251
947200,0.14811428571428578,0.12774676974789914,0.16559439831932762
948224,0.14811428571428578,0.12603808571428574,0.16629916974789852
949248,0.14811428571428578,0.12555293445378155,0.1664302605042012
950272,0.14811428571428578,0.12654789579831935,0.1657893596638653
951296,0.14811428571428578,0.1256952285714286,0.16422296974789916
952320,0.14811428571428578,0.12718654453781514,0.16521232941176445
953344,0.14811428571428578,0.12516526386554624,0.16556638991596614
954368,0.14811428571428578,0.12845714285714285,0.16548571428571432
955392,0.14811428571428578,0.12654004201680677,0.1682140184873942
956416,0.14811428571428578,0.12737030252100842,0.16560000000000002
957440,0.14811428571428578,0.1250823361344538,0.16624090084033588
958464,0.14811428571428578,0.12680447563025207,0.16577815630252069
959488,0.14811428571428578,0.128919887394958,0.16667003529411722
960512,0.14811428571428578,0.12615237142857144,0.16802465882352888
961536,0.14811428571428578,0.1265759042016807,0.16621289243697435
962560,0.14811428571428578,0.12731203361344542,0.1671742436974781
963584,0.14811428571428578,0.1260212806722689,0.16517871932773062
964608,0.14811428571428578,0.12892548907563026,0.16655574957983152
965632,0.14811428571428578,0.1267708655462185,0.1653658268907563
966656,0.14811428571428578,0.1281422941176471,0.1677210134453778
967680,0.14811428571428578,0.12926274453781517,0.16688740336134403
968704,0.14811428571428578,0.12709466554621845,0.1660347361344537
969728,0.14811428571428578,0.12919327226890762,0.16683473613445368
970752,0.14811428571428578,0.12872492605042016,0.16575574957983147
971776,0.14811428571428578,0.12774116806722688,0.1652459394957982
972800,0.14811428571428578,0.12944985210084034,0.16617142857142855
973824,0.14811428571428578,0.1285075579831933,0.16743082352941105
974848,0.14811428571428578,0.1276963546218488,0.16539608739495737
975872,0.14811428571428578,0.12778263193277314,0.16699048571428518
976896,0.14811428571428578,0.12961120336134457,0.16646387058823503
977920,0.14811428571428578,0.12739831092436976,0.16645266722689037
978944,0.14811428571428578,0.1259462067226891,0.16514285714285717
979968,0.14811428571428578,0.12778263193277314,0.1657949613445377
980992,0.14811428571428578,0.12911259663865546,0.16543529915966357
982016,0.14811428571428578,0.12683248403361344,0.16545770588235273
983040,0.14811428571428578,0.12725601680672272,0.1659316537815126
984064,0.14811428571428578,0.1296056016806723,0.165480112605042
985088,0.14811428571428578,0.12870251932773114,0.16620729075630208
986112,0.14811428571428578,0.1273422941176471,0.16580056302520996
987136,0.14811428571428578,0.12536357478991597,0.16638319495798312
988160,0.14811428571428578,0.12744537647058826,0.16671484873949557
989184,0.14811428571428578,0.12544199831932773,0.16904988067226764
990208,0.14811428571428578,0.1280728218487395,0.16514285714285717
991232,0.14811428571428578,0.12509353949579835,0.16592045042016793
992256,0.14811428571428578,0.12633947899159664,0.16523473613445372
993280,0.14811428571428578,0.12360222352941179,0.16744762857142798
994304,0.14811428571428578,0.12702184369747904,0.16365154117647052
995328,0.14811428571428578,0.12738710756302524,0.16477759327731079
996352,0.14811428571428578,0.12744537647058826,0.16660616470588221
997376,0.14811428571428578,0.12903977478991605,0.1665445462184869
998400,0.14811428571428578,0.12643921176470593,0.16634398319327698
999424,0.14811428571428578,0.12837646722689078,0.16902522184873872
1000448,0.14811428571428578,0.12734789579831937,0.1691249546218472
1001472,0.14811428571428578,0.12971988739495796,0.16547451092436974
1002496,0.14811428571428578,0.12690195630252107,0.1651092470588234
1003520,0.14811428571428578,0.12836526386554623,0.1655831949579831
1004544,0.14811428571428578,0.1226576773109244,0.16740056302520984
1005568,0.14811428571428578,0.12627786050420167,0.16708796638655402
1006592,0.14811428571428578,0.12881120336134458,0.16546330756302505
1007616,0.14811428571428578,0.1292571428571429,0.16703529915966353
1008640,0.14811428571428578,0.12722800840336138,0.16798879663865543
1009664,0.14811428571428578,0.1272112033613446,0.16580616470588222
1010688,0.14811428571428578,0.1254195915966387,0.1651204504201679
1011712,0.14811428571428578,0.1302857142857143,0.16673165378151258
1012736,0.14811428571428578,0.12751819831932773,0.16489748067226875
1013760,0.14811428571428578,0.12805041512605045,0.1658117663865545
1014784,0.14811428571428578,0.1256952285714286,0.16456022521008398
1015808,0.14811428571428578,0.12739270924369747,0.16628011260504197
1016832,0.14811428571428578,0.12710812100840338,0.16616582689075635
1017856,0.14811428571428578,0.12777142857142862,0.16468571428571435
1018880,0.14811428571428578,0.12863304705882353,0.16684033781512594
1019904,0.14811428571428578,0.12624985210084033,0.16611541176470565
1020928,0.14811428571428578,0.12723921176470593,0.1662633075630251
1021952,0.14811428571428578,0.12412098487394954,0.16434285714285718
1022976,0.14811428571428578,0.1269882336134454,0.16456022521008398
1024000,0.14811428571428578,0.12494229411764708,0.1656974806722688


==> data/evaluations_skill/latching_2/maxoutrnn_lm__layers_2__small__trainer_maxout.csv <==
step,acc_mean,acc_low,acc_high
1024,1.0,1.0,1.0
2048,1.0,1.0,1.0
3072,1.0,1.0,1.0
4096,1.0,1.0,1.0
5120,1.0,1.0,1.0
6144,1.0,1.0,1.0
7168,1.0,1.0,1.0
8192,1.0,1.0,1.0
9216,1.0,1.0,1.0
10240,1.0,1.0,1.0
11264,1.0,1.0,1.0
12288,1.0,1.0,1.0
13312,1.0,1.0,1.0
14336,1.0,1.0,1.0
15360,1.0,1.0,1.0
16384,1.0,1.0,1.0
17408,1.0,1.0,1.0
18432,1.0,1.0,1.0
19456,1.0,1.0,1.0
20480,1.0,1.0,1.0
21504,1.0,1.0,1.0
22528,1.0,1.0,1.0
23552,1.0,1.0,1.0
24576,1.0,1.0,1.0
25600,1.0,1.0,1.0
26624,1.0,1.0,1.0
27648,1.0,1.0,1.0
28672,1.0,1.0,1.0
29696,1.0,1.0,1.0
30720,1.0,1.0,1.0
31744,1.0,1.0,1.0
32768,1.0,1.0,1.0
33792,1.0,1.0,1.0
34816,1.0,1.0,1.0
35840,1.0,1.0,1.0
36864,1.0,1.0,1.0
37888,1.0,1.0,1.0
38912,1.0,1.0,1.0
39936,1.0,1.0,1.0
40960,1.0,1.0,1.0
41984,1.0,1.0,1.0
43008,1.0,1.0,1.0
44032,1.0,1.0,1.0
45056,1.0,1.0,1.0
46080,1.0,1.0,1.0
47104,1.0,1.0,1.0
48128,1.0,1.0,1.0
49152,1.0,1.0,1.0
50176,1.0,1.0,1.0
51200,1.0,1.0,1.0
52224,1.0,1.0,1.0
53248,1.0,1.0,1.0
54272,1.0,1.0,1.0
55296,1.0,1.0,1.0
56320,1.0,1.0,1.0
57344,1.0,1.0,1.0
58368,1.0,1.0,1.0
59392,1.0,1.0,1.0
60416,1.0,1.0,1.0
61440,1.0,1.0,1.0
62464,1.0,1.0,1.0
63488,1.0,1.0,1.0
64512,1.0,1.0,1.0
65536,1.0,1.0,1.0
66560,1.0,1.0,1.0
67584,1.0,1.0,1.0
68608,1.0,1.0,1.0
69632,1.0,1.0,1.0
70656,1.0,1.0,1.0
71680,1.0,1.0,1.0
72704,1.0,1.0,1.0
73728,1.0,1.0,1.0
74752,1.0,1.0,1.0
75776,1.0,1.0,1.0
76800,1.0,1.0,1.0
77824,1.0,1.0,1.0
78848,1.0,1.0,1.0
79872,1.0,1.0,1.0
80896,1.0,1.0,1.0
81920,1.0,1.0,1.0
82944,1.0,1.0,1.0
83968,1.0,1.0,1.0
84992,1.0,1.0,1.0
86016,1.0,1.0,1.0
87040,1.0,1.0,1.0
88064,1.0,1.0,1.0
89088,1.0,1.0,1.0
90112,1.0,1.0,1.0
91136,1.0,1.0,1.0
92160,1.0,1.0,1.0
93184,1.0,1.0,1.0
94208,1.0,1.0,1.0
95232,1.0,1.0,1.0
96256,1.0,1.0,1.0
97280,1.0,1.0,1.0
98304,1.0,1.0,1.0
99328,1.0,1.0,1.0
100352,1.0,1.0,1.0
101376,1.0,1.0,1.0
102400,1.0,1.0,1.0
103424,1.0,1.0,1.0
104448,1.0,1.0,1.0
105472,1.0,1.0,1.0
106496,1.0,1.0,1.0
107520,1.0,1.0,1.0
108544,1.0,1.0,1.0
109568,1.0,1.0,1.0
110592,1.0,1.0,1.0
111616,1.0,1.0,1.0
112640,1.0,1.0,1.0
113664,1.0,1.0,1.0
114688,1.0,1.0,1.0
115712,1.0,1.0,1.0
116736,1.0,1.0,1.0
117760,1.0,1.0,1.0
118784,1.0,1.0,1.0
119808,1.0,1.0,1.0
120832,1.0,1.0,1.0
121856,1.0,1.0,1.0
122880,1.0,1.0,1.0
123904,1.0,1.0,1.0
124928,1.0,1.0,1.0
125952,1.0,1.0,1.0
126976,1.0,1.0,1.0
128000,1.0,1.0,1.0
129024,1.0,1.0,1.0
130048,1.0,1.0,1.0
131072,1.0,1.0,1.0
132096,1.0,1.0,1.0
133120,1.0,1.0,1.0
134144,1.0,1.0,1.0
135168,1.0,1.0,1.0
136192,1.0,1.0,1.0
137216,1.0,1.0,1.0
138240,1.0,1.0,1.0
139264,1.0,1.0,1.0
140288,1.0,1.0,1.0
141312,1.0,1.0,1.0
142336,1.0,1.0,1.0
143360,1.0,1.0,1.0
144384,1.0,1.0,1.0
145408,1.0,1.0,1.0
146432,1.0,1.0,1.0
147456,1.0,1.0,1.0
148480,1.0,1.0,1.0
149504,1.0,1.0,1.0
150528,1.0,1.0,1.0
151552,1.0,1.0,1.0
152576,1.0,1.0,1.0
153600,1.0,1.0,1.0
154624,1.0,1.0,1.0
155648,1.0,1.0,1.0
156672,1.0,1.0,1.0
157696,1.0,1.0,1.0
158720,1.0,1.0,1.0
159744,1.0,1.0,1.0
160768,1.0,1.0,1.0
161792,1.0,1.0,1.0
162816,1.0,1.0,1.0
163840,1.0,1.0,1.0
164864,1.0,1.0,1.0
165888,1.0,1.0,1.0
166912,1.0,1.0,1.0
167936,1.0,1.0,1.0
168960,1.0,1.0,1.0
169984,1.0,1.0,1.0
171008,1.0,1.0,1.0
172032,1.0,1.0,1.0
173056,1.0,1.0,1.0
174080,1.0,1.0,1.0
175104,1.0,1.0,1.0
176128,1.0,1.0,1.0
177152,1.0,1.0,1.0
178176,1.0,1.0,1.0
179200,1.0,1.0,1.0
180224,1.0,1.0,1.0
181248,1.0,1.0,1.0
182272,1.0,1.0,1.0
183296,1.0,1.0,1.0
184320,1.0,1.0,1.0
185344,1.0,1.0,1.0
186368,1.0,1.0,1.0
187392,1.0,1.0,1.0
188416,1.0,1.0,1.0
189440,1.0,1.0,1.0
190464,1.0,1.0,1.0
191488,1.0,1.0,1.0
192512,1.0,1.0,1.0
193536,1.0,1.0,1.0
194560,1.0,1.0,1.0
195584,1.0,1.0,1.0
196608,1.0,1.0,1.0
197632,1.0,1.0,1.0
198656,1.0,1.0,1.0
199680,1.0,1.0,1.0
200704,1.0,1.0,1.0
201728,1.0,1.0,1.0
202752,1.0,1.0,1.0
203776,1.0,1.0,1.0
204800,1.0,1.0,1.0
205824,1.0,1.0,1.0
206848,1.0,1.0,1.0
207872,1.0,1.0,1.0
208896,1.0,1.0,1.0
209920,1.0,1.0,1.0
210944,1.0,1.0,1.0
211968,1.0,1.0,1.0
212992,1.0,1.0,1.0
214016,1.0,1.0,1.0
215040,1.0,1.0,1.0
216064,1.0,1.0,1.0
217088,1.0,1.0,1.0
218112,1.0,1.0,1.0
219136,1.0,1.0,1.0
220160,1.0,1.0,1.0
221184,1.0,1.0,1.0
222208,1.0,1.0,1.0
223232,1.0,1.0,1.0
224256,1.0,1.0,1.0
225280,1.0,1.0,1.0
226304,1.0,1.0,1.0
227328,1.0,1.0,1.0
228352,1.0,1.0,1.0
229376,1.0,1.0,1.0
230400,1.0,1.0,1.0
231424,1.0,1.0,1.0
232448,1.0,1.0,1.0
233472,1.0,1.0,1.0
234496,1.0,1.0,1.0
235520,1.0,1.0,1.0
236544,1.0,1.0,1.0
237568,1.0,1.0,1.0
238592,1.0,1.0,1.0
239616,1.0,1.0,1.0
240640,1.0,1.0,1.0
241664,1.0,1.0,1.0
242688,1.0,1.0,1.0
243712,1.0,1.0,1.0
244736,1.0,1.0,1.0
245760,1.0,1.0,1.0
246784,1.0,1.0,1.0
247808,1.0,1.0,1.0
248832,1.0,1.0,1.0
249856,1.0,1.0,1.0
250880,1.0,1.0,1.0
251904,1.0,1.0,1.0
252928,1.0,1.0,1.0
253952,1.0,1.0,1.0
254976,1.0,1.0,1.0
256000,1.0,1.0,1.0
257024,1.0,1.0,1.0
258048,1.0,1.0,1.0
259072,1.0,1.0,1.0
260096,1.0,1.0,1.0
261120,1.0,1.0,1.0
262144,1.0,1.0,1.0
263168,1.0,1.0,1.0
264192,1.0,1.0,1.0
265216,1.0,1.0,1.0
266240,1.0,1.0,1.0
267264,1.0,1.0,1.0
268288,1.0,1.0,1.0
269312,1.0,1.0,1.0
270336,1.0,1.0,1.0
271360,1.0,1.0,1.0
272384,1.0,1.0,1.0
273408,1.0,1.0,1.0
274432,1.0,1.0,1.0
275456,1.0,1.0,1.0
276480,1.0,1.0,1.0
277504,1.0,1.0,1.0
278528,1.0,1.0,1.0
279552,1.0,1.0,1.0
280576,1.0,1.0,1.0
281600,1.0,1.0,1.0
282624,1.0,1.0,1.0
283648,1.0,1.0,1.0
284672,1.0,1.0,1.0
285696,1.0,1.0,1.0
286720,1.0,1.0,1.0
287744,1.0,1.0,1.0
288768,1.0,1.0,1.0
289792,1.0,1.0,1.0
290816,1.0,1.0,1.0
291840,1.0,1.0,1.0
292864,1.0,1.0,1.0
293888,1.0,1.0,1.0
294912,1.0,1.0,1.0
295936,1.0,1.0,1.0
296960,1.0,1.0,1.0
297984,1.0,1.0,1.0
299008,1.0,1.0,1.0
300032,1.0,1.0,1.0
301056,1.0,1.0,1.0
302080,1.0,1.0,1.0
303104,1.0,1.0,1.0
304128,1.0,1.0,1.0
305152,1.0,1.0,1.0
306176,1.0,1.0,1.0
307200,1.0,1.0,1.0
308224,1.0,1.0,1.0
309248,1.0,1.0,1.0
310272,1.0,1.0,1.0
311296,1.0,1.0,1.0
312320,1.0,1.0,1.0
313344,1.0,1.0,1.0
314368,1.0,1.0,1.0
315392,1.0,1.0,1.0
316416,1.0,1.0,1.0
317440,1.0,1.0,1.0
318464,1.0,1.0,1.0
319488,1.0,1.0,1.0
320512,1.0,1.0,1.0
321536,1.0,1.0,1.0
322560,1.0,1.0,1.0
323584,1.0,1.0,1.0
324608,1.0,1.0,1.0
325632,1.0,1.0,1.0
326656,1.0,1.0,1.0
327680,1.0,1.0,1.0
328704,1.0,1.0,1.0
329728,1.0,1.0,1.0
330752,1.0,1.0,1.0
331776,1.0,1.0,1.0
332800,1.0,1.0,1.0
333824,1.0,1.0,1.0
334848,1.0,1.0,1.0
335872,1.0,1.0,1.0
336896,1.0,1.0,1.0
337920,1.0,1.0,1.0
338944,1.0,1.0,1.0
339968,1.0,1.0,1.0
340992,1.0,1.0,1.0
342016,1.0,1.0,1.0
343040,1.0,1.0,1.0
344064,1.0,1.0,1.0
345088,1.0,1.0,1.0
346112,1.0,1.0,1.0
347136,1.0,1.0,1.0
348160,1.0,1.0,1.0
349184,1.0,1.0,1.0
350208,1.0,1.0,1.0
351232,1.0,1.0,1.0
352256,1.0,1.0,1.0
353280,1.0,1.0,1.0
354304,1.0,1.0,1.0
355328,1.0,1.0,1.0
356352,1.0,1.0,1.0
357376,1.0,1.0,1.0
358400,1.0,1.0,1.0
359424,1.0,1.0,1.0
360448,1.0,1.0,1.0
361472,1.0,1.0,1.0
362496,1.0,1.0,1.0
363520,1.0,1.0,1.0
364544,1.0,1.0,1.0
365568,1.0,1.0,1.0
366592,1.0,1.0,1.0
367616,1.0,1.0,1.0
368640,1.0,1.0,1.0
369664,1.0,1.0,1.0
370688,1.0,1.0,1.0
371712,1.0,1.0,1.0
372736,1.0,1.0,1.0
373760,1.0,1.0,1.0
374784,1.0,1.0,1.0
375808,1.0,1.0,1.0
376832,1.0,1.0,1.0
377856,1.0,1.0,1.0
378880,1.0,1.0,1.0
379904,1.0,1.0,1.0
380928,1.0,1.0,1.0
381952,1.0,1.0,1.0
382976,1.0,1.0,1.0
384000,1.0,1.0,1.0
385024,1.0,1.0,1.0
386048,1.0,1.0,1.0
387072,1.0,1.0,1.0
388096,1.0,1.0,1.0
389120,1.0,1.0,1.0
390144,1.0,1.0,1.0
391168,1.0,1.0,1.0
392192,1.0,1.0,1.0
393216,1.0,1.0,1.0
394240,1.0,1.0,1.0
395264,1.0,1.0,1.0
396288,1.0,1.0,1.0
397312,1.0,1.0,1.0
398336,1.0,1.0,1.0
399360,1.0,1.0,1.0
400384,1.0,1.0,1.0
401408,1.0,1.0,1.0
402432,1.0,1.0,1.0
403456,1.0,1.0,1.0
404480,1.0,1.0,1.0
405504,1.0,1.0,1.0
406528,1.0,1.0,1.0
407552,1.0,1.0,1.0
408576,1.0,1.0,1.0
409600,1.0,1.0,1.0
410624,1.0,1.0,1.0
411648,1.0,1.0,1.0
412672,1.0,1.0,1.0
413696,1.0,1.0,1.0
414720,1.0,1.0,1.0
415744,1.0,1.0,1.0
416768,1.0,1.0,1.0
417792,1.0,1.0,1.0
418816,1.0,1.0,1.0
419840,1.0,1.0,1.0
420864,1.0,1.0,1.0
421888,1.0,1.0,1.0
422912,1.0,1.0,1.0
423936,1.0,1.0,1.0
424960,1.0,1.0,1.0
425984,1.0,1.0,1.0
427008,1.0,1.0,1.0
428032,1.0,1.0,1.0
429056,1.0,1.0,1.0
430080,1.0,1.0,1.0
431104,1.0,1.0,1.0
432128,1.0,1.0,1.0
433152,1.0,1.0,1.0
434176,1.0,1.0,1.0
435200,1.0,1.0,1.0
436224,1.0,1.0,1.0
437248,1.0,1.0,1.0
438272,1.0,1.0,1.0
439296,1.0,1.0,1.0
440320,1.0,1.0,1.0
441344,1.0,1.0,1.0
442368,1.0,1.0,1.0
443392,1.0,1.0,1.0
444416,1.0,1.0,1.0
445440,1.0,1.0,1.0
446464,1.0,1.0,1.0
447488,1.0,1.0,1.0
448512,1.0,1.0,1.0
449536,1.0,1.0,1.0
450560,1.0,1.0,1.0
451584,1.0,1.0,1.0
452608,1.0,1.0,1.0
453632,1.0,1.0,1.0
454656,1.0,1.0,1.0
455680,1.0,1.0,1.0
456704,1.0,1.0,1.0
457728,1.0,1.0,1.0
458752,1.0,1.0,1.0
459776,1.0,1.0,1.0
460800,1.0,1.0,1.0
461824,1.0,1.0,1.0
462848,1.0,1.0,1.0
463872,1.0,1.0,1.0
464896,1.0,1.0,1.0
465920,1.0,1.0,1.0
466944,1.0,1.0,1.0
467968,1.0,1.0,1.0
468992,1.0,1.0,1.0
470016,1.0,1.0,1.0
471040,1.0,1.0,1.0
472064,1.0,1.0,1.0
473088,1.0,1.0,1.0
474112,1.0,1.0,1.0
475136,1.0,1.0,1.0
476160,1.0,1.0,1.0
477184,1.0,1.0,1.0
478208,1.0,1.0,1.0
479232,1.0,1.0,1.0
480256,1.0,1.0,1.0
481280,1.0,1.0,1.0
482304,1.0,1.0,1.0
483328,1.0,1.0,1.0
484352,1.0,1.0,1.0
485376,1.0,1.0,1.0
486400,1.0,1.0,1.0
487424,1.0,1.0,1.0
488448,1.0,1.0,1.0
489472,1.0,1.0,1.0
490496,1.0,1.0,1.0
491520,1.0,1.0,1.0
492544,1.0,1.0,1.0
493568,1.0,1.0,1.0
494592,1.0,1.0,1.0
495616,1.0,1.0,1.0
496640,1.0,1.0,1.0
497664,1.0,1.0,1.0
498688,1.0,1.0,1.0
499712,1.0,1.0,1.0
500736,1.0,1.0,1.0
501760,1.0,1.0,1.0
502784,1.0,1.0,1.0
503808,1.0,1.0,1.0
504832,1.0,1.0,1.0
505856,1.0,1.0,1.0
506880,1.0,1.0,1.0
507904,1.0,1.0,1.0
508928,1.0,1.0,1.0
509952,1.0,1.0,1.0
510976,1.0,1.0,1.0
512000,1.0,1.0,1.0
513024,1.0,1.0,1.0
514048,1.0,1.0,1.0
515072,1.0,1.0,1.0
516096,1.0,1.0,1.0
517120,1.0,1.0,1.0
518144,1.0,1.0,1.0
519168,1.0,1.0,1.0
520192,1.0,1.0,1.0
521216,1.0,1.0,1.0
522240,1.0,1.0,1.0
523264,1.0,1.0,1.0
524288,1.0,1.0,1.0
525312,1.0,1.0,1.0
526336,1.0,1.0,1.0
527360,1.0,1.0,1.0
528384,1.0,1.0,1.0
529408,1.0,1.0,1.0
530432,1.0,1.0,1.0
531456,1.0,1.0,1.0
532480,1.0,1.0,1.0
533504,1.0,1.0,1.0
534528,1.0,1.0,1.0
535552,1.0,1.0,1.0
536576,1.0,1.0,1.0
537600,1.0,1.0,1.0
538624,1.0,1.0,1.0
539648,1.0,1.0,1.0
540672,1.0,1.0,1.0
541696,1.0,1.0,1.0
542720,1.0,1.0,1.0
543744,1.0,1.0,1.0
544768,1.0,1.0,1.0
545792,1.0,1.0,1.0
546816,1.0,1.0,1.0
547840,1.0,1.0,1.0
548864,1.0,1.0,1.0
549888,1.0,1.0,1.0
550912,1.0,1.0,1.0
551936,1.0,1.0,1.0
552960,1.0,1.0,1.0
553984,1.0,1.0,1.0
555008,1.0,1.0,1.0
556032,1.0,1.0,1.0
557056,1.0,1.0,1.0
558080,1.0,1.0,1.0
559104,1.0,1.0,1.0
560128,1.0,1.0,1.0
561152,1.0,1.0,1.0
562176,1.0,1.0,1.0
563200,1.0,1.0,1.0
564224,1.0,1.0,1.0
565248,1.0,1.0,1.0
566272,1.0,1.0,1.0
567296,1.0,1.0,1.0
568320,1.0,1.0,1.0
569344,1.0,1.0,1.0
570368,1.0,1.0,1.0
571392,1.0,1.0,1.0
572416,1.0,1.0,1.0
573440,1.0,1.0,1.0
574464,1.0,1.0,1.0
575488,1.0,1.0,1.0
576512,1.0,1.0,1.0
577536,1.0,1.0,1.0
578560,1.0,1.0,1.0
579584,1.0,1.0,1.0
580608,1.0,1.0,1.0
581632,1.0,1.0,1.0
582656,1.0,1.0,1.0
583680,1.0,1.0,1.0
584704,1.0,1.0,1.0
585728,1.0,1.0,1.0
586752,1.0,1.0,1.0
587776,1.0,1.0,1.0
588800,1.0,1.0,1.0
589824,1.0,1.0,1.0
590848,1.0,1.0,1.0
591872,1.0,1.0,1.0
592896,1.0,1.0,1.0
593920,1.0,1.0,1.0
594944,1.0,1.0,1.0
595968,1.0,1.0,1.0
596992,1.0,1.0,1.0
598016,1.0,1.0,1.0
599040,1.0,1.0,1.0
600064,1.0,1.0,1.0
601088,1.0,1.0,1.0
602112,1.0,1.0,1.0
603136,1.0,1.0,1.0
604160,1.0,1.0,1.0
605184,1.0,1.0,1.0
606208,1.0,1.0,1.0
607232,1.0,1.0,1.0
608256,1.0,1.0,1.0
609280,1.0,1.0,1.0
610304,1.0,1.0,1.0
611328,1.0,1.0,1.0
612352,1.0,1.0,1.0
613376,1.0,1.0,1.0
614400,1.0,1.0,1.0
615424,1.0,1.0,1.0
616448,1.0,1.0,1.0
617472,1.0,1.0,1.0
618496,1.0,1.0,1.0
619520,1.0,1.0,1.0
620544,1.0,1.0,1.0
621568,1.0,1.0,1.0
622592,1.0,1.0,1.0
623616,1.0,1.0,1.0
624640,1.0,1.0,1.0
625664,1.0,1.0,1.0
626688,1.0,1.0,1.0
627712,1.0,1.0,1.0
628736,1.0,1.0,1.0
629760,1.0,1.0,1.0
630784,1.0,1.0,1.0
631808,1.0,1.0,1.0
632832,1.0,1.0,1.0
633856,1.0,1.0,1.0
634880,1.0,1.0,1.0
635904,1.0,1.0,1.0
636928,1.0,1.0,1.0
637952,1.0,1.0,1.0
638976,1.0,1.0,1.0
640000,1.0,1.0,1.0
641024,1.0,1.0,1.0
642048,1.0,1.0,1.0
643072,1.0,1.0,1.0
644096,1.0,1.0,1.0
645120,1.0,1.0,1.0
646144,1.0,1.0,1.0
647168,1.0,1.0,1.0
648192,1.0,1.0,1.0
649216,1.0,1.0,1.0
650240,1.0,1.0,1.0
651264,1.0,1.0,1.0
652288,1.0,1.0,1.0
653312,1.0,1.0,1.0
654336,1.0,1.0,1.0
655360,1.0,1.0,1.0
656384,1.0,1.0,1.0
657408,1.0,1.0,1.0
658432,1.0,1.0,1.0
659456,1.0,1.0,1.0
660480,1.0,1.0,1.0
661504,1.0,1.0,1.0
662528,1.0,1.0,1.0
663552,1.0,1.0,1.0
664576,1.0,1.0,1.0
665600,1.0,1.0,1.0
666624,1.0,1.0,1.0
667648,1.0,1.0,1.0
668672,1.0,1.0,1.0
669696,1.0,1.0,1.0
670720,1.0,1.0,1.0
671744,1.0,1.0,1.0
672768,1.0,1.0,1.0
673792,1.0,1.0,1.0
674816,1.0,1.0,1.0
675840,1.0,1.0,1.0
676864,1.0,1.0,1.0
677888,1.0,1.0,1.0
678912,1.0,1.0,1.0
679936,1.0,1.0,1.0
680960,1.0,1.0,1.0
681984,1.0,1.0,1.0
683008,1.0,1.0,1.0
684032,1.0,1.0,1.0
685056,1.0,1.0,1.0
686080,1.0,1.0,1.0
687104,1.0,1.0,1.0
688128,1.0,1.0,1.0
689152,1.0,1.0,1.0
690176,1.0,1.0,1.0
691200,1.0,1.0,1.0
692224,1.0,1.0,1.0
693248,1.0,1.0,1.0
694272,1.0,1.0,1.0
695296,1.0,1.0,1.0
696320,1.0,1.0,1.0
697344,1.0,1.0,1.0
698368,1.0,1.0,1.0
699392,1.0,1.0,1.0
700416,1.0,1.0,1.0
701440,1.0,1.0,1.0
702464,1.0,1.0,1.0
703488,1.0,1.0,1.0
704512,1.0,1.0,1.0
705536,1.0,1.0,1.0
706560,1.0,1.0,1.0
707584,1.0,1.0,1.0
708608,1.0,1.0,1.0
709632,1.0,1.0,1.0
710656,1.0,1.0,1.0
711680,1.0,1.0,1.0
712704,1.0,1.0,1.0
713728,1.0,1.0,1.0
714752,1.0,1.0,1.0
715776,1.0,1.0,1.0
716800,1.0,1.0,1.0
717824,1.0,1.0,1.0
718848,1.0,1.0,1.0
719872,1.0,1.0,1.0
720896,1.0,1.0,1.0
721920,1.0,1.0,1.0
722944,1.0,1.0,1.0
723968,1.0,1.0,1.0
724992,1.0,1.0,1.0
726016,1.0,1.0,1.0
727040,1.0,1.0,1.0
728064,1.0,1.0,1.0
729088,1.0,1.0,1.0
730112,1.0,1.0,1.0
731136,1.0,1.0,1.0
732160,1.0,1.0,1.0
733184,1.0,1.0,1.0
734208,1.0,1.0,1.0
735232,1.0,1.0,1.0
736256,1.0,1.0,1.0
737280,1.0,1.0,1.0
738304,1.0,1.0,1.0
739328,1.0,1.0,1.0
740352,1.0,1.0,1.0
741376,1.0,1.0,1.0
742400,1.0,1.0,1.0
743424,1.0,1.0,1.0
744448,1.0,1.0,1.0
745472,1.0,1.0,1.0
746496,1.0,1.0,1.0
747520,1.0,1.0,1.0
748544,1.0,1.0,1.0
749568,1.0,1.0,1.0
750592,1.0,1.0,1.0
751616,1.0,1.0,1.0
752640,1.0,1.0,1.0
753664,1.0,1.0,1.0
754688,1.0,1.0,1.0
755712,1.0,1.0,1.0
756736,1.0,1.0,1.0
757760,1.0,1.0,1.0
758784,1.0,1.0,1.0
759808,1.0,1.0,1.0
760832,1.0,1.0,1.0
761856,1.0,1.0,1.0
762880,1.0,1.0,1.0
763904,1.0,1.0,1.0
764928,1.0,1.0,1.0
765952,1.0,1.0,1.0
766976,1.0,1.0,1.0
768000,1.0,1.0,1.0
769024,1.0,1.0,1.0
770048,1.0,1.0,1.0
771072,1.0,1.0,1.0
772096,1.0,1.0,1.0
773120,1.0,1.0,1.0
774144,1.0,1.0,1.0
775168,1.0,1.0,1.0
776192,1.0,1.0,1.0
777216,1.0,1.0,1.0
778240,1.0,1.0,1.0
779264,1.0,1.0,1.0
780288,1.0,1.0,1.0
781312,1.0,1.0,1.0
782336,1.0,1.0,1.0
783360,1.0,1.0,1.0
784384,1.0,1.0,1.0
785408,1.0,1.0,1.0
786432,1.0,1.0,1.0
787456,1.0,1.0,1.0
788480,1.0,1.0,1.0
789504,1.0,1.0,1.0
790528,1.0,1.0,1.0
791552,1.0,1.0,1.0
792576,1.0,1.0,1.0
793600,1.0,1.0,1.0
794624,1.0,1.0,1.0
795648,1.0,1.0,1.0
796672,1.0,1.0,1.0
797696,1.0,1.0,1.0
798720,1.0,1.0,1.0
799744,1.0,1.0,1.0
800768,1.0,1.0,1.0
801792,1.0,1.0,1.0
802816,1.0,1.0,1.0
803840,1.0,1.0,1.0
804864,1.0,1.0,1.0
805888,1.0,1.0,1.0
806912,1.0,1.0,1.0
807936,1.0,1.0,1.0
808960,1.0,1.0,1.0
809984,1.0,1.0,1.0
811008,1.0,1.0,1.0
812032,1.0,1.0,1.0
813056,1.0,1.0,1.0
814080,1.0,1.0,1.0
815104,1.0,1.0,1.0
816128,1.0,1.0,1.0
817152,1.0,1.0,1.0
818176,1.0,1.0,1.0
819200,1.0,1.0,1.0
820224,1.0,1.0,1.0
821248,1.0,1.0,1.0
822272,1.0,1.0,1.0
823296,1.0,1.0,1.0
824320,1.0,1.0,1.0
825344,1.0,1.0,1.0
826368,1.0,1.0,1.0
827392,1.0,1.0,1.0
828416,1.0,1.0,1.0
829440,1.0,1.0,1.0
830464,1.0,1.0,1.0
831488,1.0,1.0,1.0
832512,1.0,1.0,1.0
833536,1.0,1.0,1.0
834560,1.0,1.0,1.0
835584,1.0,1.0,1.0
836608,1.0,1.0,1.0
837632,1.0,1.0,1.0
838656,1.0,1.0,1.0
839680,1.0,1.0,1.0
840704,1.0,1.0,1.0
841728,1.0,1.0,1.0
842752,1.0,1.0,1.0
843776,1.0,1.0,1.0
844800,1.0,1.0,1.0
845824,1.0,1.0,1.0
846848,1.0,1.0,1.0
847872,1.0,1.0,1.0
848896,1.0,1.0,1.0
849920,1.0,1.0,1.0
850944,1.0,1.0,1.0
851968,1.0,1.0,1.0
852992,1.0,1.0,1.0
854016,1.0,1.0,1.0
855040,1.0,1.0,1.0
856064,1.0,1.0,1.0
857088,1.0,1.0,1.0
858112,1.0,1.0,1.0
859136,1.0,1.0,1.0
860160,1.0,1.0,1.0
861184,1.0,1.0,1.0
862208,1.0,1.0,1.0
863232,1.0,1.0,1.0
864256,1.0,1.0,1.0
865280,1.0,1.0,1.0
866304,1.0,1.0,1.0
867328,1.0,1.0,1.0
868352,1.0,1.0,1.0
869376,1.0,1.0,1.0
870400,1.0,1.0,1.0
871424,1.0,1.0,1.0
872448,1.0,1.0,1.0
873472,1.0,1.0,1.0
874496,1.0,1.0,1.0
875520,1.0,1.0,1.0
876544,1.0,1.0,1.0
877568,1.0,1.0,1.0
878592,1.0,1.0,1.0
879616,1.0,1.0,1.0
880640,1.0,1.0,1.0
881664,1.0,1.0,1.0
882688,1.0,1.0,1.0
883712,1.0,1.0,1.0
884736,1.0,1.0,1.0
885760,1.0,1.0,1.0
886784,1.0,1.0,1.0
887808,1.0,1.0,1.0
888832,1.0,1.0,1.0
889856,1.0,1.0,1.0
890880,1.0,1.0,1.0
891904,1.0,1.0,1.0
892928,1.0,1.0,1.0
893952,1.0,1.0,1.0
894976,1.0,1.0,1.0
896000,1.0,1.0,1.0
897024,1.0,1.0,1.0
898048,1.0,1.0,1.0
899072,1.0,1.0,1.0
900096,1.0,1.0,1.0
901120,1.0,1.0,1.0
902144,1.0,1.0,1.0
903168,1.0,1.0,1.0
904192,1.0,1.0,1.0
905216,1.0,1.0,1.0
906240,1.0,1.0,1.0
907264,1.0,1.0,1.0
908288,1.0,1.0,1.0
909312,1.0,1.0,1.0
910336,1.0,1.0,1.0
911360,1.0,1.0,1.0
912384,1.0,1.0,1.0
913408,1.0,1.0,1.0
914432,1.0,1.0,1.0
915456,1.0,1.0,1.0
916480,1.0,1.0,1.0
917504,1.0,1.0,1.0
918528,1.0,1.0,1.0
919552,1.0,1.0,1.0
920576,1.0,1.0,1.0
921600,1.0,1.0,1.0
922624,1.0,1.0,1.0
923648,1.0,1.0,1.0
924672,1.0,1.0,1.0
925696,1.0,1.0,1.0
926720,1.0,1.0,1.0
927744,1.0,1.0,1.0
928768,1.0,1.0,1.0
929792,1.0,1.0,1.0
930816,1.0,1.0,1.0
931840,1.0,1.0,1.0
932864,1.0,1.0,1.0
933888,1.0,1.0,1.0
934912,1.0,1.0,1.0
935936,1.0,1.0,1.0
936960,1.0,1.0,1.0
937984,1.0,1.0,1.0
939008,1.0,1.0,1.0
940032,1.0,1.0,1.0
941056,1.0,1.0,1.0
942080,1.0,1.0,1.0
943104,1.0,1.0,1.0
944128,1.0,1.0,1.0
945152,1.0,1.0,1.0
946176,1.0,1.0,1.0
947200,1.0,1.0,1.0
948224,1.0,1.0,1.0
949248,1.0,1.0,1.0
950272,1.0,1.0,1.0
951296,1.0,1.0,1.0
952320,1.0,1.0,1.0
953344,1.0,1.0,1.0
954368,1.0,1.0,1.0
955392,1.0,1.0,1.0
956416,1.0,1.0,1.0
957440,1.0,1.0,1.0
958464,1.0,1.0,1.0
959488,1.0,1.0,1.0
960512,1.0,1.0,1.0
961536,1.0,1.0,1.0
962560,1.0,1.0,1.0
963584,1.0,1.0,1.0
964608,1.0,1.0,1.0
965632,1.0,1.0,1.0
966656,1.0,1.0,1.0
967680,1.0,1.0,1.0
968704,1.0,1.0,1.0
969728,1.0,1.0,1.0
970752,1.0,1.0,1.0
971776,1.0,1.0,1.0
972800,1.0,1.0,1.0
973824,1.0,1.0,1.0
974848,1.0,1.0,1.0
975872,1.0,1.0,1.0
976896,1.0,1.0,1.0
977920,1.0,1.0,1.0
978944,1.0,1.0,1.0
979968,1.0,1.0,1.0
980992,1.0,1.0,1.0
982016,1.0,1.0,1.0
983040,1.0,1.0,1.0
984064,1.0,1.0,1.0
985088,1.0,1.0,1.0
986112,1.0,1.0,1.0
987136,1.0,1.0,1.0
988160,1.0,1.0,1.0
989184,1.0,1.0,1.0
990208,1.0,1.0,1.0
991232,1.0,1.0,1.0
992256,1.0,1.0,1.0
993280,1.0,1.0,1.0
994304,1.0,1.0,1.0
995328,1.0,1.0,1.0
996352,1.0,1.0,1.0
997376,1.0,1.0,1.0
998400,1.0,1.0,1.0
999424,1.0,1.0,1.0
1000448,1.0,1.0,1.0
1001472,1.0,1.0,1.0
1002496,1.0,1.0,1.0
1003520,1.0,1.0,1.0
1004544,1.0,1.0,1.0
1005568,1.0,1.0,1.0
1006592,1.0,1.0,1.0
1007616,1.0,1.0,1.0
1008640,1.0,1.0,1.0
1009664,1.0,1.0,1.0
1010688,1.0,1.0,1.0
1011712,1.0,1.0,1.0
1012736,1.0,1.0,1.0
1013760,1.0,1.0,1.0
1014784,1.0,1.0,1.0
1015808,1.0,1.0,1.0
1016832,1.0,1.0,1.0
1017856,1.0,1.0,1.0
1018880,1.0,1.0,1.0
1019904,1.0,1.0,1.0
1020928,1.0,1.0,1.0
1021952,1.0,1.0,1.0
1022976,1.0,1.0,1.0
1024000,1.0,1.0,1.0


==> data/evaluations_skill/latching_2/slstm_lm__layers_2__small__trainer_xlstm.csv <==
step,acc_mean,acc_low,acc_high
1024,1.0,1.0,1.0
2048,0.9998902529761905,0.9997979910714285,1.0
3072,0.9969330357142858,0.9957287946428572,0.9993058035714286
4096,0.9866309523809523,0.983578125,0.9914720982142857
5120,0.9577113095238096,0.95334375,0.9623816964285714
6144,0.9006819196428573,0.8963649553571429,0.9058236607142858
7168,0.814475074404762,0.8071071428571429,0.8242957589285714
8192,0.7203530505952382,0.7009944196428571,0.7363660714285715
9216,0.6516075148809523,0.6358850446428572,0.6677287946428571
10240,0.6106759672619048,0.5984252232142857,0.6255435267857142
11264,0.5886331845238095,0.5788962053571429,0.6043270089285714
12288,0.5786383928571429,0.5705133928571428,0.5943995535714286
13312,0.5746819196428572,0.5662254464285714,0.5904174107142858
14336,0.5732217261904762,0.5643861607142858,0.5890636160714287
15360,0.5725870535714286,0.5636160714285714,0.5885345982142857
16384,0.5722674851190476,0.5632544642857144,0.5882254464285713
17408,0.572117931547619,0.5630848214285714,0.5881049107142857
18432,0.5720513392857143,0.5629933035714286,0.5880424107142856
19456,0.5719799107142858,0.5629475446428571,0.5879274553571429
20480,0.5719229910714285,0.5628325892857143,0.5879430803571429
21504,0.5719170386904763,0.5628705357142857,0.5878772321428573
22528,0.5719174107142857,0.5628482142857143,0.5878950892857143
23552,0.5718619791666667,0.5628058035714286,0.5878214285714286
24576,0.5718843005952381,0.5627845982142857,0.5878917410714285
25600,0.5718761160714285,0.5627767857142858,0.5878727678571429
26624,0.5718679315476191,0.5627801339285714,0.5878415178571429
27648,0.5718590029761905,0.5627700892857143,0.5878325892857142
28672,0.5718519345238094,0.5627042410714286,0.5878537946428571
29696,0.5718612351190476,0.5627645089285714,0.5878381696428571
30720,0.5718656994047618,0.5627790178571429,0.5878482142857143
31744,0.5718616071428572,0.5627645089285714,0.5878426339285714
32768,0.571834449404762,0.5627555803571429,0.5877935267857143
33792,0.5718597470238095,0.5627377232142857,0.5878627232142858
34816,0.571833705357143,0.562765625,0.5877935267857143
35840,0.5718526785714285,0.5628102678571428,0.5878203125
36864,0.5718582589285715,0.5627801339285714,0.5878560267857144
37888,0.5718627232142858,0.5627857142857142,0.5878415178571429
38912,0.571843005952381,0.5627678571428572,0.5878292410714286
39936,0.5718262648809523,0.5627566964285714,0.5877879464285715
40960,0.571843005952381,0.5627589285714285,0.5878191964285715
41984,0.57184375,0.562734375,0.5878292410714286
43008,0.5718344494047619,0.5627444196428572,0.5878002232142857
44032,0.5718534226190476,0.5627979910714286,0.5878392857142857
45056,0.5718444940476191,0.5627466517857143,0.5878125
46080,0.5718225446428572,0.5627098214285714,0.5878180803571428
47104,0.5718407738095239,0.5627823660714286,0.5878180803571428
48128,0.5718444940476191,0.5627912946428572,0.5877935267857143
49152,0.5718247767857143,0.5627220982142856,0.5878258928571428
50176,0.5718307291666668,0.562734375,0.5878214285714286
51200,0.5718229166666667,0.5627310267857143,0.5878080357142857
52224,0.5718593750000001,0.5627678571428572,0.5878504464285715
53248,0.5718489583333332,0.5627756696428571,0.5878337053571429
54272,0.5718470982142857,0.5627857142857142,0.5877912946428571
55296,0.5718757440476192,0.5627522321428572,0.5879151785714286
56320,0.5718504464285715,0.5627779017857143,0.5878236607142858
57344,0.57184375,0.5627488839285714,0.5878482142857143
58368,0.5718418898809523,0.5627377232142857,0.5878392857142857
59392,0.5718489583333334,0.5627388392857143,0.5878683035714286
60416,0.5718590029761905,0.5627354910714286,0.587859375
61440,0.5718452380952381,0.5627399553571429,0.5878426339285714
62464,0.5718590029761905,0.5627611607142857,0.5878716517857142
63488,0.5718537946428571,0.5627667410714287,0.5878459821428572
64512,0.5718221726190477,0.5627566964285714,0.5878147321428572
65536,0.5718578869047619,0.5628225446428571,0.5878381696428571
66560,0.5718463541666666,0.5627332589285714,0.5878515625
67584,0.5718210565476189,0.5627444196428572,0.5877912946428571
68608,0.5718292410714286,0.5627466517857143,0.5878370535714286
69632,0.5718630952380952,0.5627455357142858,0.5878761160714285
70656,0.5718523065476191,0.5627790178571429,0.5878292410714286
71680,0.5718504464285715,0.5627779017857143,0.5878258928571428
72704,0.5718370535714286,0.5627399553571429,0.5878169642857143
73728,0.5718307291666668,0.5627265625,0.5878214285714286
74752,0.5718240327380952,0.5627377232142857,0.5878303571428571
75776,0.5718456101190477,0.5627466517857143,0.5878091517857144
76800,0.5718530505952382,0.5627488839285714,0.5878337053571429
77824,0.571835193452381,0.5627734375,0.5878046875
78848,0.5718586309523809,0.562796875,0.5878203125
79872,0.5718433779761906,0.5627745535714286,0.5878325892857142
80896,0.5718314732142857,0.5627444196428572,0.5878203125
81920,0.5718415178571429,0.5627399553571429,0.5878404017857143
82944,0.5718355654761905,0.5627321428571428,0.5877935267857143
83968,0.5718526785714285,0.5627890625,0.5877968750000001
84992,0.5718340773809524,0.5627500000000001,0.5878236607142858
86016,0.571842261904762,0.5627399553571429,0.5878069196428571
87040,0.5718701636904762,0.5627924107142857,0.5878381696428571
88064,0.5718322172619048,0.5627455357142858,0.5878203125
89088,0.5718236607142858,0.5627254464285715,0.5877868303571429
90112,0.5718597470238095,0.5627600446428571,0.5878761160714285
91136,0.5718578869047619,0.5627845982142857,0.587875
92160,0.5718552827380953,0.5627756696428571,0.5878504464285715
93184,0.5718433779761906,0.5627622767857143,0.5878258928571428
94208,0.5718396577380952,0.5627890625,0.5878325892857142
95232,0.5718519345238094,0.5627745535714286,0.5878415178571429
96256,0.571868675595238,0.5627611607142857,0.5878236607142858
97280,0.5718377976190476,0.5627310267857143,0.5878348214285715
98304,0.5718679315476191,0.5627533482142857,0.5878515625
99328,0.5718422619047618,0.5627578125,0.5878470982142857
100352,0.5718541666666666,0.5627633928571428,0.5878225446428571
101376,0.5718474702380953,0.5627444196428572,0.5878504464285715
102400,0.5718333333333334,0.5627321428571428,0.5878191964285715
103424,0.5718478422619048,0.562734375,0.5878604910714286
104448,0.571834449404762,0.5627455357142858,0.5878281249999999
105472,0.5718277529761905,0.5627354910714286,0.5877957589285714
106496,0.5718567708333334,0.5627667410714287,0.5878415178571429
107520,0.5718392857142858,0.5627678571428572,0.5878203125
108544,0.5718169642857144,0.5627176339285714,0.5877979910714286
109568,0.5718575148809524,0.5627678571428572,0.5878325892857142
110592,0.5718504464285715,0.5627488839285714,0.5878180803571428
111616,0.5718359375000001,0.5627377232142857,0.5878537946428571
112640,0.5718329613095239,0.5627321428571428,0.58784375
113664,0.5718504464285715,0.5627544642857142,0.5878314732142857
114688,0.5718545386904762,0.5628080357142856,0.5878035714285714
115712,0.5718552827380953,0.5627723214285715,0.5878470982142857
116736,0.5718489583333334,0.5627745535714286,0.5878113839285714
117760,0.5718411458333333,0.5627678571428572,0.5878024553571429
118784,0.5718340773809524,0.5627354910714286,0.5878258928571428
119808,0.5718537946428571,0.5627879464285714,0.5878091517857144
120832,0.5718567708333333,0.5627946428571429,0.5878281249999999
121856,0.5718143601190476,0.5627243303571429,0.5878113839285714
122880,0.571837425595238,0.5627377232142857,0.5878370535714286
123904,0.5718333333333332,0.5627209821428572,0.5878370535714286
124928,0.5718322172619048,0.5627243303571429,0.5878404017857143
125952,0.5718277529761905,0.5627667410714287,0.5877901785714286
126976,0.5718195684523809,0.5627566964285714,0.5878046875
128000,0.5718359375000002,0.5627845982142857,0.5877968750000001
129024,0.571828869047619,0.5627801339285714,0.5878013392857142
130048,0.5718407738095239,0.5627823660714286,0.5878270089285714
131072,0.5718407738095238,0.5627689732142857,0.5878214285714286
132096,0.5718262648809523,0.5627522321428572,0.5878203125
133120,0.5718604910714287,0.5627991071428572,0.5878638392857143
134144,0.571842261904762,0.5627611607142857,0.5878024553571429
135168,0.5718508184523811,0.5627745535714286,0.5878303571428571
136192,0.5718720238095238,0.5628136160714285,0.5878169642857143
137216,0.5718526785714285,0.5627957589285714,0.5878069196428571
138240,0.5718381696428573,0.5627667410714287,0.5877991071428571
139264,0.5718671875,0.5627912946428572,0.5878426339285714
140288,0.5718456101190477,0.5627533482142857,0.5878281249999999
141312,0.5718370535714286,0.5627433035714285,0.5878370535714286
142336,0.5718712797619048,0.5627912946428572,0.5878448660714285
143360,0.5718396577380952,0.5627600446428571,0.5878080357142857
144384,0.5718392857142857,0.5627488839285714,0.5878281249999999
145408,0.571827380952381,0.5627410714285714,0.5878091517857144
146432,0.5718459821428571,0.5627689732142857,0.5877823660714286
147456,0.5718400297619047,0.5627332589285714,0.5878459821428572
148480,0.5718578869047619,0.5627756696428571,0.5878258928571428
149504,0.5718515625,0.5627745535714286,0.5878392857142857
150528,0.5718404017857143,0.5627544642857142,0.5878337053571429
151552,0.5718433779761903,0.5627589285714285,0.5878381696428571
152576,0.5718340773809524,0.5627399553571429,0.5878236607142858
153600,0.5718798363095238,0.5627901785714285,0.58790625
154624,0.5718318452380953,0.5627455357142858,0.5878147321428572
155648,0.5718563988095238,0.562765625,0.5878314732142857
156672,0.5718389136904761,0.5627845982142857,0.5878102678571429
157696,0.5718604910714286,0.5627879464285714,0.5878281249999999
158720,0.5718604910714287,0.5627912946428572,0.5878337053571429
159744,0.5718541666666666,0.5627533482142857,0.5878348214285715
160768,0.5718586309523809,0.5627756696428571,0.5878169642857143
161792,0.571837425595238,0.5627756696428571,0.5878225446428571
162816,0.5718549107142857,0.5627421874999999,0.5878694196428571
163840,0.5718374255952382,0.5627645089285714,0.5878080357142857
164864,0.5718407738095238,0.5627455357142858,0.5878058035714285
165888,0.571859375,0.5627511160714286,0.5878258928571428
166912,0.571828869047619,0.5627042410714286,0.5878281249999999
167936,0.5718526785714285,0.5627879464285714,0.5878013392857142
168960,0.5718322172619048,0.5627622767857143,0.5878136160714286
169984,0.5718586309523809,0.5627946428571429,0.5878169642857143
171008,0.5718452380952381,0.5627712053571429,0.5878013392857142
172032,0.5718381696428573,0.5627310267857143,0.5878214285714286
173056,0.5718337053571428,0.5627756696428571,0.5877633928571429
174080,0.5718359374999998,0.5627589285714285,0.5878549107142856
175104,0.571864955357143,0.5627868303571428,0.5878571428571429
176128,0.5718128720238095,0.5626986607142858,0.5878158482142857
177152,0.5718485863095238,0.5627455357142858,0.5878258928571428
178176,0.5718244047619047,0.5627734375,0.5878046875
179200,0.5718656994047621,0.5627667410714287,0.5878504464285715
180224,0.5718619791666667,0.5627622767857143,0.5878482142857143
181248,0.5718537946428571,0.5627243303571429,0.5878649553571428
182272,0.5718511904761904,0.5627589285714285,0.5878448660714285
183296,0.5718727678571429,0.5628046875,0.5878247767857143
184320,0.5718604910714287,0.5627756696428571,0.5878660714285714
185344,0.5718578869047619,0.562796875,0.5878415178571429
186368,0.5718712797619048,0.5627879464285714,0.5878616071428572
187392,0.5718441220238095,0.5627712053571429,0.5878147321428572
188416,0.5718270089285714,0.5627377232142857,0.5878337053571429
189440,0.5718694196428571,0.5628024553571428,0.5878493303571428
190464,0.5718537946428571,0.5627633928571428,0.5878359375000001
191488,0.5718563988095238,0.5627790178571429,0.5878370535714286
192512,0.5718467261904762,0.5627734375,0.5878504464285715
193536,0.5718463541666666,0.5627466517857143,0.5878515625
194560,0.5718537946428571,0.5627924107142857,0.5878415178571429
195584,0.5718374255952382,0.5627500000000001,0.5878169642857143
196608,0.5718638392857143,0.5627700892857143,0.58784375
197632,0.5718225446428571,0.5627165178571428,0.5878125
198656,0.5718597470238096,0.5627444196428572,0.5878504464285715
199680,0.5718772321428572,0.5627667410714287,0.5878426339285714
200704,0.5718642113095237,0.5627834821428571,0.5878515625
201728,0.5718355654761905,0.562734375,0.5878147321428572
202752,0.5718337053571428,0.5627321428571428,0.5878214285714286
203776,0.5718482142857144,0.5627734375,0.5877968750000001
204800,0.5718102678571428,0.5627466517857143,0.5877633928571429
205824,0.5718716517857143,0.5628169642857143,0.5878526785714285
206848,0.5718448660714285,0.5627633928571428,0.5878069196428571
207872,0.5718456101190477,0.5627991071428572,0.5877901785714286
208896,0.571835193452381,0.5627265625,0.5878638392857143
209920,0.5718623511904761,0.5627678571428572,0.5878515625
210944,0.5718586309523809,0.5627600446428571,0.5878549107142856
211968,0.5718463541666666,0.5627633928571428,0.5878214285714286
212992,0.5718125000000001,0.5626941964285714,0.5878080357142857
214016,0.5718723958333334,0.5627667410714287,0.5878783482142858
215040,0.5718080357142857,0.5627254464285715,0.5877935267857143
216064,0.571843005952381,0.5627511160714286,0.5878236607142858
217088,0.5718415178571429,0.5627433035714285,0.5878236607142858
218112,0.5718411458333332,0.5627488839285714,0.5878102678571429
219136,0.5718530505952382,0.5627410714285714,0.5878515625
220160,0.5718426339285714,0.5627667410714287,0.5878404017857143
221184,0.5718474702380952,0.5627734375,0.5878258928571428
222208,0.5718497023809525,0.5627689732142857,0.5878169642857143
223232,0.5718337053571428,0.5627287946428572,0.5878136160714286
224256,0.5718333333333334,0.5627566964285714,0.5878024553571429
225280,0.5718355654761904,0.5627700892857143,0.5878247767857143
226304,0.5718456101190477,0.5627522321428572,0.5878359375000001
227328,0.5718485863095238,0.5627578125,0.5878560267857144
228352,0.5718470982142857,0.5627689732142857,0.5878325892857142
229376,0.5718325892857142,0.5627366071428571,0.5878258928571428
230400,0.5718340773809524,0.5627388392857143,0.5878058035714285
231424,0.5718311011904762,0.562765625,0.5878013392857142
232448,0.5718519345238094,0.5627801339285714,0.5878325892857142
233472,0.5718270089285714,0.5627589285714285,0.5878069196428571
234496,0.5718359375000001,0.562765625,0.5878080357142857
235520,0.5718307291666667,0.5627488839285714,0.5878013392857142
236544,0.5718344494047619,0.5627667410714287,0.5877767857142857
237568,0.5718344494047619,0.5627488839285714,0.5878325892857142
238592,0.571835193452381,0.5627589285714285,0.5878091517857144
239616,0.5718474702380952,0.5627477678571429,0.5878314732142857
240640,0.5718344494047619,0.5627544642857142,0.5878225446428571
241664,0.5718444940476191,0.5627689732142857,0.5878482142857143
242688,0.5718515625,0.5627712053571429,0.5878604910714286
243712,0.5718738839285714,0.5627522321428572,0.5878493303571428
244736,0.571860863095238,0.5627611607142857,0.5878671875
245760,0.5718284970238094,0.5627209821428572,0.5878136160714286
246784,0.5718463541666666,0.5627466517857143,0.5878169642857143
247808,0.5718229166666667,0.5627500000000001,0.5878225446428571
248832,0.5718645833333332,0.5627477678571429,0.5878660714285714
249856,0.5718418898809523,0.5627667410714287,0.5877890625
250880,0.5718258928571428,0.5627366071428571,0.5877734375
251904,0.5718523065476191,0.5627667410714287,0.5878180803571428
252928,0.571828869047619,0.5627075892857143,0.5878102678571429
253952,0.5718407738095238,0.5627678571428572,0.5878035714285714
254976,0.5718210565476189,0.5627198660714285,0.5877834821428571
256000,0.5718504464285715,0.5627790178571429,0.5878292410714286
257024,0.5718578869047619,0.5627790178571429,0.5878526785714285
258048,0.571835193452381,0.5627645089285714,0.5878113839285714
259072,0.5718255208333334,0.5627366071428571,0.5877935267857143
260096,0.5718273809523808,0.5627276785714285,0.5878180803571428
261120,0.5718325892857143,0.5627176339285714,0.5878482142857143
262144,0.5718549107142856,0.5627600446428571,0.5878649553571428
263168,0.5718340773809524,0.5627633928571428,0.58778125
264192,0.57184375,0.5627589285714285,0.5878448660714285
265216,0.5718523065476191,0.5627433035714285,0.5878638392857143
266240,0.5718277529761905,0.5627600446428571,0.5878125
267264,0.571835193452381,0.5627834821428571,0.5878180803571428
268288,0.5718355654761904,0.5627377232142857,0.5878337053571429
269312,0.5718545386904762,0.5627834821428571,0.5878392857142857
270336,0.5718549107142856,0.5627801339285714,0.5878370535714286
271360,0.571829613095238,0.5627433035714285,0.5878035714285714
272384,0.5718318452380952,0.5627410714285714,0.5878337053571429
273408,0.5718191964285715,0.5627120535714286,0.5878046875
274432,0.5718307291666668,0.562734375,0.5878258928571428
275456,0.5718426339285714,0.5627734375,0.5878125
276480,0.5718485863095238,0.5627477678571429,0.5878671875
277504,0.5718552827380953,0.5627845982142857,0.5878292410714286
278528,0.5718493303571428,0.5627700892857143,0.5878392857142857
279552,0.5718165922619047,0.5627154017857142,0.5877901785714286
280576,0.5718478422619048,0.5627544642857142,0.5878214285714286
281600,0.571833705357143,0.5627232142857144,0.5878225446428571
282624,0.571829613095238,0.5627555803571429,0.5878169642857143
283648,0.5718441220238095,0.5627555803571429,0.5878404017857143
284672,0.5718370535714286,0.5627700892857143,0.5878169642857143
285696,0.5718333333333333,0.5627354910714286,0.5878448660714285
286720,0.5718619791666667,0.5627611607142857,0.5878783482142858
287744,0.5718664434523809,0.5627868303571428,0.5878426339285714
288768,0.5718545386904762,0.5627589285714285,0.5878247767857143
289792,0.5718203125,0.5627321428571428,0.5878225446428571
290816,0.5718675595238095,0.5627979910714286,0.5878493303571428
291840,0.571860119047619,0.5628191964285714,0.5878448660714285
292864,0.5718571428571427,0.5627678571428572,0.5878448660714285
293888,0.5718482142857144,0.5627689732142857,0.5878247767857143
294912,0.5718459821428572,0.5627566964285714,0.5878370535714286
295936,0.5718415178571429,0.5627767857142858,0.5878136160714286
296960,0.5718415178571429,0.5627745535714286,0.5878392857142857
297984,0.5718340773809524,0.5627366071428571,0.5878459821428572
299008,0.5718433779761903,0.5627533482142857,0.5878102678571429
300032,0.5718363095238095,0.5627488839285714,0.5878258928571428
301056,0.5718415178571429,0.5627790178571429,0.5878136160714286
302080,0.5718764880952382,0.5627890625,0.5878850446428572
303104,0.5718325892857142,0.5627455357142858,0.5878113839285714
304128,0.5718418898809524,0.5627466517857143,0.5878024553571429
305152,0.5718270089285714,0.5627689732142857,0.5878270089285714
306176,0.5718381696428573,0.5627566964285714,0.5878158482142857
307200,0.5718255208333334,0.5627310267857143,0.5878348214285715
308224,0.571860863095238,0.5628013392857143,0.5878214285714286
309248,0.5718660714285714,0.5628080357142856,0.5878448660714285
310272,0.5718415178571429,0.5627243303571429,0.5878716517857142
311296,0.5718519345238097,0.5627979910714286,0.5878214285714286
312320,0.5718441220238095,0.5627455357142858,0.5878325892857142
313344,0.5718485863095238,0.562765625,0.5878203125
314368,0.5718452380952381,0.5627912946428572,0.5877823660714286
315392,0.571827380952381,0.5627611607142857,0.5877879464285715
316416,0.5718229166666667,0.5627154017857142,0.5878102678571429
317440,0.5718311011904761,0.5627120535714286,0.5878381696428571
318464,0.5718370535714287,0.5627779017857143,0.5878035714285714
319488,0.5718463541666666,0.5627533482142857,0.5878136160714286
320512,0.5718262648809523,0.5627142857142857,0.5878325892857142
321536,0.5718563988095238,0.5627689732142857,0.5878415178571429
322560,0.5718593750000001,0.5628002232142857,0.5878225446428571
323584,0.5718534226190475,0.5627533482142857,0.5878348214285715
324608,0.5718485863095238,0.5627979910714286,0.5877946428571429
325632,0.5718407738095238,0.5627064732142857,0.5878772321428573
326656,0.5718511904761904,0.5627500000000001,0.5878504464285715
327680,0.5718508184523811,0.5627645089285714,0.5878080357142857
328704,0.5718266369047619,0.5627366071428571,0.5878225446428571
329728,0.5718337053571428,0.5627488839285714,0.5878225446428571
330752,0.5718597470238096,0.5627734375,0.5878571428571429
331776,0.5718433779761904,0.5627477678571429,0.5878404017857143
332800,0.5718377976190476,0.5627500000000001,0.5878091517857144
333824,0.5718270089285714,0.56271875,0.5878136160714286
334848,0.5718404017857143,0.5627287946428572,0.5878136160714286
335872,0.5718474702380952,0.5627488839285714,0.5878426339285714
336896,0.5718377976190476,0.5627421874999999,0.5878314732142857
337920,0.5718344494047619,0.5627388392857143,0.5878270089285714
338944,0.571875,0.5627801339285714,0.5878694196428571
339968,0.571852306547619,0.5627901785714285,0.5878180803571428
340992,0.5718634672619046,0.5627857142857142,0.5878325892857142
342016,0.5718694196428571,0.5627812499999999,0.5878381696428571
343040,0.571850818452381,0.5627366071428571,0.5878292410714286
344064,0.5718560267857142,0.5627924107142857,0.5878270089285714
345088,0.5718418898809524,0.5627991071428572,0.5878404017857143
346112,0.571843005952381,0.5627433035714285,0.5878337053571429
347136,0.5718590029761905,0.5627578125,0.5878459821428572
348160,0.571842261904762,0.5627433035714285,0.5878281249999999
349184,0.5718400297619047,0.5627689732142857,0.58784375
350208,0.5718508184523811,0.5627622767857143,0.5878370535714286
351232,0.5718325892857143,0.5627544642857142,0.5877979910714286
352256,0.5718340773809524,0.5627377232142857,0.5878180803571428
353280,0.5718485863095237,0.5627533482142857,0.5878136160714286
354304,0.5718377976190476,0.5627310267857143,0.5878203125
355328,0.5718329613095239,0.5627421874999999,0.5877946428571429
356352,0.5718244047619047,0.5627165178571428,0.5878582589285715
357376,0.5718392857142858,0.5627299107142857,0.5878348214285715
358400,0.5718329613095239,0.5627198660714285,0.5878180803571428
359424,0.5718396577380952,0.5627477678571429,0.5878203125
360448,0.5718184523809525,0.5627522321428572,0.5877712053571429
361472,0.5718452380952381,0.5627667410714287,0.5878415178571429
362496,0.571829613095238,0.5627500000000001,0.5878069196428571
363520,0.571818824404762,0.5627455357142858,0.5878024553571429
364544,0.5718456101190477,0.5627834821428571,0.5878191964285715
365568,0.5718270089285714,0.5627142857142857,0.5878225446428571
366592,0.5718459821428571,0.5627633928571428,0.5878470982142857
367616,0.5718322172619048,0.5627511160714286,0.5878270089285714
368640,0.5718322172619048,0.5627020089285715,0.58784375
369664,0.5718411458333332,0.5627444196428572,0.5878258928571428
370688,0.5718664434523809,0.5627912946428572,0.5878270089285714
371712,0.5718247767857143,0.5627455357142858,0.5877968750000001
372736,0.5718251488095237,0.5627276785714285,0.5878180803571428
373760,0.5718311011904762,0.5627555803571429,0.5877957589285714
374784,0.5718556547619048,0.5627611607142857,0.5878125
375808,0.5718374255952382,0.5627511160714286,0.5877879464285715
376832,0.5718229166666667,0.5627142857142857,0.5878080357142857
377856,0.5718485863095237,0.5627957589285714,0.5878035714285714
378880,0.5718203125,0.5627064732142857,0.5878225446428571
379904,0.5718470982142857,0.5627566964285714,0.5878281249999999
380928,0.571835193452381,0.5627600446428571,0.5878046875
381952,0.5718404017857143,0.5627600446428571,0.5878325892857142
382976,0.5718660714285714,0.5627522321428572,0.5878604910714286
384000,0.5718348214285714,0.5627421874999999,0.5877868303571429
385024,0.5718497023809525,0.5627767857142858,0.5878169642857143
386048,0.5718426339285714,0.5627466517857143,0.5878537946428571
387072,0.5718087797619047,0.5627310267857143,0.5877779017857143
388096,0.5718463541666666,0.5627600446428571,0.5878102678571429
389120,0.5718526785714285,0.5627935267857144,0.5878091517857144
390144,0.5718329613095239,0.5627466517857143,0.5877901785714286
391168,0.5718549107142857,0.5627611607142857,0.5878325892857142
392192,0.5718545386904762,0.5627845982142857,0.5878203125
393216,0.571834449404762,0.5627254464285715,0.5878046875
394240,0.5718467261904763,0.5627600446428571,0.5878236607142858
395264,0.5718519345238094,0.5627488839285714,0.5878571428571429
396288,0.571828869047619,0.5627834821428571,0.5877723214285714
397312,0.5718489583333334,0.5627444196428572,0.5878493303571428
398336,0.5718485863095237,0.5627689732142857,0.5878225446428571
399360,0.571843005952381,0.5628069196428571,0.5877890625
400384,0.5718534226190475,0.5627589285714285,0.5878203125
401408,0.5718742559523811,0.5628247767857143,0.5878303571428571
402432,0.5718493303571428,0.5627142857142857,0.5878337053571429
403456,0.5718311011904761,0.5627433035714285,0.5878147321428572
404480,0.5718493303571429,0.5627276785714285,0.5878493303571428
405504,0.5718467261904762,0.5627645089285714,0.5878214285714286
406528,0.571828125,0.5627544642857142,0.5878069196428571
407552,0.5718463541666666,0.5627566964285714,0.5878113839285714
408576,0.5718459821428572,0.5627890625,0.5878035714285714
409600,0.5718377976190476,0.5627455357142858,0.5878303571428571
410624,0.5718404017857143,0.5627466517857143,0.5878404017857143
411648,0.5718489583333334,0.5627700892857143,0.5878236607142858
412672,0.5718385416666666,0.5627734375,0.5878091517857144
413696,0.5718668154761904,0.5627667410714287,0.5878649553571428
414720,0.5718389136904761,0.5627533482142857,0.5878191964285715
415744,0.5718671875,0.5628426339285715,0.5878191964285715
416768,0.571821056547619,0.562734375,0.5877890625
417792,0.5718452380952381,0.5627756696428571,0.5878147321428572
418816,0.5718444940476191,0.5627388392857143,0.5878415178571429
419840,0.5718374255952382,0.5627667410714287,0.5878247767857143
420864,0.5718794642857142,0.562796875,0.5878493303571428
421888,0.5718322172619047,0.5627700892857143,0.5878158482142857
422912,0.5718404017857143,0.5627544642857142,0.5878582589285715
423936,0.5718407738095238,0.562765625,0.5878281249999999
424960,0.5718653273809524,0.5628069196428571,0.5878404017857143
425984,0.57184375,0.5627477678571429,0.5878370535714286
427008,0.5718333333333334,0.5627310267857143,0.5878136160714286
428032,0.5718363095238095,0.5627388392857143,0.5878381696428571
429056,0.5718340773809524,0.5627488839285714,0.5877823660714286
430080,0.5718508184523808,0.5627734375,0.5878191964285715
431104,0.5718377976190476,0.5627566964285714,0.5878158482142857
432128,0.5718571428571428,0.5627745535714286,0.5878381696428571
433152,0.5718426339285714,0.5627477678571429,0.5878169642857143
434176,0.5718348214285713,0.562703125,0.5878225446428571
435200,0.5718482142857144,0.5627645089285714,0.5878560267857144
436224,0.5718370535714286,0.5627779017857143,0.5877845982142856
437248,0.5718441220238095,0.5627946428571429,0.5878337053571429
438272,0.5718396577380954,0.562765625,0.5878348214285715
439296,0.571860119047619,0.5627890625,0.5878013392857142
440320,0.571838169642857,0.5627578125,0.5878203125
441344,0.5718642113095237,0.5627845982142857,0.5878337053571429
442368,0.5718229166666667,0.5627488839285714,0.5877879464285715
443392,0.5718244047619049,0.5627232142857144,0.5878247767857143
444416,0.5718344494047619,0.5627622767857143,0.5878169642857143
445440,0.571842261904762,0.562765625,0.5878203125
446464,0.5718385416666666,0.5627756696428571,0.5878069196428571
447488,0.571829613095238,0.5627466517857143,0.5878203125
448512,0.5718407738095239,0.5627399553571429,0.5878013392857142
449536,0.571829613095238,0.5627500000000001,0.5878337053571429
450560,0.5718314732142857,0.5627287946428572,0.5878258928571428
451584,0.5718404017857143,0.5628002232142857,0.5878281249999999
452608,0.5718645833333333,0.5627611607142857,0.5878995535714286
453632,0.5718642113095239,0.5627912946428572,0.5878191964285715
454656,0.5718370535714286,0.5627667410714287,0.5877935267857143
455680,0.5718493303571429,0.5627600446428571,0.5878370535714286
456704,0.5718370535714286,0.5627633928571428,0.5878102678571429
457728,0.5718340773809524,0.5627779017857143,0.5877868303571429
458752,0.5718526785714285,0.5627957589285714,0.5877957589285714
459776,0.5718478422619048,0.5627712053571429,0.5878203125
460800,0.5718645833333333,0.5627779017857143,0.5878515625
461824,0.5718303571428571,0.5627388392857143,0.5877845982142856
462848,0.5718366815476191,0.5627723214285715,0.5877991071428571
463872,0.5718474702380952,0.5627589285714285,0.5878125
464896,0.571868675595238,0.5627555803571429,0.5878549107142856
465920,0.5718363095238096,0.5627555803571429,0.5877767857142857
466944,0.5718229166666667,0.5627198660714285,0.5878069196428571
467968,0.5718459821428571,0.5627488839285714,0.5878258928571428
468992,0.5718515625,0.5627566964285714,0.5878314732142857
470016,0.5718344494047619,0.5627533482142857,0.5878270089285714
471040,0.5718649553571428,0.5627812499999999,0.5878470982142857
472064,0.5718474702380953,0.5627321428571428,0.5878247767857143
473088,0.5718694196428571,0.5627689732142857,0.5878493303571428
474112,0.5718500744047619,0.5627544642857142,0.5878370535714286
475136,0.5718314732142857,0.5627555803571429,0.5877935267857143
476160,0.5718359375000002,0.5627399553571429,0.5878069196428571
477184,0.5718344494047619,0.5627522321428572,0.5878091517857144
478208,0.5718255208333334,0.562765625,0.5878281249999999
479232,0.5718523065476191,0.5627645089285714,0.5878337053571429
480256,0.5718586309523809,0.5628024553571428,0.5878247767857143
481280,0.5718337053571428,0.5627544642857142,0.5878046875
482304,0.5718586309523809,0.5627756696428571,0.5878258928571428
483328,0.57184375,0.5627790178571429,0.5877968750000001
484352,0.5718470982142857,0.5627477678571429,0.5878113839285714
485376,0.5718299851190476,0.5627008928571428,0.5877957589285714
486400,0.5718325892857142,0.562765625,0.5877991071428571
487424,0.5718374255952382,0.56271875,0.5878136160714286
488448,0.571853050595238,0.5628124999999999,0.5877868303571429
489472,0.5718474702380952,0.5627578125,0.5878247767857143
490496,0.5718337053571428,0.5627433035714285,0.5878370535714286
491520,0.5718329613095239,0.5627455357142858,0.5878046875
492544,0.5718333333333333,0.5627243303571429,0.5878180803571428
493568,0.5718474702380952,0.5627667410714287,0.5877890625
494592,0.5718452380952381,0.5627600446428571,0.5878415178571429
495616,0.5718407738095238,0.5627477678571429,0.5878035714285714
496640,0.5718314732142857,0.5627533482142857,0.5878046875
497664,0.5718467261904762,0.5627611607142857,0.5878191964285715
498688,0.5718311011904761,0.5627287946428572,0.5878247767857143
499712,0.5718240327380952,0.5627444196428572,0.5877946428571429
500736,0.5718426339285714,0.5627935267857144,0.5877946428571429
501760,0.5718608630952381,0.5627566964285714,0.5878549107142856
502784,0.571842261904762,0.5627388392857143,0.5878247767857143
503808,0.5718448660714286,0.5627522321428572,0.5878582589285715
504832,0.5718563988095238,0.5627745535714286,0.5878426339285714
505856,0.5718355654761905,0.5627332589285714,0.5878225446428571
506880,0.5718247767857143,0.5628046875,0.58775
507904,0.5718400297619047,0.5627678571428572,0.5878337053571429
508928,0.5718649553571428,0.5627756696428571,0.58784375
509952,0.5718515624999999,0.5627857142857142,0.5878270089285714
510976,0.5718411458333333,0.5627555803571429,0.5877968750000001
512000,0.5718467261904763,0.5627723214285715,0.5878381696428571
513024,0.5718671875,0.5628158482142858,0.5878180803571428
514048,0.5718203125,0.5627555803571429,0.5877645089285713
515072,0.5718482142857144,0.5627633928571428,0.5878191964285715
516096,0.5718530505952382,0.5627678571428572,0.5878147321428572
517120,0.5718255208333334,0.5627410714285714,0.5878035714285714
518144,0.571842261904762,0.5628091517857143,0.5877968750000001
519168,0.5718664434523809,0.5627589285714285,0.587859375
520192,0.57184375,0.5627734375,0.5878158482142857
521216,0.5718154761904762,0.5627154017857142,0.5877979910714286
522240,0.571850818452381,0.5627901785714285,0.5878180803571428
523264,0.5718534226190476,0.5627991071428572,0.5878292410714286
524288,0.5718284970238097,0.5627723214285715,0.5877979910714286
525312,0.571864955357143,0.5627723214285715,0.5878560267857144
526336,0.5718370535714286,0.5627767857142858,0.5877957589285714
527360,0.5718404017857143,0.5627366071428571,0.5878303571428571
528384,0.571843005952381,0.5627633928571428,0.5878292410714286
529408,0.5718203125,0.5627265625,0.5877857142857142
530432,0.5718244047619047,0.5627321428571428,0.5878281249999999
531456,0.5718340773809523,0.5627633928571428,0.5877857142857142
532480,0.5718214285714286,0.5627633928571428,0.5878002232142857
533504,0.5718567708333333,0.5627500000000001,0.5878448660714285
534528,0.5718537946428571,0.5627198660714285,0.587859375
535552,0.5718459821428571,0.5627734375,0.5878537946428571
536576,0.5718861607142857,0.5628113839285714,0.5878482142857143
537600,0.5718511904761904,0.5627488839285714,0.5878091517857144
538624,0.5718415178571429,0.5627477678571429,0.5878225446428571
539648,0.5718318452380952,0.5627533482142857,0.5878147321428572
540672,0.5718247767857143,0.5627265625,0.5877823660714286
541696,0.5718541666666666,0.5627734375,0.5878415178571429
542720,0.5718467261904763,0.5627455357142858,0.587859375
543744,0.5718355654761905,0.5627566964285714,0.5877946428571429
544768,0.5718549107142856,0.5627801339285714,0.5878303571428571
545792,0.5718474702380953,0.5627767857142858,0.5878024553571429
546816,0.5718359375000001,0.5627578125,0.5878214285714286
547840,0.5718534226190475,0.5628013392857143,0.5878102678571429
548864,0.5718024553571428,0.562703125,0.5877979910714286
549888,0.5718363095238095,0.5627421874999999,0.5878013392857142
550912,0.571850818452381,0.5627901785714285,0.5877845982142856
551936,0.5718311011904761,0.562734375,0.5878158482142857
552960,0.571859375,0.5627622767857143,0.5878303571428571
553984,0.5718348214285713,0.5627455357142858,0.5878281249999999
555008,0.5718709077380952,0.5627801339285714,0.5878560267857144
556032,0.5718549107142857,0.5627834821428571,0.5877991071428571
557056,0.5718478422619048,0.5627354910714286,0.5878549107142856
558080,0.5718441220238095,0.5627522321428572,0.5878348214285715
559104,0.5718418898809523,0.5627533482142857,0.5878147321428572
560128,0.571850818452381,0.5627555803571429,0.5878359375000001
561152,0.5718619791666668,0.5627801339285714,0.5878236607142858
562176,0.5718214285714286,0.5627712053571429,0.5877745535714285
563200,0.5718470982142858,0.5627979910714286,0.5878080357142857
564224,0.5718448660714286,0.5627667410714287,0.5878236607142858
565248,0.5718363095238095,0.5627645089285714,0.5878337053571429
566272,0.571860863095238,0.5627991071428572,0.5878180803571428
567296,0.5718396577380952,0.5627845982142857,0.5877767857142857
568320,0.5718456101190477,0.5627767857142858,0.5878024553571429
569344,0.5718377976190476,0.5627667410714287,0.5878102678571429
570368,0.5718370535714286,0.5627410714285714,0.5878392857142857
571392,0.5718467261904763,0.5627779017857143,0.5878169642857143
572416,0.5718340773809524,0.5627321428571428,0.5878314732142857
573440,0.5718370535714286,0.5627488839285714,0.5878571428571429
574464,0.5718504464285713,0.5627276785714285,0.5878582589285715
575488,0.5718162202380952,0.5627087053571429,0.5878013392857142
576512,0.5718575148809524,0.5627611607142857,0.5878247767857143
577536,0.5718474702380952,0.5627756696428571,0.5878035714285714
578560,0.5718485863095237,0.5627522321428572,0.5878314732142857
579584,0.5718206845238095,0.5627488839285714,0.5877857142857142
580608,0.57184375,0.5627578125,0.5878348214285715
581632,0.5718426339285714,0.5627767857142858,0.5877912946428571
582656,0.5718418898809523,0.5627544642857142,0.5878359375000001
583680,0.571821056547619,0.5627154017857142,0.5878236607142858
584704,0.5718541666666667,0.5627801339285714,0.5878426339285714
585728,0.5718307291666668,0.5627421874999999,0.5878013392857142
586752,0.5718563988095238,0.5627868303571428,0.5878191964285715
587776,0.5718668154761904,0.5627544642857142,0.5878917410714285
588800,0.5718534226190476,0.5627555803571429,0.5878359375000001
589824,0.5718441220238095,0.5627566964285714,0.5878270089285714
590848,0.5718590029761905,0.5627767857142858,0.5878493303571428
591872,0.57184375,0.5627254464285715,0.5878136160714286
592896,0.5718199404761906,0.5627176339285714,0.5878415178571429
593920,0.5718292410714286,0.5627220982142856,0.5878080357142857
594944,0.5718173363095238,0.5627421874999999,0.5877834821428571
595968,0.5718229166666667,0.5627388392857143,0.5878046875
596992,0.5718467261904762,0.5627633928571428,0.5878325892857142
598016,0.5718244047619049,0.5627555803571429,0.5878113839285714
599040,0.571827380952381,0.5627734375,0.5877957589285714
600064,0.5718370535714286,0.5627689732142857,0.5877946428571429
601088,0.5718381696428573,0.5627087053571429,0.5878872767857143
602112,0.5718463541666666,0.5627533482142857,0.5878348214285715
603136,0.5718694196428571,0.5628035714285715,0.5878359375000001
604160,0.5718359374999998,0.5627433035714285,0.5878314732142857
605184,0.5718497023809525,0.5627745535714286,0.5878013392857142
606208,0.5718552827380953,0.5627868303571428,0.5878504464285715
607232,0.5718552827380953,0.5627845982142857,0.5878337053571429
608256,0.5718095238095238,0.5627220982142856,0.5878102678571429
609280,0.5718653273809524,0.5627823660714286,0.5878537946428571
610304,0.5718206845238095,0.5627700892857143,0.5877622767857142
611328,0.5718240327380952,0.56271875,0.5878381696428571
612352,0.5718366815476189,0.5627611607142857,0.5878013392857142
613376,0.5718132440476191,0.5627522321428572,0.5877633928571429
614400,0.5718284970238096,0.5627354910714286,0.5878415178571429
615424,0.5718418898809523,0.5627433035714285,0.5878169642857143
616448,0.5718348214285713,0.5627232142857144,0.5878058035714285
617472,0.5718136160714284,0.5627209821428572,0.5878002232142857
618496,0.5718459821428571,0.5627745535714286,0.5878180803571428
619520,0.5718404017857143,0.5627633928571428,0.5878303571428571
620544,0.5718608630952381,0.5627790178571429,0.5878504464285715
621568,0.5718348214285714,0.5627120535714286,0.5878560267857144
622592,0.5718400297619047,0.5627756696428571,0.5878203125
623616,0.5718500744047619,0.5627912946428572,0.5878325892857142
624640,0.5718333333333333,0.5627600446428571,0.5877968750000001
625664,0.5718325892857143,0.5627522321428572,0.5878058035714285
626688,0.5718400297619047,0.5627756696428571,0.5878013392857142
627712,0.5718355654761905,0.5627544642857142,0.5878058035714285
628736,0.5718459821428571,0.5627511160714286,0.5878125
629760,0.5718325892857142,0.5627109375,0.5878526785714285
630784,0.5718441220238095,0.5627611607142857,0.5878303571428571
631808,0.5718240327380952,0.5627578125,0.5877924107142858
632832,0.5718411458333332,0.5628013392857143,0.5877912946428571
633856,0.5718389136904761,0.5627745535714286,0.5878258928571428
634880,0.5718203125,0.5627087053571429,0.5878292410714286
635904,0.5718459821428571,0.5627611607142857,0.5878292410714286
636928,0.5718489583333334,0.5628002232142857,0.5878314732142857
637952,0.5718456101190477,0.5627433035714285,0.5878426339285714
638976,0.5718504464285715,0.5627332589285714,0.5878470982142857
640000,0.5718526785714285,0.5627544642857142,0.5878404017857143
641024,0.5718270089285714,0.5627243303571429,0.5877912946428571
642048,0.5718582589285715,0.5627555803571429,0.5878649553571428
643072,0.5718638392857143,0.5627924107142857,0.5878325892857142
644096,0.5718638392857143,0.5627779017857143,0.5878694196428571
645120,0.5718675595238095,0.5627633928571428,0.5878537946428571
646144,0.5718199404761904,0.5627276785714285,0.5878113839285714
647168,0.5718467261904763,0.5627232142857144,0.5878459821428572
648192,0.571827380952381,0.5627075892857143,0.5878270089285714
649216,0.5718485863095238,0.5627254464285715,0.587859375
650240,0.5718497023809525,0.5627622767857143,0.5878716517857142
651264,0.5718311011904761,0.5627645089285714,0.5878046875
652288,0.5718474702380953,0.5627834821428571,0.5878459821428572
653312,0.5718322172619048,0.5627533482142857,0.5878337053571429
654336,0.5718381696428573,0.5627287946428572,0.5878392857142857
655360,0.5718504464285715,0.56271875,0.5878772321428573
656384,0.5718359374999998,0.5627712053571429,0.5877845982142856
657408,0.5718563988095238,0.5627712053571429,0.5878392857142857
658432,0.5718325892857142,0.5627533482142857,0.5878136160714286
659456,0.5718664434523809,0.5628191964285714,0.5878314732142857
660480,0.571821800595238,0.5627421874999999,0.5878113839285714
661504,0.5718456101190477,0.5627533482142857,0.5878303571428571
662528,0.5718377976190476,0.562765625,0.5878214285714286
663552,0.571825892857143,0.5627299107142857,0.5877857142857142
664576,0.5718560267857142,0.5627667410714287,0.5878337053571429
665600,0.5718351934523811,0.5627500000000001,0.5878258928571428
666624,0.5718247767857143,0.5627421874999999,0.5878013392857142
667648,0.5718556547619047,0.5627689732142857,0.5878392857142857
668672,0.5718582589285715,0.5627812499999999,0.5878348214285715
669696,0.5718400297619047,0.5627410714285714,0.5878493303571428
670720,0.5718154761904762,0.5627321428571428,0.5877857142857142
671744,0.5718299851190476,0.5627354910714286,0.5878013392857142
672768,0.5718515625,0.5627500000000001,0.5878348214285715
673792,0.5718303571428571,0.5627388392857143,0.5878147321428572
674816,0.5718523065476191,0.5627790178571429,0.5878169642857143
675840,0.5718504464285715,0.5627410714285714,0.5878359375000001
676864,0.5718404017857143,0.5627589285714285,0.5878102678571429
677888,0.5718311011904761,0.5627622767857143,0.5877734375
678912,0.5718545386904762,0.5627589285714285,0.5878381696428571
679936,0.571859375,0.5627834821428571,0.5878415178571429
680960,0.5718604910714287,0.5628314732142857,0.5877935267857143
681984,0.5718426339285714,0.5627410714285714,0.5878426339285714
683008,0.5718381696428573,0.5627566964285714,0.5877957589285714
684032,0.5718723958333333,0.5628225446428571,0.5878024553571429
685056,0.5718497023809525,0.5627511160714286,0.5878504464285715
686080,0.5718697916666666,0.5627924107142857,0.5878314732142857
687104,0.5718519345238094,0.5627689732142857,0.5878560267857144
688128,0.5718727678571429,0.5627991071428572,0.5878805803571429
689152,0.5718482142857143,0.5627901785714285,0.5878147321428572
690176,0.5718456101190477,0.5627321428571428,0.5878537946428571
691200,0.5718563988095238,0.5627868303571428,0.5878526785714285
692224,0.5718370535714286,0.5627421874999999,0.5878136160714286
693248,0.5718571428571428,0.5627834821428571,0.5878404017857143
694272,0.5718560267857142,0.5627767857142858,0.5878526785714285
695296,0.5718552827380953,0.5627488839285714,0.5878359375000001
696320,0.5718355654761905,0.5627500000000001,0.5877979910714286
697344,0.5718396577380952,0.5627421874999999,0.5877991071428571
698368,0.5718459821428571,0.5627633928571428,0.5878415178571429
699392,0.5718381696428573,0.5627522321428572,0.5877946428571429
700416,0.5718467261904762,0.5627589285714285,0.5878158482142857
701440,0.5718515625,0.5627399553571429,0.5878470982142857
702464,0.5718229166666667,0.5627165178571428,0.5878024553571429
703488,0.5718385416666666,0.5627488839285714,0.5878214285714286
704512,0.5718549107142857,0.5627689732142857,0.5878080357142857
705536,0.5718519345238094,0.5627633928571428,0.5878180803571428
706560,0.5718675595238095,0.5627734375,0.5878180803571428
707584,0.5718377976190476,0.5627522321428572,0.5878314732142857
708608,0.5718359375000002,0.5627611607142857,0.5877968750000001
709632,0.5718541666666666,0.5627712053571429,0.5878314732142857
710656,0.5718363095238095,0.5627220982142856,0.5878169642857143
711680,0.5718474702380952,0.562765625,0.5878303571428571
712704,0.5718292410714286,0.5627377232142857,0.5878314732142857
713728,0.5718656994047621,0.5627845982142857,0.5878560267857144
714752,0.571835193452381,0.5627466517857143,0.5878381696428571
715776,0.5718404017857143,0.5627466517857143,0.5878303571428571
716800,0.571860119047619,0.5627901785714285,0.5878147321428572
717824,0.5718389136904761,0.5627756696428571,0.5878381696428571
718848,0.5718407738095238,0.5627779017857143,0.5878013392857142
719872,0.5718311011904761,0.5627165178571428,0.5878035714285714
720896,0.5718500744047619,0.5627678571428572,0.5878270089285714
721920,0.5718604910714287,0.5627645089285714,0.5878582589285715
722944,0.5718407738095237,0.5627433035714285,0.5878013392857142
723968,0.5718400297619048,0.5627522321428572,0.5877991071428571
724992,0.5718009672619047,0.5627087053571429,0.5877667410714286
726016,0.5718608630952382,0.5627745535714286,0.5878348214285715
727040,0.5718418898809523,0.5627745535714286,0.5878069196428571
728064,0.5718671875,0.5628147321428572,0.5878303571428571
729088,0.5718541666666667,0.5627689732142857,0.5878314732142857
730112,0.5718563988095238,0.5627678571428572,0.5878214285714286
731136,0.5718456101190477,0.562765625,0.5877946428571429
732160,0.5718645833333333,0.5627667410714287,0.5878448660714285
733184,0.5718251488095237,0.5627276785714285,0.5878113839285714
734208,0.5718497023809525,0.5627622767857143,0.5878270089285714
735232,0.5718448660714285,0.5627801339285714,0.5878337053571429
736256,0.5718563988095238,0.5627912946428572,0.5878102678571429
737280,0.5718560267857142,0.5627667410714287,0.5878381696428571
738304,0.5718534226190475,0.5627488839285714,0.5878359375000001
739328,0.5718578869047619,0.5627500000000001,0.5878515625
740352,0.5718567708333334,0.5627823660714286,0.5878091517857144
741376,0.5718318452380953,0.5627477678571429,0.5878002232142857
742400,0.5718199404761904,0.5627154017857142,0.5877968750000001
743424,0.5718463541666666,0.5627176339285714,0.5878203125
744448,0.5718597470238096,0.5628158482142858,0.5878058035714285
745472,0.5718426339285714,0.5627555803571429,0.5877935267857143
746496,0.5718247767857143,0.5627220982142856,0.5878281249999999
747520,0.5718452380952382,0.5627723214285715,0.5878191964285715
748544,0.5718485863095237,0.5627622767857143,0.5878314732142857
749568,0.5718582589285715,0.5627812499999999,0.5878426339285714
750592,0.5718415178571429,0.5627879464285714,0.5878091517857144
751616,0.5718694196428571,0.5627890625,0.5878381696428571
752640,0.5718590029761905,0.5627946428571429,0.5878526785714285
753664,0.5718303571428571,0.5627566964285714,0.5877890625
754688,0.5718348214285713,0.5627578125,0.5878214285714286
755712,0.5718418898809523,0.5627433035714285,0.5878281249999999
756736,0.5718377976190476,0.5627354910714286,0.5878281249999999
757760,0.5718381696428573,0.5628080357142856,0.5877979910714286
758784,0.5718541666666667,0.5627678571428572,0.5878102678571429
759808,0.5718452380952381,0.5627555803571429,0.5878247767857143
760832,0.5718411458333332,0.5627466517857143,0.5878314732142857
761856,0.5718340773809524,0.5627410714285714,0.5878136160714286
762880,0.5718604910714287,0.5628013392857143,0.5878537946428571
763904,0.5718311011904762,0.5627354910714286,0.5878136160714286
764928,0.5718366815476191,0.5627868303571428,0.5878046875
765952,0.5718467261904763,0.5627544642857142,0.5878359375000001
766976,0.5718337053571428,0.5626986607142858,0.5878303571428571
768000,0.5718232886904763,0.5627611607142857,0.5878080357142857
769024,0.5718258928571427,0.5627087053571429,0.5878270089285714
770048,0.5718746279761905,0.562765625,0.5878526785714285
771072,0.5718426339285715,0.5627198660714285,0.5878415178571429
772096,0.5718552827380953,0.5627611607142857,0.5878537946428571
773120,0.5718515625,0.5627589285714285,0.5878136160714286
774144,0.5718415178571429,0.5627566964285714,0.5878203125
775168,0.5718307291666668,0.5627566964285714,0.5878091517857144
776192,0.5718634672619046,0.5628091517857143,0.5878381696428571
777216,0.5718530505952382,0.562796875,0.5878058035714285
778240,0.5718623511904762,0.5627946428571429,0.5878214285714286
779264,0.5718597470238096,0.5627790178571429,0.5878180803571428
780288,0.571835193452381,0.5627935267857144,0.5877734375
781312,0.571835193452381,0.5627433035714285,0.5877957589285714
782336,0.5718411458333332,0.5627500000000001,0.5878337053571429
783360,0.5718515625,0.5628002232142857,0.5878448660714285
784384,0.5718221726190477,0.5627421874999999,0.5877890625
785408,0.5718221726190477,0.5627388392857143,0.5878002232142857
786432,0.5718448660714285,0.5627276785714285,0.5878839285714286
787456,0.5718377976190476,0.5627310267857143,0.5878281249999999
788480,0.5718303571428571,0.5627377232142857,0.5877901785714286
789504,0.5718705357142857,0.5627879464285714,0.5878325892857142
790528,0.571835193452381,0.5627700892857143,0.5878080357142857
791552,0.5718485863095237,0.5627589285714285,0.5878426339285714
792576,0.5718649553571428,0.5627589285714285,0.5878125
793600,0.5718426339285715,0.5627522321428572,0.5877991071428571
794624,0.5718478422619048,0.5627488839285714,0.5878325892857142
795648,0.5718203125,0.5627287946428572,0.5877767857142857
796672,0.5718363095238095,0.5627756696428571,0.5877511160714286
797696,0.5718515625,0.5627589285714285,0.5878225446428571
798720,0.5718244047619049,0.5627232142857144,0.5877879464285715
799744,0.5718318452380952,0.5627622767857143,0.5878180803571428
800768,0.5718597470238096,0.5627689732142857,0.5878247767857143
801792,0.5718470982142857,0.5627689732142857,0.5878058035714285
802816,0.5718519345238097,0.5627801339285714,0.5878571428571429
803840,0.5718675595238095,0.5627600446428571,0.5878705357142857
804864,0.5718530505952382,0.5627488839285714,0.5878314732142857
805888,0.5718679315476191,0.5627946428571429,0.5878303571428571
806912,0.5718381696428573,0.5627645089285714,0.5878058035714285
807936,0.5718519345238094,0.5627767857142858,0.5878113839285714
808960,0.5718523065476191,0.5627399553571429,0.5878046875
809984,0.5718299851190476,0.5627165178571428,0.5878359375000001
811008,0.5718340773809524,0.5627477678571429,0.5877823660714286
812032,0.5718363095238095,0.5627723214285715,0.5878125
813056,0.5718489583333334,0.5627522321428572,0.5878247767857143
814080,0.5718482142857143,0.5627276785714285,0.5878694196428571
815104,0.5718582589285715,0.5627912946428572,0.5877979910714286
816128,0.5718355654761905,0.5627622767857143,0.5878113839285714
817152,0.5718593750000001,0.5628091517857143,0.5878247767857143
818176,0.5718366815476191,0.5627321428571428,0.5878203125
819200,0.5718344494047619,0.5627622767857143,0.5878024553571429
820224,0.5718463541666666,0.5627667410714287,0.5878203125
821248,0.5718549107142857,0.5627868303571428,0.5878370535714286
822272,0.571828869047619,0.5627377232142857,0.5878035714285714
823296,0.5718325892857142,0.5627578125,0.5877890625
824320,0.5718463541666666,0.562796875,0.5878113839285714
825344,0.5718091517857143,0.5626997767857143,0.5877767857142857
826368,0.5718470982142857,0.5627533482142857,0.5878426339285714
827392,0.5718299851190477,0.5627544642857142,0.5877968750000001
828416,0.5718519345238094,0.5627433035714285,0.5878314732142857
829440,0.5718392857142857,0.5627087053571429,0.5878236607142858
830464,0.5718180803571429,0.5626997767857143,0.5878236607142858
831488,0.571835193452381,0.5627265625,0.5877935267857143
832512,0.5718656994047618,0.5627578125,0.5879029017857142
833536,0.5718303571428571,0.5627600446428571,0.58778125
834560,0.5718500744047619,0.5627678571428572,0.5878504464285715
835584,0.5718634672619046,0.5627689732142857,0.5878203125
836608,0.5718497023809525,0.5627611607142857,0.5878404017857143
837632,0.5718500744047619,0.5627667410714287,0.5878058035714285
838656,0.5718340773809524,0.5627566964285714,0.5878102678571429
839680,0.5718511904761904,0.5627600446428571,0.5878169642857143
840704,0.5718508184523808,0.5627756696428571,0.5878113839285714
841728,0.5718456101190477,0.5627689732142857,0.5878113839285714
842752,0.5718459821428571,0.5627410714285714,0.5878448660714285
843776,0.5718366815476191,0.5627767857142858,0.5878292410714286
844800,0.5718232886904763,0.5627176339285714,0.5877968750000001
845824,0.5718482142857144,0.5627466517857143,0.5878404017857143
846848,0.5718377976190476,0.5627622767857143,0.5878158482142857
847872,0.5718441220238095,0.5627645089285714,0.5878125
848896,0.5718865327380953,0.5628470982142858,0.5878225446428571
849920,0.5718541666666666,0.5627957589285714,0.5878314732142857
850944,0.5718162202380953,0.5627477678571429,0.5877767857142857
851968,0.5718151041666666,0.5627243303571429,0.5877901785714286
852992,0.5718452380952381,0.5627801339285714,0.5878058035714285
854016,0.571852306547619,0.5627700892857143,0.5878169642857143
855040,0.5718284970238096,0.5627254464285715,0.5877734375
856064,0.5718549107142857,0.5628058035714286,0.5878091517857144
857088,0.5718396577380952,0.5627712053571429,0.5878225446428571
858112,0.5718381696428573,0.5627790178571429,0.5877946428571429
859136,0.5718485863095237,0.5627723214285715,0.5878214285714286
860160,0.5718474702380952,0.5627544642857142,0.5878549107142856
861184,0.5718340773809524,0.5627645089285714,0.5878046875
862208,0.5718515625,0.5627477678571429,0.5878459821428572
863232,0.5718165922619047,0.5627366071428571,0.5877868303571429
864256,0.5718683035714286,0.5628013392857143,0.5878404017857143
865280,0.5718489583333334,0.5627857142857142,0.5877946428571429
866304,0.5718284970238094,0.5627421874999999,0.5877912946428571
867328,0.5718456101190476,0.5627477678571429,0.5878303571428571
868352,0.5718277529761905,0.5627522321428572,0.5877924107142858
869376,0.5718292410714285,0.5627812499999999,0.5877901785714286
870400,0.571835193452381,0.5627578125,0.5878069196428571
871424,0.5718370535714287,0.5627477678571429,0.5878404017857143
872448,0.571828869047619,0.5627857142857142,0.5878069196428571
873472,0.5718363095238095,0.5627477678571429,0.5878169642857143
874496,0.5718478422619048,0.5627633928571428,0.5878448660714285
875520,0.5718385416666667,0.5627578125,0.5878381696428571
876544,0.5718590029761905,0.5627823660714286,0.5878359375000001
877568,0.5718608630952381,0.5627991071428572,0.5878102678571429
878592,0.571842261904762,0.5627488839285714,0.5878303571428571
879616,0.5718537946428571,0.5627689732142857,0.5878281249999999
880640,0.5718340773809524,0.5627377232142857,0.5878147321428572
881664,0.571828125,0.5627444196428572,0.5877745535714285
882688,0.5718653273809524,0.56284375,0.5877734375
883712,0.5718221726190477,0.5627555803571429,0.5877745535714285
884736,0.5718683035714286,0.5628102678571428,0.5878359375000001
885760,0.5718470982142857,0.5627522321428572,0.5878203125
886784,0.5718418898809523,0.5627522321428572,0.5878214285714286
887808,0.5718400297619047,0.5627388392857143,0.5878649553571428
888832,0.5718348214285714,0.5627689732142857,0.5878203125
889856,0.5718299851190476,0.5627589285714285,0.5878147321428572
890880,0.5718515625,0.5627611607142857,0.5878258928571428
891904,0.5718121279761904,0.5627444196428572,0.5877678571428572
892928,0.5718340773809524,0.5627410714285714,0.5877935267857143
893952,0.571811755952381,0.5627053571428571,0.5877979910714286
894976,0.5718478422619048,0.5627421874999999,0.5878627232142858
896000,0.5718478422619048,0.5627790178571429,0.5878314732142857
897024,0.5718355654761905,0.5627287946428572,0.5878325892857142
898048,0.5718396577380952,0.5627734375,0.5878180803571428
899072,0.5718604910714287,0.5627689732142857,0.5878761160714285
900096,0.5718497023809525,0.5627544642857142,0.5878348214285715
901120,0.5718411458333332,0.5627823660714286,0.5878069196428571
902144,0.5718441220238094,0.5627310267857143,0.5878370535714286
903168,0.5718277529761905,0.5627265625,0.5878225446428571
904192,0.5718348214285714,0.5627455357142858,0.5878303571428571
905216,0.5718392857142858,0.5627555803571429,0.5878158482142857
906240,0.5718407738095237,0.5627633928571428,0.5878470982142857
907264,0.5718404017857143,0.5627421874999999,0.5878325892857142
908288,0.5718482142857141,0.5627734375,0.5878448660714285
909312,0.5718623511904762,0.5627611607142857,0.5878459821428572
910336,0.5718080357142857,0.5626886160714285,0.5878002232142857
911360,0.5718441220238095,0.5627790178571429,0.5878169642857143
912384,0.5718411458333332,0.5627857142857142,0.5877924107142858
913408,0.5718370535714286,0.5627589285714285,0.5878046875
914432,0.5718541666666666,0.5627834821428571,0.5878415178571429
915456,0.5718768601190476,0.5627723214285715,0.5878872767857143
916480,0.571852306547619,0.5627455357142858,0.5878526785714285
917504,0.571850074404762,0.5627723214285715,0.5878225446428571
918528,0.5718556547619048,0.5627622767857143,0.5878325892857142
919552,0.5718284970238096,0.5627243303571429,0.5877979910714286
920576,0.5718333333333333,0.5627444196428572,0.5878448660714285
921600,0.5718556547619047,0.5627979910714286,0.5878214285714286
922624,0.5718727678571429,0.5628560267857142,0.5878225446428571
923648,0.5718578869047619,0.5627678571428572,0.5878169642857143
924672,0.5718366815476189,0.5627812499999999,0.5877645089285713
925696,0.5718642113095237,0.5628080357142856,0.5878236607142858
926720,0.5718359375000002,0.5627544642857142,0.5878191964285715
927744,0.5718452380952381,0.5627566964285714,0.5878136160714286
928768,0.5718400297619048,0.562734375,0.5878292410714286
929792,0.5718497023809525,0.5628080357142856,0.5878325892857142
930816,0.5718203125,0.5627310267857143,0.5878147321428572
931840,0.5718530505952382,0.5627265625,0.5878203125
932864,0.5718322172619048,0.562765625,0.5877834821428571
933888,0.5718441220238095,0.5627522321428572,0.5878459821428572
934912,0.5718318452380952,0.5627611607142857,0.5878002232142857
935936,0.571825892857143,0.5627198660714285,0.5878169642857143
936960,0.5718530505952382,0.5627611607142857,0.5878459821428572
937984,0.5718627232142858,0.5628203125000001,0.5878448660714285
939008,0.5718110119047618,0.5627310267857143,0.5877555803571429
940032,0.5718497023809525,0.5627912946428572,0.5878058035714285
941056,0.5718463541666666,0.5627500000000001,0.5878504464285715
942080,0.5718191964285715,0.56271875,0.5878046875
943104,0.5718638392857143,0.5627600446428571,0.5878738839285714
944128,0.5718537946428571,0.5628191964285714,0.5878035714285714
945152,0.5718489583333334,0.5627410714285714,0.5878359375000001
946176,0.5718422619047618,0.5627700892857143,0.5878125
947200,0.5718742559523811,0.562734375,0.5878883928571429
948224,0.5718448660714286,0.5627421874999999,0.5877957589285714
949248,0.5718322172619048,0.5627511160714286,0.5877991071428571
950272,0.5718474702380952,0.5627633928571428,0.5878459821428572
951296,0.5718418898809523,0.5627957589285714,0.5877779017857143
952320,0.57184375,0.5627712053571429,0.5878180803571428
953344,0.571837425595238,0.5627578125,0.5878013392857142
954368,0.5718314732142857,0.5627488839285714,0.5877979910714286
955392,0.5718333333333333,0.5627354910714286,0.5878337053571429
956416,0.5718604910714287,0.562765625,0.5878716517857142
957440,0.5718400297619048,0.5627845982142857,0.5878113839285714
958464,0.571828125,0.5627399553571429,0.5878325892857142
959488,0.5718348214285714,0.5627421874999999,0.5878258928571428
960512,0.5718247767857143,0.5627533482142857,0.5877946428571429
961536,0.5718556547619048,0.5627410714285714,0.5878404017857143
962560,0.5718456101190477,0.5627845982142857,0.5878147321428572
963584,0.5718340773809524,0.5627410714285714,0.5878203125
964608,0.5718322172619048,0.5627444196428572,0.5877968750000001
965632,0.5718199404761904,0.5627109375,0.5878102678571429
966656,0.5718549107142856,0.5627455357142858,0.5878392857142857
967680,0.5718515625,0.5627500000000001,0.5878493303571428
968704,0.5718582589285715,0.5627812499999999,0.5878348214285715
969728,0.5718452380952381,0.5627779017857143,0.5878225446428571
970752,0.5718638392857143,0.5627522321428572,0.5878560267857144
971776,0.5718340773809524,0.5627700892857143,0.5878225446428571
972800,0.5718322172619048,0.5627812499999999,0.5878046875
973824,0.5718645833333333,0.5627935267857144,0.5878404017857143
974848,0.571842261904762,0.5627712053571429,0.5878247767857143
975872,0.5718173363095238,0.5627566964285714,0.5877656250000001
976896,0.571842261904762,0.5627321428571428,0.5878470982142857
977920,0.5718534226190476,0.5627991071428572,0.5878035714285714
978944,0.5718638392857143,0.5628247767857143,0.5878258928571428
979968,0.5718549107142857,0.5627566964285714,0.5878236607142858
980992,0.5718500744047619,0.5627767857142858,0.5878002232142857
982016,0.5718549107142856,0.5627756696428571,0.5878147321428572
983040,0.5718448660714286,0.5627310267857143,0.5878504464285715
984064,0.5718504464285715,0.5627399553571429,0.5878470982142857
985088,0.5718355654761904,0.562703125,0.5878180803571428
986112,0.5718366815476191,0.5627466517857143,0.5878337053571429
987136,0.5718322172619048,0.5627131696428572,0.5878426339285714
988160,0.5718459821428572,0.5627254464285715,0.5878504464285715
989184,0.5718404017857143,0.5627254464285715,0.5878493303571428
990208,0.5718456101190477,0.5627611607142857,0.5878448660714285
991232,0.5718415178571429,0.5627600446428571,0.5878303571428571
992256,0.5718474702380952,0.5627444196428572,0.5878337053571429
993280,0.5718623511904761,0.5627433035714285,0.5878303571428571
994304,0.5718195684523809,0.5627421874999999,0.5878035714285714
995328,0.571843005952381,0.5627566964285714,0.5878136160714286
996352,0.5718549107142857,0.5627522321428572,0.5878616071428572
997376,0.5718478422619048,0.5627444196428572,0.5878560267857144
998400,0.5718649553571428,0.5628035714285715,0.5878337053571429
999424,0.5718504464285715,0.5627555803571429,0.5878404017857143
1000448,0.5718470982142857,0.5627689732142857,0.5878102678571429
1001472,0.5718329613095239,0.5627154017857142,0.5878102678571429
1002496,0.5718281249999999,0.5627276785714285,0.5878091517857144
1003520,0.5718299851190476,0.5627254464285715,0.5878258928571428
1004544,0.5718552827380953,0.5627667410714287,0.5878515625
1005568,0.5718355654761905,0.5627500000000001,0.5878292410714286
1006592,0.571821800595238,0.5627008928571428,0.5878191964285715
1007616,0.5718764880952382,0.5627700892857143,0.5878727678571429
1008640,0.571835193452381,0.5627310267857143,0.5878102678571429
1009664,0.571843005952381,0.5627578125,0.5878270089285714
1010688,0.5718311011904761,0.5627723214285715,0.5877901785714286
1011712,0.5718590029761905,0.5627834821428571,0.5878247767857143
1012736,0.5718404017857143,0.5627232142857144,0.5878314732142857
1013760,0.5718452380952381,0.5627578125,0.5878069196428571
1014784,0.5718370535714286,0.5627433035714285,0.5878325892857142
1015808,0.5718697916666666,0.5627589285714285,0.5878582589285715
1016832,0.571842261904762,0.5627488839285714,0.5878370535714286
1017856,0.5718534226190475,0.5627410714285714,0.5878783482142858
1018880,0.5718277529761905,0.5627444196428572,0.5878091517857144
1019904,0.5718240327380952,0.5627377232142857,0.5878024553571429
1020928,0.5718560267857143,0.5627779017857143,0.5878337053571429
1021952,0.5718314732142857,0.5627667410714287,0.5878136160714286
1022976,0.571828869047619,0.5627310267857143,0.5878024553571429
1024000,0.5718303571428571,0.5627589285714285,0.5878169642857143


==> data/evaluations_skill/latching_2/xlstm_lm__layers_2__small__trainer_xlstm.csv <==
step,acc_mean,acc_low,acc_high
1024,1.0,1.0,1.0
2048,1.0,1.0,1.0
3072,1.0,1.0,1.0
4096,0.999944568452381,0.9999352678571428,0.9999542410714285
5120,0.9876156994047619,0.9869553571428572,0.9885926339285714
6144,0.8912347470238096,0.8864955357142855,0.9005301339285714
7168,0.7167481398809522,0.7055312499999999,0.7362544642857142
8192,0.5593679315476191,0.5485926339285714,0.5794464285714286
9216,0.37838355654761907,0.3688816964285714,0.3955959821428571
10240,0.20627008928571428,0.19937165178571428,0.21978794642857144
11264,0.09969382440476189,0.09264620535714285,0.10940513392857139
12288,0.04735193452380953,0.03973214285714285,0.05489732142857141
13312,0.024064732142857155,0.015585937500000004,0.030481026785714294
14336,0.013628720238095233,0.004924107142857149,0.019808035714285705
15360,0.008689732142857176,0.0,0.014555803571428574
16384,0.0062797619047619034,0.0,0.0121171875
17408,0.005058035714285726,0.0,0.010851562500000014
18432,0.00440773809523809,0.0,0.010149553571428565
19456,0.004050223214285735,0.0,0.009780133928571435
20480,0.0038415178571428654,0.0,0.009589285714285729
21504,0.0036982886904761703,0.0,0.009400669642857145
22528,0.003634300595238108,0.0,0.009344866071428561
23552,0.003574404761904753,0.0,0.00930133928571429
24576,0.0035357142857142926,0.0,0.009239955357142853
25600,0.003507440476190465,0.0,0.009224330357142842
26624,0.0034825148809523665,0.0,0.0091841517857143
27648,0.003473586309523816,0.0,0.009188616071428577
28672,0.0034624255952381117,0.0,0.009166294642857136
29696,0.003458705357142877,0.0,0.009167410714285713
30720,0.0034520089285714167,0.0,0.009167410714285713
31744,0.0034505208333333354,0.0,0.009170758928571443
32768,0.0034434523809523704,0.0,0.00915848214285713
33792,0.0034475446428571094,0.0,0.009160714285714284
34816,0.0034401041666666404,0.0,0.009160714285714284
35840,0.003437500000000014,0.0,0.009150669642857157
36864,0.0034371279761904777,0.0,0.009150669642857157
37888,0.003433035714285707,0.0,0.009150669642857157
38912,0.0034337797619047794,0.0,0.009165178571428559
39936,0.003433407738095243,0.0,0.009148437500000004
40960,0.003429315476190472,0.0,0.009133928571428569
41984,0.0034229910714285478,0.0,0.009135044642857146
43008,0.003430431547619049,0.0,0.009143973214285728
44032,0.0034337797619047794,0.0,0.00913950892857142
45056,0.003434151785714284,0.0,0.009157366071428585
46080,0.0034267113095237827,0.0,0.009124999999999986
47104,0.0034311755952380896,0.0,0.009145089285714272
48128,0.003423363095238084,0.0,0.009128348214285717
49152,0.0034281994047619274,0.0,0.009143973214285728
50176,0.003427827380952391,0.0,0.009141741071428575
51200,0.0034252232142857014,0.0,0.00914955357142858
52224,0.003427455357142855,0.0,0.009141741071428575
53248,0.003429315476190472,0.0,0.0091517857142857
54272,0.0034330357142857387,0.0,0.009157366071428585
55296,0.0034281994047619274,0.0,0.009141741071428575
56320,0.0034252232142857014,0.0,0.009147321428571427
57344,0.0034215029761904664,0.0,0.009141741071428575
58368,0.0034252232142857014,0.0,0.009147321428571427
59392,0.0034322916666666664,0.0,0.0091517857142857
60416,0.003425967261904742,0.0,0.009145089285714272
61440,0.0034315476190476257,0.0,0.00915848214285713
62464,0.003433035714285707,0.0,0.009159598214285707
63488,0.0034229910714285794,0.0,0.009143973214285728
64512,0.003428943452380936,0.0,0.009150669642857157
65536,0.00342373511904762,0.0,0.009133928571428569
66560,0.003417782738095232,0.0,0.009132812499999992
67584,0.0034215029761904664,0.0,0.009154017857142855
68608,0.003427455357142855,0.0,0.00913950892857142
69632,0.00342373511904762,0.0,0.00914285714285715
70656,0.003434895833333324,0.0,0.009154017857142855
71680,0.0034215029761904664,0.0,0.00914285714285715
72704,0.0034207589285714262,0.0,0.009150669642857157
73728,0.003427455357142855,0.0,0.00914620535714285
74752,0.0034244791666666607,0.0,0.009140624999999998
75776,0.0034192708333333132,0.0,0.009140624999999998
76800,0.003436011904761901,0.0,0.009164062500000014
77824,0.003424851190476197,0.0,0.009133928571428569
78848,0.003430431547619049,0.0,0.009148437500000004
79872,0.0034259672619047737,0.0,0.009137276785714299
80896,0.003418154761904768,0.0,0.009132812499999992
81920,0.0034300595238095444,0.0,0.009150669642857157
82944,0.0034244791666666924,0.0,0.00913058035714287
83968,0.0034267113095238144,0.0,0.00914620535714285
84992,0.0034215029761904664,0.0,0.009147321428571427
86016,0.0034241071428571562,0.0,0.009141741071428575
87040,0.003427083333333319,0.0,0.009154017857142855
88064,0.0034255952380952376,0.0,0.009145089285714272
89088,0.003425967261904742,0.0,0.00915848214285713
90112,0.0034315476190476257,0.0,0.009152901785714278
91136,0.0034300595238095444,0.0,0.009148437500000004
92160,0.003432663690476171,0.0,0.009155133928571433
93184,0.003428943452380936,0.0,0.0091517857142857
94208,0.0034200148809523856,0.0,0.009135044642857146
95232,0.003431919642857162,0.0,0.009150669642857157
96256,0.003427083333333319,0.0,0.00914620535714285
97280,0.003429315476190472,0.0,0.009145089285714272
98304,0.003423363095238084,0.0,0.00913950892857142
99328,0.003424851190476197,0.0,0.009141741071428575
100352,0.003427827380952391,0.0,0.009137276785714299
101376,0.0034300595238095128,0.0,0.0091517857142857
102400,0.00342633928571431,0.0,0.009136160714285722
103424,0.0034319196428571302,0.0,0.00914620535714285
104448,0.003423363095238084,0.0,0.009138392857142843
105472,0.003424851190476197,0.0,0.009141741071428575
106496,0.0034296875000000083,0.0,0.009150669642857157
107520,0.0034218750000000026,0.0,0.00912723214285714
108544,0.003431919642857162,0.0,0.009136160714285722
109568,0.003423363095238084,0.0,0.00913950892857142
110592,0.003427455357142855,0.0,0.009143973214285728
111616,0.0034211309523809624,0.0,0.009129464285714293
112640,0.003424851190476197,0.0,0.009137276785714299
113664,0.0034252232142857014,0.0,0.009143973214285728
114688,0.003417782738095232,0.0,0.009131696428571414
115712,0.0034255952380952376,0.0,0.009148437500000004
116736,0.00342633928571431,0.0,0.009155133928571433
117760,0.003432663690476171,0.0,0.009152901785714278
118784,0.003433035714285707,0.0,0.009150669642857157
119808,0.003441592261904753,0.0,0.009155133928571433
120832,0.003427455357142855,0.0,0.009132812499999992
121856,0.0034263392857142782,0.0,0.009129464285714293
122880,0.003428943452380936,0.0,0.009154017857142855
123904,0.0034341517857143155,0.0,0.009156250000000008
124928,0.00341555059523811,0.0,0.00913058035714287
125952,0.0034267113095238144,0.0,0.009145089285714272
126976,0.003431919642857162,0.0,0.00914620535714285
128000,0.0034218750000000026,0.0,0.009136160714285722
129024,0.0034367559523809416,0.0,0.009150669642857157
130048,0.003427827380952391,0.0,0.009140624999999998
131072,0.0034259672619047737,0.0,0.009140624999999998
132096,0.0034159226190476144,0.0,0.009133928571428569
133120,0.0034308035714285534,0.0,0.009150669642857157
134144,0.0034315476190476257,0.0,0.00914620535714285
135168,0.003433035714285707,0.0,0.009150669642857157
136192,0.003427455357142855,0.0,0.009145089285714272
137216,0.0034371279761904777,0.0,0.009157366071428585
138240,0.003430431547619049,0.0,0.00914955357142858
139264,0.0034222470238095388,0.0,0.00914620535714285
140288,0.0034371279761904777,0.0,0.009148437500000004
141312,0.00342633928571431,0.0,0.009141741071428575
142336,0.003425967261904742,0.0,0.009133928571428569
143360,0.0034248511904761652,0.0,0.009135044642857146
144384,0.0034281994047619274,0.0,0.009137276785714299
145408,0.0034162946428571506,0.0,0.00912723214285714
146432,0.003427083333333319,0.0,0.009141741071428575
147456,0.003436011904761901,0.0,0.009157366071428585
148480,0.003434151785714284,0.0,0.009152901785714278
149504,0.0034308035714285534,0.0,0.009156250000000008
150528,0.0034296875000000083,0.0,0.009135044642857146
151552,0.003422619047619075,0.0,0.00914285714285715
152576,0.0034315476190476257,0.0,0.009135044642857146
153600,0.003427455357142855,0.0,0.00914285714285715
154624,0.0034300595238095128,0.0,0.00914620535714285
155648,0.0034196428571428494,0.0,0.009132812499999992
156672,0.0034207589285714262,0.0,0.00914620535714285
157696,0.0034255952380952376,0.0,0.009135044642857146
158720,0.003430431547619049,0.0,0.009148437500000004
159744,0.0034308035714285534,0.0,0.009143973214285728
160768,0.003427455357142855,0.0,0.009147321428571427
161792,0.003425967261904742,0.0,0.009143973214285728
162816,0.0034215029761904664,0.0,0.009138392857142843
163840,0.0034311755952380896,0.0,0.009141741071428575
164864,0.0034218750000000026,0.0,0.009136160714285722
165888,0.003432291666666698,0.0,0.009150669642857157
166912,0.0034263392857142782,0.0,0.00914620535714285
167936,0.0034207589285714262,0.0,0.009123883928571441
168960,0.00342633928571431,0.0,0.009150669642857157
169984,0.0034185267857143042,0.0,0.009135044642857146
171008,0.00342633928571431,0.0,0.00914955357142858
172032,0.0034267113095238144,0.0,0.009155133928571433
173056,0.003416666666666655,0.0,0.009136160714285722
174080,0.003433035714285707,0.0,0.00914285714285715
175104,0.00342373511904762,0.0,0.00914955357142858
176128,0.0034248511904761652,0.0,0.00914620535714285
177152,0.00342373511904762,0.0,0.009143973214285728
178176,0.0034255952380952376,0.0,0.009147321428571427
179200,0.003427083333333319,0.0,0.009150669642857157
180224,0.0034296875000000083,0.0,0.0091517857142857
181248,0.003433035714285707,0.0,0.009150669642857157
182272,0.003429315476190472,0.0,0.009148437500000004
183296,0.003431919642857162,0.0,0.009150669642857157
184320,0.0034196428571428494,0.0,0.009140624999999998
185344,0.003420758928571458,0.0,0.009136160714285722
186368,0.0034200148809523856,0.0,0.00914285714285715
187392,0.0034174107142857274,0.0,0.009131696428571414
188416,0.003425967261904742,0.0,0.009145089285714272
189440,0.0034356398809523964,0.0,0.00914620535714285
190464,0.0034255952380952376,0.0,0.009156250000000008
191488,0.00342373511904762,0.0,0.009141741071428575
192512,0.003427827380952391,0.0,0.00914285714285715
193536,0.0034255952380952376,0.0,0.009136160714285722
194560,0.003427827380952391,0.0,0.009156250000000008
195584,0.0034300595238095444,0.0,0.009160714285714284
196608,0.003428943452380936,0.0,0.009148437500000004
197632,0.0034322916666666664,0.0,0.009160714285714284
198656,0.003432663690476171,0.0,0.009145089285714272
199680,0.0034244791666666924,0.0,0.009141741071428575
200704,0.0034270833333333505,0.0,0.009150669642857157
201728,0.0034244791666666607,0.0,0.009140624999999998
202752,0.0034311755952380896,0.0,0.009150669642857157
203776,0.0034263392857142782,0.0,0.0091517857142857
204800,0.0034285714285714314,0.0,0.009143973214285728
205824,0.0034267113095237827,0.0,0.009140624999999998
206848,0.0034218750000000026,0.0,0.009150669642857157
207872,0.0034308035714285534,0.0,0.009141741071428575
208896,0.003429315476190472,0.0,0.009143973214285728
209920,0.0034267113095238144,0.0,0.009143973214285728
210944,0.003431919642857162,0.0,0.00914955357142858
211968,0.0034241071428571246,0.0,0.009131696428571414
212992,0.0034207589285714262,0.0,0.009124999999999986
214016,0.0034252232142857014,0.0,0.00914620535714285
215040,0.003423363095238084,0.0,0.009140624999999998
216064,0.003422247023809507,0.0,0.009126116071428563
217088,0.0034259672619047737,0.0,0.009135044642857146
218112,0.0034281994047619274,0.0,0.009148437500000004
219136,0.0034308035714285534,0.0,0.00914955357142858
220160,0.003431919642857162,0.0,0.00914955357142858
221184,0.003420758928571394,0.0,0.00913950892857142
222208,0.0034222470238095388,0.0,0.009137276785714299
223232,0.00342373511904762,0.0,0.009132812499999992
224256,0.0034311755952380896,0.0,0.009156250000000008
225280,0.0034229910714285794,0.0,0.009132812499999992
226304,0.003427455357142855,0.0,0.009148437500000004
227328,0.003427083333333319,0.0,0.009145089285714272
228352,0.0034267113095238144,0.0,0.00914285714285715
229376,0.0034337797619047794,0.0,0.009152901785714278
230400,0.0034367559523809416,0.0,0.009156250000000008
231424,0.0034367559523809732,0.0,0.009164062500000014
232448,0.0034311755952380896,0.0,0.009150669642857157
233472,0.0034241071428571246,0.0,0.009145089285714272
234496,0.0034322916666666664,0.0,0.009140624999999998
235520,0.0034244791666666607,0.0,0.009137276785714299
236544,0.0034255952380952376,0.0,0.009152901785714278
237568,0.0034308035714285534,0.0,0.009141741071428575
238592,0.0034255952380952376,0.0,0.009155133928571433
239616,0.003427455357142855,0.0,0.009164062500000014
240640,0.0034252232142857014,0.0,0.009138392857142843
241664,0.0034148065476190376,0.0,0.009133928571428569
242688,0.0034244791666666607,0.0,0.009140624999999998
243712,0.003427083333333319,0.0,0.00913950892857142
244736,0.003420758928571458,0.0,0.009136160714285722
245760,0.0034200148809523856,0.0,0.009135044642857146
246784,0.0034304315476190173,0.0,0.0091517857142857
247808,0.0034207589285714262,0.0,0.00914285714285715
248832,0.0034222470238095388,0.0,0.009140624999999998
249856,0.003418898809523777,0.0,0.009143973214285728
250880,0.003424851190476197,0.0,0.009141741071428575
251904,0.0034337797619047794,0.0,0.009148437500000004
252928,0.0034215029761904664,0.0,0.009150669642857157
253952,0.0034200148809523856,0.0,0.009137276785714299
254976,0.0034241071428571246,0.0,0.009145089285714272
256000,0.0034226190476190116,0.0,0.00913950892857142
257024,0.0034267113095238144,0.0,0.009132812499999992
258048,0.0034215029761904664,0.0,0.009141741071428575
259072,0.0034218750000000026,0.0,0.009131696428571414
260096,0.0034285714285714314,0.0,0.009143973214285728
261120,0.0034192708333333132,0.0,0.009124999999999986
262144,0.0034170386904761913,0.0,0.009119419642857134
263168,0.0034207589285714262,0.0,0.009123883928571441
264192,0.0034244791666666924,0.0,0.00913950892857142
265216,0.003429315476190472,0.0,0.00914620535714285
266240,0.003422619047619075,0.0,0.00913058035714287
267264,0.0034285714285714314,0.0,0.00914285714285715
268288,0.0034378720238095184,0.0,0.009152901785714278
269312,0.0034322916666666664,0.0,0.00914955357142858
270336,0.003427827380952391,0.0,0.0091517857142857
271360,0.003434151785714284,0.0,0.009156250000000008
272384,0.003428943452380936,0.0,0.00914620535714285
273408,0.003431919642857162,0.0,0.009157366071428585
274432,0.003430431547619049,0.0,0.009148437500000004
275456,0.0034371279761904777,0.0,0.009157366071428585
276480,0.0034267113095238144,0.0,0.00913950892857142
277504,0.0034211309523809624,0.0,0.009136160714285722
278528,0.003433035714285707,0.0,0.009152901785714278
279552,0.0034322916666666664,0.0,0.009145089285714272
280576,0.0034259672619047737,0.0,0.009140624999999998
281600,0.00342373511904762,0.0,0.009133928571428569
282624,0.003427455357142855,0.0,0.00914620535714285
283648,0.003423363095238084,0.0,0.009137276785714299
284672,0.003427083333333319,0.0,0.0091517857142857
285696,0.0034252232142857014,0.0,0.009140624999999998
286720,0.003427083333333319,0.0,0.009141741071428575
287744,0.0034308035714285534,0.0,0.00913950892857142
288768,0.003433035714285707,0.0,0.009155133928571433
289792,0.0034241071428571246,0.0,0.009143973214285728
290816,0.0034308035714285534,0.0,0.009141741071428575
291840,0.003427083333333319,0.0,0.009137276785714299
292864,0.003431919642857162,0.0,0.009156250000000008
293888,0.0034185267857142726,0.0,0.009132812499999992
294912,0.0034215029761904664,0.0,0.009131696428571414
295936,0.003439732142857136,0.0,0.00914285714285715
296960,0.0034308035714285534,0.0,0.009148437500000004
297984,0.0034308035714285534,0.0,0.009148437500000004
299008,0.0034285714285714314,0.0,0.00914620535714285
300032,0.003430803571428585,0.0,0.00914285714285715
301056,0.0034308035714285534,0.0,0.009148437500000004
302080,0.0034259672619047737,0.0,0.009137276785714299
303104,0.003424851190476197,0.0,0.009133928571428569
304128,0.003427455357142855,0.0,0.009156250000000008
305152,0.0034229910714285478,0.0,0.0091517857142857
306176,0.003428943452380936,0.0,0.009132812499999992
307200,0.0034244791666666924,0.0,0.00913058035714287
308224,0.003433035714285707,0.0,0.009145089285714272
309248,0.003431919642857162,0.0,0.009138392857142843
310272,0.0034326636904762025,0.0,0.00914285714285715
311296,0.0034296875000000083,0.0,0.009141741071428575
312320,0.0034215029761904664,0.0,0.009122767857142864
313344,0.0034226190476190433,0.0,0.009132812499999992
314368,0.003428943452380936,0.0,0.00914620535714285
315392,0.0034200148809523856,0.0,0.00913058035714287
316416,0.003432663690476171,0.0,0.009154017857142855
317440,0.003428943452380936,0.0,0.009152901785714278
318464,0.0034285714285714314,0.0,0.00914955357142858
319488,0.0034252232142857014,0.0,0.009143973214285728
320512,0.0034267113095237827,0.0,0.00914620535714285
321536,0.003419270833333345,0.0,0.00914285714285715
322560,0.003427827380952391,0.0,0.00914285714285715
323584,0.0034229910714285794,0.0,0.009121651785714288
324608,0.003433407738095243,0.0,0.0091517857142857
325632,0.0034267113095238144,0.0,0.00912723214285714
326656,0.0034319196428571302,0.0,0.00914620535714285
327680,0.0034255952380952376,0.0,0.00914285714285715
328704,0.0034308035714285534,0.0,0.009137276785714299
329728,0.003431919642857162,0.0,0.009147321428571427
330752,0.0034226190476190433,0.0,0.00912723214285714
331776,0.0034252232142857014,0.0,0.00914285714285715
332800,0.003434523809523788,0.0,0.009148437500000004
333824,0.0034337797619047794,0.0,0.009145089285714272
334848,0.003433407738095243,0.0,0.009148437500000004
335872,0.0034255952380952376,0.0,0.009143973214285728
336896,0.0034200148809523856,0.0,0.00914285714285715
337920,0.003427083333333319,0.0,0.00914285714285715
338944,0.0034211309523809624,0.0,0.009141741071428575
339968,0.003427827380952391,0.0,0.009136160714285722
340992,0.0034241071428571562,0.0,0.009148437500000004
342016,0.0034218750000000026,0.0,0.009147321428571427
343040,0.00342633928571431,0.0,0.009147321428571427
344064,0.0034200148809523856,0.0,0.00912723214285714
345088,0.0034159226190476144,0.0,0.009140624999999998
346112,0.0034252232142857014,0.0,0.00915848214285713
347136,0.003417038690476223,0.0,0.009141741071428575
348160,0.0034211309523809303,0.0,0.009135044642857146
349184,0.0034259672619047737,0.0,0.0091517857142857
350208,0.003427455357142855,0.0,0.009145089285714272
351232,0.0034285714285714314,0.0,0.009138392857142843
352256,0.0034296874999999766,0.0,0.009145089285714272
353280,0.00342373511904762,0.0,0.00913950892857142
354304,0.0034241071428571562,0.0,0.009140624999999998
355328,0.003422619047619075,0.0,0.00913058035714287
356352,0.0034252232142857014,0.0,0.009132812499999992
357376,0.0034196428571428494,0.0,0.009132812499999992
358400,0.0034241071428571246,0.0,0.009131696428571414
359424,0.003423363095238084,0.0,0.00914285714285715
360448,0.0034296874999999766,0.0,0.009145089285714272
361472,0.003422619047619075,0.0,0.00914285714285715
362496,0.003437500000000014,0.0,0.009147321428571427
363520,0.00342633928571431,0.0,0.009136160714285722
364544,0.0034337797619047794,0.0,0.009155133928571433
365568,0.0034356398809523964,0.0,0.009161830357142861
366592,0.003427455357142855,0.0,0.009147321428571427
367616,0.003427827380952391,0.0,0.009143973214285728
368640,0.0034311755952380896,0.0,0.009152901785714278
369664,0.0034352678571428603,0.0,0.009156250000000008
370688,0.0034255952380952376,0.0,0.00914620535714285
371712,0.0034252232142857014,0.0,0.00913950892857142
372736,0.0034192708333333132,0.0,0.009132812499999992
373760,0.0034393601190476314,0.0,0.009157366071428585
374784,0.0034207589285714262,0.0,0.009138392857142843
375808,0.0034285714285714314,0.0,0.009138392857142843
376832,0.003427083333333319,0.0,0.009133928571428569
377856,0.003436011904761901,0.0,0.009147321428571427
378880,0.0034300595238095444,0.0,0.009150669642857157
379904,0.0034252232142857014,0.0,0.00913058035714287
380928,0.0034315476190476257,0.0,0.00914285714285715
381952,0.0034386160714285907,0.0,0.009147321428571427
382976,0.003424851190476197,0.0,0.009148437500000004
384000,0.003427455357142855,0.0,0.009147321428571427
385024,0.003423363095238084,0.0,0.009135044642857146
386048,0.0034255952380952376,0.0,0.009138392857142843
387072,0.0034267113095238144,0.0,0.009141741071428575
388096,0.0034151785714285738,0.0,0.009129464285714293
389120,0.0034241071428571246,0.0,0.00913950892857142
390144,0.0034360119047619326,0.0,0.009150669642857157
391168,0.003428943452380936,0.0,0.009132812499999992
392192,0.003423363095238084,0.0,0.009137276785714299
393216,0.0034259672619047737,0.0,0.009132812499999992
394240,0.003430803571428585,0.0,0.009135044642857146
395264,0.0034259672619047737,0.0,0.009129464285714293
396288,0.003422619047619075,0.0,0.00913950892857142
397312,0.003415178571428542,0.0,0.00913950892857142
398336,0.0034259672619047737,0.0,0.009140624999999998
399360,0.003427083333333319,0.0,0.009145089285714272
400384,0.00342633928571431,0.0,0.009141741071428575
401408,0.0034296875000000083,0.0,0.009140624999999998
402432,0.003432663690476171,0.0,0.009141741071428575
403456,0.003433407738095243,0.0,0.00915848214285713
404480,0.00342373511904762,0.0,0.00914955357142858
405504,0.0034285714285714314,0.0,0.009141741071428575
406528,0.003428943452380936,0.0,0.009147321428571427
407552,0.003424851190476197,0.0,0.009129464285714293
408576,0.003431919642857162,0.0,0.00913950892857142
409600,0.003428943452380936,0.0,0.009137276785714299
410624,0.0034241071428571562,0.0,0.009140624999999998
411648,0.0034252232142857014,0.0,0.009148437500000004
412672,0.0034281994047618636,0.0,0.009145089285714272
413696,0.003430431547619049,0.0,0.009150669642857157
414720,0.003427827380952391,0.0,0.009147321428571427
415744,0.0034252232142857014,0.0,0.00914285714285715
416768,0.00342373511904762,0.0,0.009137276785714299
417792,0.0034337797619047794,0.0,0.00914955357142858
418816,0.00342038690476189,0.0,0.009147321428571427
419840,0.0034315476190476257,0.0,0.0091517857142857
420864,0.00342373511904762,0.0,0.009152901785714278
421888,0.003431919642857162,0.0,0.009150669642857157
422912,0.003427455357142855,0.0,0.009150669642857157
423936,0.0034315476190476257,0.0,0.009147321428571427
424960,0.0034244791666666924,0.0,0.009148437500000004
425984,0.003429315476190472,0.0,0.00914285714285715
427008,0.0034229910714285794,0.0,0.009141741071428575
428032,0.0034281994047618953,0.0,0.009135044642857146
429056,0.003430431547619049,0.0,0.0091517857142857
430080,0.003434523809523788,0.0,0.009145089285714272
431104,0.0034229910714285478,0.0,0.009138392857142843
432128,0.0034222470238095388,0.0,0.00914620535714285
433152,0.00342373511904762,0.0,0.009140624999999998
434176,0.003434523809523788,0.0,0.009152901785714278
435200,0.003434151785714284,0.0,0.009145089285714272
436224,0.0034211309523809624,0.0,0.009136160714285722
437248,0.0034267113095238144,0.0,0.009137276785714299
438272,0.003429315476190472,0.0,0.00914955357142858
439296,0.00342373511904762,0.0,0.009133928571428569
440320,0.003427083333333319,0.0,0.009133928571428569
441344,0.0034229910714285794,0.0,0.009147321428571427
442368,0.003427455357142855,0.0,0.009128348214285717
443392,0.0034263392857142782,0.0,0.0091517857142857
444416,0.003428943452380936,0.0,0.009157366071428585
445440,0.0034367559523809416,0.0,0.009155133928571433
446464,0.0034322916666666664,0.0,0.00913950892857142
447488,0.0034311755952381212,0.0,0.009143973214285728
448512,0.0034285714285714314,0.0,0.009140624999999998
449536,0.003428943452380936,0.0,0.009145089285714272
450560,0.003430431547619049,0.0,0.009148437500000004
451584,0.0034196428571428494,0.0,0.009124999999999986
452608,0.0034285714285714314,0.0,0.009138392857142843
453632,0.0034255952380952376,0.0,0.009150669642857157
454656,0.003417782738095232,0.0,0.009132812499999992
455680,0.0034200148809523856,0.0,0.009138392857142843
456704,0.003417782738095232,0.0,0.009131696428571414
457728,0.0034244791666666924,0.0,0.009162946428571437
458752,0.0034259672619047737,0.0,0.009132812499999992
459776,0.0034211309523809624,0.0,0.009138392857142843
460800,0.003427455357142855,0.0,0.009138392857142843
461824,0.003422247023809507,0.0,0.009128348214285717
462848,0.003428943452380936,0.0,0.009143973214285728
463872,0.0034207589285714262,0.0,0.009135044642857146
464896,0.0034300595238095444,0.0,0.009138392857142843
465920,0.003434523809523788,0.0,0.0091517857142857
466944,0.003417782738095232,0.0,0.009137276785714299
467968,0.003430431547619049,0.0,0.009156250000000008
468992,0.0034322916666666664,0.0,0.009147321428571427
470016,0.0034322916666666664,0.0,0.0091517857142857
471040,0.003434895833333324,0.0,0.009156250000000008
472064,0.0034252232142857014,0.0,0.00913950892857142
473088,0.00342633928571431,0.0,0.009148437500000004
474112,0.0034255952380952376,0.0,0.009137276785714299
475136,0.003432663690476171,0.0,0.009160714285714284
476160,0.003432663690476171,0.0,0.009133928571428569
477184,0.003428943452380936,0.0,0.009154017857142855
478208,0.00342373511904762,0.0,0.009143973214285728
479232,0.003427083333333319,0.0,0.009141741071428575
480256,0.0034252232142857014,0.0,0.009147321428571427
481280,0.0034300595238095128,0.0,0.00914620535714285
482304,0.0034263392857142782,0.0,0.009135044642857146
483328,0.0034215029761904664,0.0,0.009141741071428575
484352,0.0034285714285714314,0.0,0.00914285714285715
485376,0.0034255952380952376,0.0,0.009135044642857146
486400,0.0034337797619047794,0.0,0.009157366071428585
487424,0.0034315476190476257,0.0,0.009154017857142855
488448,0.003429315476190472,0.0,0.009155133928571433
489472,0.0034308035714285534,0.0,0.009162946428571437
490496,0.00342373511904762,0.0,0.009137276785714299
491520,0.0034311755952380896,0.0,0.009147321428571427
492544,0.0034315476190476257,0.0,0.009156250000000008
493568,0.003433035714285707,0.0,0.009160714285714284
494592,0.0034244791666666607,0.0,0.00914620535714285
495616,0.0034300595238095444,0.0,0.00914285714285715
496640,0.003427455357142855,0.0,0.009135044642857146
497664,0.003427083333333319,0.0,0.009138392857142843
498688,0.003430803571428585,0.0,0.009137276785714299
499712,0.0034252232142857014,0.0,0.009121651785714288
500736,0.0034267113095238144,0.0,0.009132812499999992
501760,0.003427083333333319,0.0,0.00914285714285715
502784,0.003434895833333324,0.0,0.009154017857142855
503808,0.0034308035714285534,0.0,0.009147321428571427
504832,0.0034300595238095128,0.0,0.009148437500000004
505856,0.003433407738095243,0.0,0.009143973214285728
506880,0.0034285714285714314,0.0,0.009135044642857146
507904,0.00342633928571431,0.0,0.009136160714285722
508928,0.0034263392857142782,0.0,0.009140624999999998
509952,0.0034322916666666664,0.0,0.009147321428571427
510976,0.0034215029761904664,0.0,0.009122767857142864
512000,0.0034281994047619274,0.0,0.009137276785714299
513024,0.003427455357142855,0.0,0.00914285714285715
514048,0.003424851190476197,0.0,0.009141741071428575
515072,0.003427827380952359,0.0,0.009145089285714272
516096,0.0034371279761904777,0.0,0.009150669642857157
517120,0.0034200148809523856,0.0,0.009133928571428569
518144,0.003427455357142855,0.0,0.009143973214285728
519168,0.00342373511904762,0.0,0.00914285714285715
520192,0.0034259672619047737,0.0,0.009137276785714299
521216,0.003424851190476197,0.0,0.009145089285714272
522240,0.0034252232142857014,0.0,0.009145089285714272
523264,0.0034211309523809624,0.0,0.00913950892857142
524288,0.00342373511904762,0.0,0.009155133928571433
525312,0.003433035714285707,0.0,0.009156250000000008
526336,0.003428943452380936,0.0,0.009155133928571433
527360,0.003430431547619049,0.0,0.009148437500000004
528384,0.00342373511904762,0.0,0.00914285714285715
529408,0.0034218750000000026,0.0,0.009154017857142855
530432,0.0034229910714285794,0.0,0.00914285714285715
531456,0.0034337797619047794,0.0,0.009156250000000008
532480,0.003432663690476171,0.0,0.00914955357142858
533504,0.0034285714285714314,0.0,0.009147321428571427
534528,0.003430431547619049,0.0,0.009148437500000004
535552,0.003430431547619049,0.0,0.00914955357142858
536576,0.0034252232142857014,0.0,0.00914285714285715
537600,0.0034162946428571506,0.0,0.009123883928571441
538624,0.00342373511904762,0.0,0.009138392857142843
539648,0.0034281994047618953,0.0,0.009140624999999998
540672,0.0034196428571428494,0.0,0.009133928571428569
541696,0.003430431547619049,0.0,0.009152901785714278
542720,0.0034285714285714314,0.0,0.009137276785714299
543744,0.0034311755952380896,0.0,0.00914620535714285
544768,0.003433035714285707,0.0,0.009152901785714278
545792,0.003419270833333345,0.0,0.009123883928571441
546816,0.003427083333333319,0.0,0.009145089285714272
547840,0.0034300595238095444,0.0,0.009143973214285728
548864,0.003427827380952391,0.0,0.009147321428571427
549888,0.003418154761904768,0.0,0.009136160714285722
550912,0.0034218750000000026,0.0,0.009131696428571414
551936,0.003425967261904742,0.0,0.009138392857142843
552960,0.0034296875000000083,0.0,0.009148437500000004
553984,0.003427455357142855,0.0,0.009137276785714299
555008,0.0034203869047619217,0.0,0.009135044642857146
556032,0.00342373511904762,0.0,0.009143973214285728
557056,0.0034322916666666664,0.0,0.00914285714285715
558080,0.003431919642857162,0.0,0.009136160714285722
559104,0.0034222470238095388,0.0,0.009132812499999992
560128,0.0034337797619047794,0.0,0.00912723214285714
561152,0.003432663690476171,0.0,0.00915848214285713
562176,0.0034315476190476257,0.0,0.009150669642857157
563200,0.0034285714285714314,0.0,0.009148437500000004
564224,0.003422619047619075,0.0,0.009131696428571414
565248,0.0034174107142856958,0.0,0.009124999999999986
566272,0.003427455357142855,0.0,0.009145089285714272
567296,0.003429315476190472,0.0,0.009129464285714293
568320,0.003429315476190472,0.0,0.009147321428571427
569344,0.0034300595238095128,0.0,0.00914620535714285
570368,0.0034352678571428603,0.0,0.009148437500000004
571392,0.003430431547619049,0.0,0.009138392857142843
572416,0.003428943452380936,0.0,0.009145089285714272
573440,0.0034285714285714314,0.0,0.009154017857142855
574464,0.0034337797619047794,0.0,0.009152901785714278
575488,0.0034244791666666924,0.0,0.00914285714285715
576512,0.0034259672619047737,0.0,0.009135044642857146
577536,0.0034215029761904664,0.0,0.00913950892857142
578560,0.0034300595238095444,0.0,0.00913950892857142
579584,0.0034200148809523856,0.0,0.009135044642857146
580608,0.00342373511904762,0.0,0.009150669642857157
581632,0.00342633928571431,0.0,0.00913950892857142
582656,0.0034200148809523856,0.0,0.009129464285714293
583680,0.003422247023809507,0.0,0.009128348214285717
584704,0.0034185267857143042,0.0,0.009137276785714299
585728,0.003427455357142855,0.0,0.009145089285714272
586752,0.0034281994047619274,0.0,0.009155133928571433
587776,0.003427827380952359,0.0,0.00913950892857142
588800,0.0034267113095237827,0.0,0.00914620535714285
589824,0.0034285714285714314,0.0,0.00912723214285714
590848,0.003420758928571394,0.0,0.00913950892857142
591872,0.003427083333333319,0.0,0.0091517857142857
592896,0.003424851190476197,0.0,0.009131696428571414
593920,0.003424479166666629,0.0,0.009133928571428569
594944,0.003427827380952359,0.0,0.00913950892857142
595968,0.0034263392857142782,0.0,0.009135044642857146
596992,0.0034155505952380783,0.0,0.009132812499999992
598016,0.0034311755952380896,0.0,0.009147321428571427
599040,0.0034229910714285794,0.0,0.009123883928571441
600064,0.0034229910714285794,0.0,0.009137276785714299
601088,0.00342633928571431,0.0,0.009141741071428575
602112,0.003424479166666629,0.0,0.009118303571428557
603136,0.003429315476190472,0.0,0.009150669642857157
604160,0.00342373511904762,0.0,0.00914955357142858
605184,0.0034222470238095388,0.0,0.009137276785714299
606208,0.003427083333333319,0.0,0.009131696428571414
607232,0.003431919642857162,0.0,0.009164062500000014
608256,0.0034241071428571246,0.0,0.00913950892857142
609280,0.0034255952380952376,0.0,0.009138392857142843
610304,0.0034211309523809624,0.0,0.009131696428571414
611328,0.0034300595238095128,0.0,0.00914620535714285
612352,0.00342633928571431,0.0,0.009131696428571414
613376,0.0034218750000000026,0.0,0.009137276785714299
614400,0.0034300595238095444,0.0,0.009147321428571427
615424,0.003429315476190472,0.0,0.009147321428571427
616448,0.0034229910714285794,0.0,0.009128348214285717
617472,0.0034322916666666664,0.0,0.009154017857142855
618496,0.003430431547619049,0.0,0.009143973214285728
619520,0.0034244791666666924,0.0,0.009150669642857157
620544,0.003428943452380936,0.0,0.009145089285714272
621568,0.0034211309523809624,0.0,0.009136160714285722
622592,0.0034308035714285534,0.0,0.009145089285714272
623616,0.0034229910714285794,0.0,0.00913950892857142
624640,0.003423363095238084,0.0,0.009150669642857157
625664,0.00342373511904762,0.0,0.009135044642857146
626688,0.0034255952380952376,0.0,0.00914285714285715
627712,0.0034315476190476257,0.0,0.009157366071428585
628736,0.0034308035714285534,0.0,0.009136160714285722
629760,0.0034308035714285534,0.0,0.009148437500000004
630784,0.0034267113095237827,0.0,0.009135044642857146
631808,0.00342633928571431,0.0,0.009145089285714272
632832,0.0034296875000000083,0.0,0.009143973214285728
633856,0.0034300595238095444,0.0,0.009128348214285717
634880,0.003433407738095243,0.0,0.009141741071428575
635904,0.0034218750000000026,0.0,0.009132812499999992
636928,0.003430431547619049,0.0,0.00914620535714285
637952,0.0034308035714285534,0.0,0.009152901785714278
638976,0.0034296875000000083,0.0,0.00914955357142858
640000,0.003431919642857162,0.0,0.00914285714285715
641024,0.003429315476190472,0.0,0.009150669642857157
642048,0.0034229910714285794,0.0,0.009131696428571414
643072,0.0034244791666666607,0.0,0.009135044642857146
644096,0.0034255952380952376,0.0,0.009145089285714272
645120,0.003433035714285707,0.0,0.009156250000000008
646144,0.0034326636904762025,0.0,0.009150669642857157
647168,0.003428943452380936,0.0,0.00914955357142858
648192,0.003427083333333319,0.0,0.009143973214285728
649216,0.003422619047619075,0.0,0.009136160714285722
650240,0.0034185267857143042,0.0,0.009129464285714293
651264,0.0034218750000000026,0.0,0.00913058035714287
652288,0.003418898809523777,0.0,0.009128348214285717
653312,0.0034281994047619274,0.0,0.009135044642857146
654336,0.003431919642857162,0.0,0.009148437500000004
655360,0.003423363095238084,0.0,0.009141741071428575
656384,0.0034241071428571562,0.0,0.009140624999999998
657408,0.0034252232142857014,0.0,0.009128348214285717
658432,0.0034267113095238144,0.0,0.009131696428571414
659456,0.003429315476190472,0.0,0.009133928571428569
660480,0.0034363839285714054,0.0,0.009141741071428575
661504,0.003427083333333319,0.0,0.009132812499999992
662528,0.0034207589285714262,0.0,0.009121651785714288
663552,0.0034285714285714314,0.0,0.009141741071428575
664576,0.0034170386904761596,0.0,0.009131696428571414
665600,0.0034308035714285534,0.0,0.009143973214285728
666624,0.0034285714285714314,0.0,0.009132812499999992
667648,0.003418898809523777,0.0,0.009131696428571414
668672,0.0034196428571428494,0.0,0.009140624999999998
669696,0.0034281994047619274,0.0,0.009145089285714272
670720,0.003422247023809507,0.0,0.00913058035714287
671744,0.0034285714285714314,0.0,0.00914955357142858
672768,0.003419270833333345,0.0,0.00914955357142858
673792,0.0034192708333333132,0.0,0.009124999999999986
674816,0.0034308035714285534,0.0,0.009143973214285728
675840,0.0034363839285714054,0.0,0.00915848214285713
676864,0.0034356398809523964,0.0,0.009164062500000014
677888,0.0034300595238095444,0.0,0.00914285714285715
678912,0.0034211309523809624,0.0,0.00914285714285715
679936,0.0034285714285714314,0.0,0.00914620535714285
680960,0.003427083333333319,0.0,0.009143973214285728
681984,0.0034252232142857014,0.0,0.009150669642857157
683008,0.003431919642857162,0.0,0.009150669642857157
684032,0.003427455357142855,0.0,0.009150669642857157
685056,0.0034215029761904664,0.0,0.009143973214285728
686080,0.0034371279761904777,0.0,0.009164062500000014
687104,0.003427083333333319,0.0,0.009147321428571427
688128,0.003432663690476171,0.0,0.00914285714285715
689152,0.003418898809523777,0.0,0.009133928571428569
690176,0.0034308035714285534,0.0,0.009145089285714272
691200,0.003425967261904742,0.0,0.009145089285714272
692224,0.0034311755952380896,0.0,0.009131696428571414
693248,0.003429315476190472,0.0,0.009140624999999998
694272,0.0034311755952380896,0.0,0.009147321428571427
695296,0.003434523809523788,0.0,0.009148437500000004
696320,0.0034263392857142782,0.0,0.00914620535714285
697344,0.0034241071428571246,0.0,0.009138392857142843
698368,0.0034285714285714314,0.0,0.00915848214285713
699392,0.003423363095238084,0.0,0.009138392857142843
700416,0.00343452380952382,0.0,0.009156250000000008
701440,0.0034259672619047737,0.0,0.009148437500000004
702464,0.00342038690476189,0.0,0.009136160714285722
703488,0.0034229910714285794,0.0,0.009135044642857146
704512,0.003430431547619049,0.0,0.00914285714285715
705536,0.0034311755952380896,0.0,0.009155133928571433
706560,0.003424851190476197,0.0,0.009147321428571427
707584,0.0034281994047618953,0.0,0.00914620535714285
708608,0.0034222470238095388,0.0,0.009138392857142843
709632,0.0034229910714285794,0.0,0.009140624999999998
710656,0.0034311755952380896,0.0,0.009140624999999998
711680,0.00342038690476189,0.0,0.009143973214285728
712704,0.0034211309523809303,0.0,0.009135044642857146
713728,0.0034229910714285794,0.0,0.009141741071428575
714752,0.00342373511904762,0.0,0.00913950892857142
715776,0.003434523809523788,0.0,0.009154017857142855
716800,0.0034330357142857387,0.0,0.009162946428571437
717824,0.0034174107142857274,0.0,0.009126116071428563
718848,0.0034285714285714314,0.0,0.009143973214285728
719872,0.003433407738095243,0.0,0.0091517857142857
720896,0.0034296875000000083,0.0,0.0091517857142857
721920,0.0034252232142857014,0.0,0.009132812499999992
722944,0.0034218750000000026,0.0,0.009135044642857146
723968,0.0034311755952380896,0.0,0.009143973214285728
724992,0.003424851190476197,0.0,0.009133928571428569
726016,0.003437500000000014,0.0,0.009154017857142855
727040,0.0034255952380952376,0.0,0.009131696428571414
728064,0.003434895833333356,0.0,0.00914955357142858
729088,0.0034285714285714314,0.0,0.009145089285714272
730112,0.0034315476190476257,0.0,0.009147321428571427
731136,0.0034255952380952376,0.0,0.00915848214285713
732160,0.0034356398809523964,0.0,0.009156250000000008
733184,0.0034356398809523964,0.0,0.009157366071428585
734208,0.003423363095238084,0.0,0.009126116071428563
735232,0.00341220238095238,0.0,0.009137276785714299
736256,0.003430431547619049,0.0,0.009147321428571427
737280,0.0034296875000000083,0.0,0.009136160714285722
738304,0.0034248511904761652,0.0,0.009132812499999992
739328,0.0034281994047619274,0.0,0.009145089285714272
740352,0.003434151785714284,0.0,0.009160714285714284
741376,0.0034267113095238144,0.0,0.00913950892857142
742400,0.0034229910714285794,0.0,0.009133928571428569
743424,0.0034241071428571246,0.0,0.009133928571428569
744448,0.0034241071428571562,0.0,0.009132812499999992
745472,0.003434895833333324,0.0,0.009140624999999998
746496,0.0034296875000000083,0.0,0.00914620535714285
747520,0.0034207589285714262,0.0,0.009129464285714293
748544,0.0034229910714285794,0.0,0.00914285714285715
749568,0.003422247023809507,0.0,0.009136160714285722
750592,0.0034300595238095444,0.0,0.009147321428571427
751616,0.0034311755952380896,0.0,0.00914285714285715
752640,0.003432663690476171,0.0,0.0091517857142857
753664,0.0034188988095238404,0.0,0.009131696428571414
754688,0.0034229910714285794,0.0,0.009137276785714299
755712,0.0034222470238095388,0.0,0.00914620535714285
756736,0.0034267113095238144,0.0,0.009145089285714272
757760,0.003429315476190472,0.0,0.00914955357142858
758784,0.0034215029761904664,0.0,0.009124999999999986
759808,0.003430431547619049,0.0,0.009150669642857157
760832,0.0034322916666666664,0.0,0.009143973214285728
761856,0.0034248511904761652,0.0,0.0091517857142857
762880,0.003433035714285707,0.0,0.00916852678571429
763904,0.0034229910714285794,0.0,0.00914955357142858
764928,0.0034185267857142726,0.0,0.009152901785714278
765952,0.0034259672619047737,0.0,0.009135044642857146
766976,0.003427827380952391,0.0,0.009141741071428575
768000,0.003428943452380936,0.0,0.00914620535714285
769024,0.0034248511904761652,0.0,0.009140624999999998
770048,0.0034296875000000083,0.0,0.009150669642857157
771072,0.0034241071428571562,0.0,0.009119419642857134
772096,0.0034255952380952376,0.0,0.009140624999999998
773120,0.0034241071428571246,0.0,0.009128348214285717
774144,0.0034322916666666664,0.0,0.00915848214285713
775168,0.003434151785714284,0.0,0.009161830357142861
776192,0.0034367559523809416,0.0,0.009155133928571433
777216,0.0034185267857142726,0.0,0.00912723214285714
778240,0.0034311755952380896,0.0,0.009148437500000004
779264,0.003433035714285707,0.0,0.00914955357142858
780288,0.003434895833333324,0.0,0.009155133928571433
781312,0.003433035714285707,0.0,0.00914620535714285
782336,0.0034315476190476257,0.0,0.009152901785714278
783360,0.00342038690476189,0.0,0.009136160714285722
784384,0.0034259672619047737,0.0,0.009147321428571427
785408,0.00342633928571431,0.0,0.009147321428571427
786432,0.003427827380952391,0.0,0.009138392857142843
787456,0.0034311755952380896,0.0,0.009160714285714284
788480,0.0034252232142857014,0.0,0.009148437500000004
789504,0.0034255952380952376,0.0,0.009138392857142843
790528,0.003427455357142855,0.0,0.0091517857142857
791552,0.0034337797619047477,0.0,0.00914620535714285
792576,0.0034311755952380896,0.0,0.009145089285714272
793600,0.003430431547619049,0.0,0.009152901785714278
794624,0.0034404761904761765,0.0,0.009171874999999987
795648,0.003430431547619049,0.0,0.009157366071428585
796672,0.003434895833333324,0.0,0.009150669642857157
797696,0.0034300595238095444,0.0,0.009152901785714278
798720,0.0034367559523809732,0.0,0.009157366071428585
799744,0.0034255952380952376,0.0,0.009145089285714272
800768,0.0034356398809523964,0.0,0.00914620535714285
801792,0.0034281994047619274,0.0,0.00914955357142858
802816,0.003431919642857162,0.0,0.009164062500000014
803840,0.0034352678571428603,0.0,0.00914620535714285
804864,0.0034267113095238144,0.0,0.00913950892857142
805888,0.003427083333333319,0.0,0.009147321428571427
806912,0.0034244791666666607,0.0,0.009135044642857146
807936,0.0034285714285714314,0.0,0.009145089285714272
808960,0.0034337797619047794,0.0,0.009169642857142866
809984,0.0034289434523809676,0.0,0.009150669642857157
811008,0.0034255952380952376,0.0,0.00912723214285714
812032,0.0034200148809523856,0.0,0.009128348214285717
813056,0.0034322916666666664,0.0,0.009155133928571433
814080,0.003437500000000014,0.0,0.00915848214285713
815104,0.0034300595238095444,0.0,0.00914955357142858
816128,0.003427455357142855,0.0,0.009137276785714299
817152,0.003434523809523788,0.0,0.00914620535714285
818176,0.0034211309523809624,0.0,0.009140624999999998
819200,0.0034322916666666664,0.0,0.00914620535714285
820224,0.003430431547619049,0.0,0.009148437500000004
821248,0.0034296875000000083,0.0,0.00914285714285715
822272,0.0034241071428571562,0.0,0.009136160714285722
823296,0.0034337797619047794,0.0,0.009147321428571427
824320,0.003430059523809481,0.0,0.009145089285714272
825344,0.0034285714285714314,0.0,0.009143973214285728
826368,0.0034255952380952376,0.0,0.009131696428571414
827392,0.0034229910714285478,0.0,0.009129464285714293
828416,0.003427827380952391,0.0,0.009155133928571433
829440,0.003427083333333319,0.0,0.009143973214285728
830464,0.003430431547619049,0.0,0.009140624999999998
831488,0.0034330357142857387,0.0,0.009143973214285728
832512,0.003432663690476171,0.0,0.00914955357142858
833536,0.00342038690476189,0.0,0.009138392857142843
834560,0.0034203869047619217,0.0,0.009129464285714293
835584,0.003418154761904768,0.0,0.009133928571428569
836608,0.003417782738095232,0.0,0.009137276785714299
837632,0.0034200148809523856,0.0,0.009137276785714299
838656,0.003425223214285733,0.0,0.009123883928571441
839680,0.003427083333333319,0.0,0.009147321428571427
840704,0.003430431547619049,0.0,0.009136160714285722
841728,0.0034311755952380896,0.0,0.00915848214285713
842752,0.0034296875000000083,0.0,0.009147321428571427
843776,0.00342633928571431,0.0,0.009145089285714272
844800,0.003427455357142855,0.0,0.009138392857142843
845824,0.0034252232142857014,0.0,0.009141741071428575
846848,0.003423363095238084,0.0,0.009145089285714272
847872,0.003431919642857162,0.0,0.009157366071428585
848896,0.00342633928571431,0.0,0.009148437500000004
849920,0.003428943452380936,0.0,0.009159598214285707
850944,0.00342373511904762,0.0,0.009137276785714299
851968,0.0034241071428571246,0.0,0.009143973214285728
852992,0.0034252232142857014,0.0,0.00914620535714285
854016,0.0034196428571428494,0.0,0.009136160714285722
855040,0.0034252232142857014,0.0,0.009150669642857157
856064,0.003424851190476197,0.0,0.009150669642857157
857088,0.0034259672619047737,0.0,0.00913058035714287
858112,0.003430803571428585,0.0,0.009150669642857157
859136,0.0034363839285714054,0.0,0.009159598214285707
860160,0.003434523809523788,0.0,0.009154017857142855
861184,0.003427083333333319,0.0,0.009141741071428575
862208,0.0034322916666666664,0.0,0.009152901785714278
863232,0.0034311755952381212,0.0,0.009143973214285728
864256,0.0034207589285714262,0.0,0.009129464285714293
865280,0.0034263392857142466,0.0,0.009145089285714272
866304,0.0034211309523809624,0.0,0.00914955357142858
867328,0.0034244791666666924,0.0,0.009131696428571414
868352,0.003433407738095243,0.0,0.009156250000000008
869376,0.00342633928571431,0.0,0.009133928571428569
870400,0.0034259672619047737,0.0,0.00914620535714285
871424,0.003429315476190472,0.0,0.009147321428571427
872448,0.0034241071428571562,0.0,0.009137276785714299
873472,0.003430431547619049,0.0,0.00914955357142858
874496,0.0034229910714285478,0.0,0.00914620535714285
875520,0.0034203869047619217,0.0,0.009136160714285722
876544,0.0034244791666666607,0.0,0.00914620535714285
877568,0.003429315476190472,0.0,0.009143973214285728
878592,0.0034285714285714314,0.0,0.009147321428571427
879616,0.003437500000000014,0.0,0.009150669642857157
880640,0.003428943452380936,0.0,0.00914955357142858
881664,0.003430431547619049,0.0,0.009152901785714278
882688,0.003432663690476171,0.0,0.009143973214285728
883712,0.0034300595238095444,0.0,0.009150669642857157
884736,0.00342373511904762,0.0,0.009155133928571433
885760,0.0034363839285714054,0.0,0.009159598214285707
886784,0.0034218750000000026,0.0,0.0091517857142857
887808,0.0034259672619047737,0.0,0.009138392857142843
888832,0.0034296875000000083,0.0,0.009143973214285728
889856,0.0034267113095238144,0.0,0.009147321428571427
890880,0.0034285714285714314,0.0,0.009148437500000004
891904,0.003434895833333324,0.0,0.009164062500000014
892928,0.003430431547619049,0.0,0.009141741071428575
893952,0.0034259672619047737,0.0,0.00914285714285715
894976,0.003427827380952391,0.0,0.009132812499999992
896000,0.00343452380952382,0.0,0.00914620535714285
897024,0.0034241071428571562,0.0,0.009135044642857146
898048,0.003427455357142855,0.0,0.009141741071428575
899072,0.0034311755952380896,0.0,0.009137276785714299
900096,0.0034337797619047794,0.0,0.009145089285714272
901120,0.003428943452380936,0.0,0.009137276785714299
902144,0.003423363095238084,0.0,0.009129464285714293
903168,0.003430431547619049,0.0,0.009143973214285728
904192,0.003427083333333319,0.0,0.009138392857142843
905216,0.003427827380952391,0.0,0.009141741071428575
906240,0.00342373511904762,0.0,0.009133928571428569
907264,0.0034267113095238144,0.0,0.00914620535714285
908288,0.0034244791666666924,0.0,0.009143973214285728
909312,0.0034259672619047737,0.0,0.00914620535714285
910336,0.003427827380952391,0.0,0.009148437500000004
911360,0.0034367559523809416,0.0,0.009150669642857157
912384,0.003427827380952359,0.0,0.00914955357142858
913408,0.003429315476190472,0.0,0.009152901785714278
914432,0.00342038690476189,0.0,0.009133928571428569
915456,0.003427083333333319,0.0,0.009141741071428575
916480,0.0034404761904761765,0.0,0.009159598214285707
917504,0.00342373511904762,0.0,0.00914285714285715
918528,0.0034241071428571246,0.0,0.009141741071428575
919552,0.0034267113095238144,0.0,0.009140624999999998
920576,0.003427827380952391,0.0,0.009150669642857157
921600,0.0034330357142857387,0.0,0.009157366071428585
922624,0.003427827380952391,0.0,0.009138392857142843
923648,0.003427455357142855,0.0,0.009150669642857157
924672,0.0034259672619047737,0.0,0.009150669642857157
925696,0.0034226190476190433,0.0,0.009140624999999998
926720,0.003420758928571394,0.0,0.009145089285714272
927744,0.00342633928571431,0.0,0.00914955357142858
928768,0.0034229910714285794,0.0,0.009135044642857146
929792,0.0034255952380952376,0.0,0.009141741071428575
930816,0.0034255952380952376,0.0,0.009152901785714278
931840,0.0034296875000000083,0.0,0.009150669642857157
932864,0.003427827380952391,0.0,0.00914955357142858
933888,0.0034267113095238144,0.0,0.00914955357142858
934912,0.00341555059523811,0.0,0.009133928571428569
935936,0.0034281994047618953,0.0,0.009156250000000008
936960,0.003423363095238084,0.0,0.009145089285714272
937984,0.0034281994047618953,0.0,0.009135044642857146
939008,0.0034244791666666607,0.0,0.009148437500000004
940032,0.0034281994047619274,0.0,0.009145089285714272
941056,0.0034296874999999766,0.0,0.009160714285714284
942080,0.0034196428571428494,0.0,0.009133928571428569
943104,0.0034281994047619274,0.0,0.009141741071428575
944128,0.003427083333333319,0.0,0.00913950892857142
945152,0.0034185267857142726,0.0,0.00914620535714285
946176,0.003422247023809507,0.0,0.00914955357142858
947200,0.003430431547619049,0.0,0.0091517857142857
948224,0.0034229910714285794,0.0,0.009132812499999992
949248,0.0034196428571428494,0.0,0.00914285714285715
950272,0.003424851190476197,0.0,0.009141741071428575
951296,0.003428943452380936,0.0,0.009154017857142855
952320,0.0034244791666666924,0.0,0.00914285714285715
953344,0.003427083333333319,0.0,0.00914620535714285
954368,0.0034378720238095184,0.0,0.009169642857142866
955392,0.0034255952380952376,0.0,0.009140624999999998
956416,0.0034244791666666924,0.0,0.00914285714285715
957440,0.0034259672619047737,0.0,0.009157366071428585
958464,0.003431919642857162,0.0,0.009152901785714278
959488,0.003429315476190472,0.0,0.0091517857142857
960512,0.0034352678571428603,0.0,0.009160714285714284
961536,0.0034363839285714054,0.0,0.009148437500000004
962560,0.003428943452380936,0.0,0.00914620535714285
963584,0.0034315476190476257,0.0,0.009141741071428575
964608,0.003423363095238084,0.0,0.009126116071428563
965632,0.0034311755952380896,0.0,0.009137276785714299
966656,0.003425967261904742,0.0,0.009133928571428569
967680,0.0034308035714285534,0.0,0.00914620535714285
968704,0.003423363095238084,0.0,0.009131696428571414
969728,0.0034356398809523964,0.0,0.009147321428571427
970752,0.003427827380952391,0.0,0.009131696428571414
971776,0.003427827380952391,0.0,0.009147321428571427
972800,0.003433407738095243,0.0,0.00914285714285715
973824,0.003430431547619049,0.0,0.009145089285714272
974848,0.0034300595238095444,0.0,0.009145089285714272
975872,0.003431919642857162,0.0,0.00914955357142858
976896,0.003432663690476171,0.0,0.009148437500000004
977920,0.0034174107142857274,0.0,0.009131696428571414
978944,0.00342373511904762,0.0,0.009123883928571441
979968,0.00342038690476189,0.0,0.009133928571428569
980992,0.0034326636904762025,0.0,0.009150669642857157
982016,0.0034255952380952376,0.0,0.009141741071428575
983040,0.0034371279761904777,0.0,0.009136160714285722
984064,0.0034371279761904777,0.0,0.009159598214285707
985088,0.003430431547619049,0.0,0.009143973214285728
986112,0.003427827380952391,0.0,0.009137276785714299
987136,0.003438616071428559,0.0,0.009148437500000004
988160,0.0034215029761904664,0.0,0.009135044642857146
989184,0.003422247023809507,0.0,0.009138392857142843
990208,0.003422247023809507,0.0,0.009132812499999992
991232,0.0034311755952380896,0.0,0.009165178571428559
992256,0.0034267113095238144,0.0,0.0091517857142857
993280,0.0034229910714285794,0.0,0.00914285714285715
994304,0.0034241071428571246,0.0,0.009145089285714272
995328,0.003428943452380936,0.0,0.00914955357142858
996352,0.0034300595238095444,0.0,0.009143973214285728
997376,0.0034300595238095444,0.0,0.009145089285714272
998400,0.0034267113095238144,0.0,0.009147321428571427
999424,0.0034326636904762025,0.0,0.009150669642857157
1000448,0.003436011904761901,0.0,0.009157366071428585
1001472,0.003430431547619049,0.0,0.009148437500000004
1002496,0.003429315476190472,0.0,0.009137276785714299
1003520,0.0034222470238095388,0.0,0.00914620535714285
1004544,0.0034263392857142782,0.0,0.00914285714285715
1005568,0.003429315476190472,0.0,0.00914285714285715
1006592,0.0034244791666666924,0.0,0.009143973214285728
1007616,0.003427083333333319,0.0,0.009132812499999992
1008640,0.0034196428571428494,0.0,0.009132812499999992
1009664,0.0034300595238095444,0.0,0.009147321428571427
1010688,0.003427455357142855,0.0,0.009148437500000004
1011712,0.0034296875000000083,0.0,0.009157366071428585
1012736,0.0034229910714285794,0.0,0.009147321428571427
1013760,0.0034196428571428494,0.0,0.009137276785714299
1014784,0.0034203869047619217,0.0,0.009135044642857146
1015808,0.0034188988095238087,0.0,0.009129464285714293
1016832,0.003428943452380936,0.0,0.00913058035714287
1017856,0.0034285714285714314,0.0,0.00914620535714285
1018880,0.0034200148809523856,0.0,0.00914620535714285
1019904,0.0034174107142856958,0.0,0.009133928571428569
1020928,0.00342373511904762,0.0,0.009147321428571427
1021952,0.0034252232142857014,0.0,0.009136160714285722
1022976,0.0034263392857142782,0.0,0.009129464285714293
1024000,0.003434151785714284,0.0,0.00914955357142858


==> data/evaluations_skill/latching_2/xlstmlarge_lm__layers_2__small__trainer_xlstm.csv <==
step,acc_mean,acc_low,acc_high
1024,0.9996197916666667,0.998859375,1.0
2048,0.9758318452380952,0.9747299107142855,0.9763917410714287
3072,0.5744255952380952,0.5615613839285715,0.5819910714285715
4096,0.31258370535714286,0.30253125,0.3177209821428572
5120,0.09513839285714286,0.09106361607142856,0.10252120535714286
6144,0.010030877976190495,0.004056919642857133,0.019068080357142865
7168,0.0005476190476190508,0.0,0.004510044642857139
8192,0.0,0.0,0.007686383928571429
9216,0.003884300595238096,0.0,0.02173660714285714
10240,0.001649553571428581,0.0,0.018441964285714287
11264,0.0009884672619047447,0.0,0.014189732142857141
12288,0.0,0.0,0.0020301339285714154
13312,0.0,0.0,0.004912946428571414
14336,0.0,0.0,0.002718750000000008
15360,0.0,0.0,0.0008392857142857249
16384,0.0,0.0,0.005751116071428562
17408,0.0,0.0,0.0065658482142857254
18432,0.0,0.0,0.008750000000000004
19456,0.0006692708333333146,0.0,0.01068191964285714
20480,0.0,0.0,0.0074542410714285735
21504,0.0,0.0,0.006532366071428581
22528,0.0,0.0,0.005245535714285702
23552,0.0,0.0,0.003280133928571421
24576,0.0,0.0,0.005350446428571441
25600,0.0,0.0,0.005819196428571427
26624,0.0031532738095238094,0.0,0.013252232142857137
27648,0.0,0.0,0.0051707589285714395
28672,0.0,0.0,0.0009252232142857229
29696,0.0,0.0,0.008075892857142846
30720,0.0,0.0,0.004876116071428571
31744,0.0,0.0,0.016891741071428563
32768,0.0,0.0,0.009449776785714301
33792,0.0,0.0,0.0044810267857142705
34816,0.00033556547619048187,0.0,0.010312500000000011
35840,0.0,0.0,0.009823660714285707
36864,0.0,0.0,0.014031250000000004
37888,0.0,0.0,0.005483258928571441
38912,0.0,0.0,0.009630580357142846
39936,0.0,0.0,0.0060558035714285575
40960,0.0,0.0,0.0
41984,0.0,0.0,0.002147321428571436
43008,0.0,0.0,0.005514508928571431
44032,0.0,0.0,0.0
45056,0.0,0.0,0.00961049107142856
46080,0.0007529761904761908,0.0,0.019301339285714297
47104,0.0020450148809523544,0.0,0.018755580357142865
48128,0.0,0.0,0.005114955357142855
49152,0.0,0.0,0.00261049107142857
50176,0.0,0.0,0.007233258928571422
51200,0.0,0.0,0.007195312500000003
52224,0.0,0.0,0.002564732142857145
53248,0.0,0.0,0.002119419642857144
54272,0.0,0.0,0.005264508928571443
55296,0.0,0.0,0.0
56320,0.0,0.0,0.0
57344,0.0,0.0,0.0
58368,0.0,0.0,0.006523437499999999
59392,0.0,0.0,0.002462053571428559
60416,0.0,0.0,0.0
61440,0.0,0.0,0.0021339285714285783
62464,0.0,0.0,0.005901785714285727
63488,0.0,0.0,0.00392857142857144
64512,0.0,0.0,0.0
65536,0.0,0.0,0.0
66560,0.0,0.0,0.0013950892857142857
67584,0.0,0.0,0.004943080357142859
68608,0.0,0.0,0.0
69632,0.0003456101190476092,0.0,0.011616071428571415
70656,0.0,0.0,0.002379464285714291
71680,0.0,0.0,0.0012991071428571286
72704,0.0,0.0,0.006091517857142855
73728,0.0,0.0,0.0
74752,0.0,0.0,0.004756696428571429
75776,0.0,0.0,0.004349330357142848
76800,0.0026223958333333147,0.0,0.00433928571428572
77824,0.0,0.0,0.01097879464285713
78848,0.0,0.0,0.01006249999999999
79872,0.0,0.0,0.013233258928571428
80896,0.0,0.0,0.0089720982142857
81920,0.0,0.0,0.011106026785714278
82944,0.0,0.0,0.0
83968,0.0,0.0,0.004742187499999995
84992,0.0005818452380952355,0.0,0.003250000000000007
86016,0.00084858630952378,0.0,0.009433035714285712
87040,0.001653273809523784,0.0,0.015199776785714285
88064,0.0,0.0,0.017023437499999985
89088,0.0,0.0,0.01840401785714287
90112,0.00150372023809526,0.0,0.0198794642857143
91136,0.0,0.0,0.009476562500000016
92160,0.0,0.0,0.00674107142857142
93184,0.0,0.0,0.009381696428571435
94208,0.0,0.0,0.0
95232,0.0,0.0,0.002739955357142871
96256,0.0019095982142857285,0.0,0.006580357142857128
97280,0.0013366815476190436,0.0,0.011781250000000012
98304,0.0019884672619047616,0.0,0.011872767857142863
99328,0.004082217261904798,0.0,0.009152901785714278
100352,0.00011867559523806978,0.0,0.007547991071428577
101376,0.0,0.0,0.0
102400,0.0,0.0,0.0011741071428571345
103424,0.0,0.0,0.0050312500000000105
104448,0.0,0.0,0.007369419642857152
105472,0.0,0.0,0.004814732142857135
106496,0.0,0.0,0.004639508928571441
107520,0.0,0.0,0.0027912946428571483
108544,0.0,0.0,0.007333705357142855
109568,0.0,0.0,0.007119419642857132
110592,0.00045758928571428193,0.0,0.00662723214285713
111616,0.0019486607142857246,0.0,0.012944196428571444
112640,0.0017243303571428431,0.0,0.015046875
113664,0.0,0.0,0.0050312500000000105
114688,0.0,0.0,0.007597098214285701
115712,0.0,0.0,0.002010044642857129
116736,0.00015885416666667446,0.0,0.006808035714285708
117760,0.001968377976190475,0.0,0.009592633928571428
118784,0.002127604166666654,0.0,0.006532366071428581
119808,0.0,0.0,0.006082589285714273
120832,0.0,0.0,0.008657366071428576
121856,0.0006566220238095293,0.0,0.009395089285714293
122880,0.00019047619047620122,0.0,0.009760044642857148
123904,0.0,0.0,0.003912946428571429
124928,0.003068452380952356,0.0,0.009716517857142845
125952,0.004200892857142836,0.0,0.011918526785714288
126976,0.0,0.0,0.009892857142857148
128000,0.0,0.0,0.009814732142857155
129024,0.0,0.0,0.007444196428571415
130048,0.0,0.0,0.016999999999999998
131072,0.0,0.0,0.020266741071428562
132096,0.0,0.0,0.01835825892857144
133120,0.0,0.0,0.008281249999999987
134144,0.0,0.0,0.011522321428571443
135168,0.0,0.0,0.013978794642857149
136192,0.0,0.0,0.00936383928571427
137216,0.0,0.0,0.0012834821428571491
138240,0.0,0.0,0.002505580357142862
139264,0.0,0.0,0.005915178571428584
140288,0.003943824404761915,0.0,0.011330357142857128
141312,0.003338913690476199,0.0,0.011348214285714293
142336,0.0,0.0,0.003993303571428575
143360,0.0,0.0,0.008888392857142855
144384,0.0010855654761904785,0.0,0.016704241071428587
145408,0.0,0.0,0.022993303571428574
146432,0.0,0.0,0.01193080357142857
147456,0.0,0.0,0.008253348214285725
148480,0.00047395833333333366,0.0,0.014779017857142846
149504,0.0,0.0,0.01201897321428572
150528,0.0,0.0,0.007097098214285724
151552,0.0028266369047619095,0.0,0.014337053571428575
152576,0.0013411458333333506,0.0,0.011520089285714288
153600,0.0,0.0,0.005364955357142843
154624,0.0011681547619047463,0.0,0.007506696428571428
155648,0.0,0.0,0.005401785714285718
156672,0.0,0.0,0.003364955357142842
157696,0.0,0.0,0.0
158720,0.0,0.0,0.004415178571428559
159744,0.0,0.0,0.0007511160714285735
160768,0.0,0.0,0.0079955357142857
161792,0.0,0.0,0.01762165178571427
162816,0.0023087797619047684,0.0,0.022375000000000003
163840,0.0009174107142857173,0.0,0.010867187499999995
164864,0.0,0.0,0.004507812499999986
165888,0.0,0.0,0.00551785714285713
166912,0.0,0.0,0.006314732142857128
167936,0.0,0.0,0.010189732142857138
168960,0.0041688988095238055,0.0,0.01883593750000001
169984,0.004061755952380944,0.0,0.011552455357142857
171008,0.0,0.0,0.003827008928571431
172032,0.0,0.0,0.002050223214285702
173056,0.0,0.0,0.009200892857142857
174080,0.005260416666666672,0.0,0.018907366071428573
175104,0.0008508184523809652,0.0,0.006378348214285718
176128,0.0,0.0,0.0035200892857142818
177152,0.0,0.0,0.008691964285714298
178176,0.0,0.0,0.00025111607142856506
179200,0.0,0.0,0.0048772321428571476
180224,0.0,0.0,0.01121316964285714
181248,0.0,0.0,0.005983258928571418
182272,0.000955729166666673,0.0,0.004666294642857156
183296,0.0,0.0,0.007774553571428581
184320,0.0,0.0,0.0040948660714285835
185344,0.0,0.0,0.0058906249999999905
186368,0.0,0.0,0.0030982142857142974
187392,0.0,0.0,0.008908482142857142
188416,0.0,0.0,0.003466517857142851
189440,0.0007633928571428543,0.0,0.009052455357142846
190464,0.0,0.0,0.00011272321428571328
191488,0.0,0.0,0.0031819196428571417
192512,7.291666666664476e-05,0.0,0.0068270089285714175
193536,0.0,0.0,0.008290178571428568
194560,0.000690848214285714,0.0,0.01003459821428573
195584,0.0,0.0,0.009014508928571427
196608,0.0007857142857142627,0.0,0.011284598214285704
197632,0.0,0.0,0.0038169642857142716
198656,0.0,0.0,0.004003348214285702
199680,0.0,0.0,0.0017745535714285751
200704,0.0,0.0,0.0003917410714285704
201728,0.0,0.0,0.0012823660714285725
202752,0.0,0.0,0.00362834821428572
203776,0.0,0.0,0.007870535714285707
204800,0.0,0.0,0.006621651785714278
205824,0.0,0.0,0.008569196428571426
206848,0.0,0.0,0.018732142857142847
207872,0.0020773809523809855,0.0,0.016470982142857155
208896,0.001803199404761908,0.0,0.01285937499999999
209920,0.00014360119047619944,0.0,0.017419642857142863
210944,0.0,0.0,0.018622767857142866
211968,0.0,0.0,0.015375000000000012
212992,0.0,0.0,0.008979910714285706
214016,0.0,0.0,0.006462053571428562
215040,0.0009828869047618927,0.0,0.009890624999999995
216064,0.0,0.0,0.007916294642857131
217088,0.0,0.0,0.009441964285714295
218112,0.0,0.0,0.010743303571428577
219136,0.0,0.0,0.017036830357142842
220160,0.0,0.0,0.012630580357142865
221184,0.0,0.0,0.009287946428571432
222208,0.0,0.0,0.014539062499999986
223232,0.0,0.0,0.0044587053571428625
224256,0.0,0.0,0.006712053571428582
225280,0.0,0.0,0.005101562499999998
226304,0.0,0.0,0.002204241071428565
227328,0.00018154761904761889,0.0,0.0019241071428571313
228352,0.0,0.0,0.0
229376,0.0,0.0,0.00792633928571429
230400,0.0,0.0,0.008708705357142854
231424,0.002991815476190477,0.00010156250000000913,0.006284598214285715
232448,0.0,0.0,0.011379464285714283
233472,0.0,0.0,0.008225446428571434
234496,0.0,0.0,0.0034988839285714185
235520,0.0,0.0,0.004716517857142856
236544,0.0026060267857142944,0.0,0.011222098214285723
237568,0.005144717261904764,0.0,0.018834821428571433
238592,0.0,0.0,0.006060267857142865
239616,0.0,0.0,0.00277455357142856
240640,0.0,0.0,0.001575892857142864
241664,0.0,0.0,0.005818080357142851
242688,0.0,0.0,0.0053984374999999874
243712,0.0,0.0,0.00024441964285713624
244736,0.0,0.0,0.005632812499999996
245760,0.0,0.0,0.003050223214285719
246784,0.0,0.0,0.006614955357142849
247808,0.0,0.0,0.013084821428571416
248832,0.0,0.0,0.015439732142857146
249856,0.0,0.0,0.00030357142857141895
250880,0.0,0.0,0.008051339285714285
251904,0.0,0.0,0.002457589285714284
252928,0.0,0.0,0.0
253952,0.0,0.0,0.004197544642857138
254976,0.0,0.0,0.008165178571428575
256000,0.0,0.0,0.007023437500000007
257024,0.0,0.0,0.004963169642857146
258048,0.0,0.0,0.0007377232142857158
259072,0.0,0.0,0.00017857142857142478
260096,0.0,0.0,0.0121171875
261120,0.0,0.0,0.007090401785714295
262144,0.0,0.0,0.007130580357142868
263168,0.0,0.0,0.013082589285714295
264192,0.0012834821428571491,0.0,0.008111607142857144
265216,0.0,0.0,0.005396205357142866
266240,0.0,0.0,0.008145089285714288
267264,0.0,0.0,0.012478794642857156
268288,0.0,0.0,0.01629799107142858
269312,0.0,0.0,0.017617187499999996
270336,0.0,0.0,0.01865625000000001
271360,0.0,0.0,0.013691964285714286
272384,0.0,0.0,0.004801339285714278
273408,0.0018962053571428392,0.0,0.014960937500000002
274432,0.001252604166666663,0.0,0.014469866071428574
275456,0.0009382440476190444,0.0,0.015364955357142853
276480,0.0,0.0,0.0082075892857143
277504,0.0,0.0,0.00714285714285715
278528,0.0,0.0,0.0018649553571428485
279552,0.0,0.0,0.005963169642857131
280576,0.0037213541666666827,0.0,0.009162946428571437
281600,0.0,0.0,0.006672991071428587
282624,0.0,0.0,0.004796875000000002
283648,0.0,0.0,0.009017857142857157
284672,0.0,0.0,0.0124296875
285696,0.0022909226190476356,0.0,0.01489174107142856
286720,0.0,0.0,0.008158482142857146
287744,0.0,0.0,0.010194196428571414
288768,0.004665178571428579,0.0,0.01676897321428572
289792,0.00012425595238095357,0.0,0.010741071428571423
290816,0.0,0.0,0.008914062499999995
291840,0.0,0.0,0.010607142857142846
292864,0.000622767857142849,0.0,0.019271205357142853
293888,0.0,0.0,0.014390625000000006
294912,0.0,0.0,0.013592633928571431
295936,0.0,0.0,0.003361607142857143
296960,0.0,0.0,0.001690848214285699
297984,0.0,0.0,0.007435267857142864
299008,0.0,0.0,0.0
300032,0.0,0.0,0.002917410714285719
301056,0.0,0.0,0.0040948660714285835
302080,0.0,0.0,0.0051785714285714135
303104,0.0,0.0,0.0071517857142857
304128,0.0,0.0,0.005351562499999986
305152,0.0015796130952380988,0.0,0.010044642857142858
306176,0.0031715029761904784,0.0,0.018227678571428565
307200,0.0,0.0,0.01206919642857142
308224,0.0,0.0,0.00790401785714285
309248,0.0,0.0,0.010797991071428583
310272,0.0,0.0,0.0
311296,0.0,0.0,0.0052444196428571566
312320,0.0,0.0,0.007079241071428559
313344,0.0,0.0,0.009540178571428573
314368,0.0,0.0,0.005774553571428579
315392,0.0,0.0,0.007004464285714297
316416,0.0,0.0,0.009006696428571421
317440,0.0,0.0,0.011647321428571436
318464,0.0,0.0,0.002541294642857128
319488,0.0,0.0,0.0
320512,0.0,0.0,0.0026417410714285605
321536,0.0,0.0,0.012052455357142864
322560,0.0,0.0,0.007437499999999986
323584,0.0,0.0,0.009829241071428558
324608,0.001958705357142852,0.0,0.014224330357142862
325632,0.004715401785714279,0.0,0.012506696428571416
326656,0.0024036458333333488,0.0,0.015362723214285699
327680,0.0009468005952380906,0.0,0.013931919642857147
328704,0.0015565476190476182,0.0,0.007613839285714289
329728,0.0,0.0,0.0031328124999999867
330752,0.0008266369047619079,0.0,0.009583705357142844
331776,0.004191964285714286,0.0,0.01938281249999999
332800,0.0,0.0,0.0077332589285714305
333824,0.0,0.0,0.0016919642857142758
334848,0.0,0.0,0.007027901785714282
335872,0.0,0.0,0.007618303571428564
336896,0.0,0.0,0.002152901785714288
337920,0.0,0.0,0.007746651785714288
338944,0.002076264880952377,0.0,0.014103794642857144
339968,0.0,0.0,0.008037946428571427
340992,0.0006138392857142667,0.0,0.008526785714285699
342016,0.0,0.0,0.0014084821428571434
343040,0.0,0.0,0.0020591517857142844
344064,0.0,0.0,0.004085937500000002
345088,0.0,0.0,0.006738839285714298
346112,0.0,0.0,0.008069196428571417
347136,0.0,0.0,0.006656249999999998
348160,0.0,0.0,0.003827008928571431
349184,0.0,0.0,0.0
350208,0.0,0.0,0.00891517857142857
351232,0.0,0.0,0.008598214285714294
352256,0.0,0.0,0.0030647321428571533
353280,0.0,0.0,0.0
354304,0.0,0.0,0.005717633928571418
355328,0.0,0.0,0.007864955357142853
356352,0.0,0.0,0.011073660714285711
357376,0.004503720238095247,0.0,0.011294642857142862
358400,0.0017191220238095273,0.0,0.009437499999999988
359424,0.0,0.0,0.0026183035714285757
360448,0.0,0.0,0.015573660714285722
361472,0.0024166666666666703,0.0,0.013589285714285701
362496,0.0,0.0,0.004775669642857139
363520,0.0,0.0,0.009107142857142854
364544,0.0,0.0,0.002581473214285701
365568,0.0,0.0,0.004206473214285721
366592,0.0,0.0,0.016120535714285702
367616,0.0028165922619047506,0.0,0.015276785714285701
368640,0.007225446428571448,0.0,0.017676339285714278
369664,0.006037574404761921,0.0,0.020247767857142853
370688,0.0060926339285714325,0.0,0.024880580357142863
371712,0.002060267857142861,0.0,0.015349330357142841
372736,0.0,0.0,0.008755580357142856
373760,0.0,0.0,0.004283482142857136
374784,0.0,0.0,0.00497433035714285
375808,0.0,0.0,0.015268973214285728
376832,0.0,0.0,0.0150111607142857
377856,0.0,0.0,0.012908482142857145
378880,0.0,0.0,0.00960156250000001
379904,0.0,0.0,0.010901785714285715
380928,0.0,0.0,0.014706473214285707
381952,0.0,0.0,0.008779017857142872
382976,0.0,0.0,0.009994419642857157
384000,0.0,0.0,0.008065848214285718
385024,0.0,0.0,0.008616071428571428
386048,0.0,0.0,0.009208705357142863
387072,0.0,0.0,0.009167410714285713
388096,0.0,0.0,0.012731026785714297
389120,0.0,0.0,0.0041350446428571564
390144,0.0,0.0,0.005073660714285706
391168,0.0,0.0,0.0027220982142857064
392192,0.00011346726190475387,0.0,0.01038504464285715
393216,0.0,0.0,0.009765625
394240,0.0,0.0,0.00962946428571427
395264,0.0,0.0,0.015895089285714276
396288,0.0,0.0,0.01115625000000001
397312,0.0,0.0,0.014792410714285704
398336,0.0,0.0,0.011998883928571433
399360,0.0,0.0,0.008453125000000014
400384,0.0,0.0,0.01244866071428571
401408,0.0,0.0,0.005389508928571437
402432,0.0,0.0,0.003787946428571435
403456,0.0,0.0,0.010444196428571433
404480,0.0,0.0,0.003993303571428575
405504,0.0,0.0,0.004796875000000002
406528,0.0013504464285714374,0.0,0.014273437499999986
407552,0.0,0.0,0.02083928571428571
408576,0.0,0.0,0.009100446428571425
409600,0.0,0.0,0.005720982142857148
410624,0.0,0.0,0.0011227678571428573
411648,0.0,0.0,0.0074140625000000005
412672,0.0,0.0,0.001879464285714283
413696,0.0,0.0,0.0
414720,0.0,0.0,0.002078124999999994
415744,0.0,0.0,0.0022098214285714173
416768,0.0,0.0,0.007417410714285699
417792,0.0,0.0,0.006641741071428564
418816,0.0,0.0,0.0
419840,0.0,0.0,0.0
420864,0.0,0.0,0.011635044642857155
421888,0.0,0.0,0.007074776785714284
422912,0.0,0.0,0.010220982142857129
423936,0.0029590773809523734,0.0,0.010154017857142872
424960,0.000982142857142852,0.0,0.018739955357142853
425984,0.0,0.0,0.012614955357142854
427008,0.0,0.0,0.009503348214285699
428032,0.0,0.0,0.01263504464285714
429056,0.0,0.0,0.014906249999999994
430080,6.1011904761900026e-05,0.0,0.013010044642857155
431104,5.468750000000736e-05,0.0,0.018552455357142845
432128,0.0,0.0,0.012360491071428559
433152,0.0,0.0,0.008494419642857132
434176,0.0,0.0,0.00862500000000001
435200,0.0,0.0,0.002457589285714284
436224,5.0967261904740925e-05,0.0,0.0086595982142857
437248,0.0,0.0,0.0
438272,0.0,0.0,0.0
439296,0.0,0.0,0.0005446428571428566
440320,0.0,0.0,0.00308482142857144
441344,0.0,0.0,0.0033058035714285594
442368,0.0,0.0,0.0097154017857143
443392,0.0,0.0,0.011198660714285704
444416,0.0,0.0,0.0043046874999999995
445440,0.00019940476190475183,0.0,0.0040256696428571425
446464,0.0,0.0,0.009210937499999985
447488,0.0,0.0,0.011397321428571416
448512,0.0,0.0,0.007117187500000011
449536,0.0,0.0,0.009262276785714294
450560,0.0,0.0,0.008444196428571431
451584,0.0,0.0,0.011176339285714296
452608,0.0,0.0,0.013622767857142845
453632,0.0,0.0,0.012412946428571445
454656,0.0,0.0,0.009922991071428562
455680,0.006062499999999986,0.0,0.02126339285714285
456704,0.005620535714285747,0.0,0.017652901785714294
457728,0.0,0.0,0.007996651785714277
458752,0.0,0.0,0.005217633928571441
459776,0.0,0.0,0.0
460800,0.0,0.0,0.0
461824,0.0,0.0,0.0
462848,0.0,0.0,0.005888392857142869
463872,0.0,0.0,0.002986607142857129
464896,0.0,0.0,0.011098214285714272
465920,0.0,0.0,0.014361607142857138
466944,0.000460565476190476,0.0,0.013794642857142872
467968,0.0,0.0,0.01355803571428571
468992,0.0028173363095237913,0.0,0.01833370535714285
470016,0.00040290178571427456,0.0,0.0036919642857142776
471040,0.0,0.0,0.008468749999999994
472064,0.0,0.0,0.01196205357142856
473088,0.0,0.0,0.01402566964285715
474112,0.0,0.0,0.011862723214285704
475136,0.0,0.0,0.013610491071428563
476160,0.002481398809523805,0.0,0.01583370535714287
477184,0.005741815476190475,0.0016171875000000138,0.012022321428571419
478208,0.0022645089285714243,0.0,0.022232142857142843
479232,0.0005491071428571319,0.0,0.019137276785714277
480256,0.0,0.0,0.018107142857142846
481280,0.0,0.0,0.007492187499999993
482304,0.0,0.0,0.008011160714285712
483328,0.0034810267857142856,0.0,0.013547991071428582
484352,0.0009534970238095194,0.0,0.012043526785714282
485376,0.0,0.0,0.0034140624999999974
486400,0.0,0.0,0.002381696428571413
487424,0.0,0.0,0.0
488448,0.0,0.0,0.0003705357142857072
489472,0.0,0.0,0.010910714285714298
490496,0.001333333333333345,0.0,0.021226562500000008
491520,0.0024959077380952393,0.0,0.019582589285714276
492544,0.0,0.0,0.00511941964285713
493568,0.0,0.0,0.0024352678571428438
494592,0.0,0.0,0.004573660714285729
495616,0.0,0.0,0.0
496640,0.0,0.0,0.004239955357142865
497664,0.0,0.0,0.008593749999999987
498688,0.0,0.0,0.009020089285714279
499712,0.0,0.0,0.014168526785714277
500736,0.0,0.0,0.005773437500000002
501760,0.0,0.0,0.009521205357142863
502784,0.0,0.0,0.005089285714285717
503808,0.0,0.0,0.015006696428571427
504832,0.0027864583333333365,0.0,0.01907924107142857
505856,0.004234002976190476,0.0,0.020953125
506880,0.0017526041666666714,0.0,0.012449776785714286
507904,0.0,0.0,0.002334821428571443
508928,0.0,0.0,0.0011171875000000053
509952,0.0,0.0,0.005541294642857146
510976,0.0,0.0,0.006739955357142843
512000,0.0,0.0,0.005572544642857137
513024,0.0,0.0,0.0008370535714285714
514048,0.0,0.0,0.009030133928571438
515072,0.0,0.0,0.007892857142857146
516096,0.0,0.0,0.005117187500000009
517120,0.0,0.0,0.009401785714285722
518144,0.0,0.0,0.012937500000000015
519168,0.0,0.0,0.011223214285714298
520192,0.0,0.0,0.001421875000000001
521216,0.0,0.0,0.003049107142857142
522240,0.0,0.0,0.0025200892857142965
523264,0.0,0.0,0.0
524288,0.0,0.0,0.0
525312,0.0,0.0,0.010524553571428579
526336,0.0,0.0,0.01029017857142857
527360,0.0,0.0,0.000982142857142852
528384,0.0,0.0,0.0
529408,0.0,0.0,0.005488839285714293
530432,0.0,0.0,0.004226562500000007
531456,0.0,0.0,0.006649553571428569
532480,0.0,0.0,0.0060926339285714325
533504,0.0,0.0,0.016072544642857154
534528,0.0006789434523809376,0.0,0.015476562499999989
535552,0.0,0.0,0.013496651785714273
536576,0.0,0.0,0.013533482142857147
537600,0.0,0.0,0.009457589285714274
538624,0.0,0.0,0.013152901785714282
539648,0.0,0.0,0.013156250000000012
540672,0.0004408482142857257,0.0,0.013546875000000005
541696,0.00020758928571429358,0.0,0.009352678571428566
542720,0.0010799851190476265,0.0,0.00974665178571429
543744,0.0004337797619047607,0.0,0.007367187499999999
544768,0.0020182291666666708,0.0,0.013282366071428584
545792,0.00034077380952379777,0.0,0.0078069196428571476
546816,0.001251488095238118,0.0,0.008344866071428576
547840,0.0002816220238095151,0.0,0.009687500000000007
548864,0.0,0.0,0.006251116071428571
549888,0.0,0.0,0.006800223214285702
550912,0.0,0.0,0.002037946428571421
551936,0.0,0.0,0.0068448660714285825
552960,0.0,0.0,0.002079241071428571
553984,0.0,0.0,0.0018247767857142755
555008,0.0,0.0,0.0
556032,0.0,0.0,0.0
557056,0.0,0.0,0.0
558080,0.0,0.0,0.00465513392857142
559104,0.0,0.0,0.012043526785714282
560128,0.0,0.0,0.006582589285714281
561152,0.0,0.0,0.006881696428571425
562176,0.0,0.0,0.0017890625000000096
563200,0.0,0.0,0.006518973214285724
564224,0.0,0.0,0.00799888392857143
565248,0.0006834077380952446,0.0,0.00869754464285715
566272,0.0,0.0,0.004975446428571427
567296,0.0,0.0,0.0
568320,0.0,0.0,0.007536830357142842
569344,0.0009114583333333608,0.0,0.011089285714285722
570368,0.0009449404761904732,0.0,0.0071060267857142746
571392,0.0,0.0,0.004645089285714292
572416,0.0,0.0,0.0012656249999999844
573440,0.0,0.0,0.0073738839285714276
574464,0.0003541666666666554,0.0,0.009360491071428572
575488,0.0,0.0,0.006447544642857128
576512,0.0,0.0,0.011331473214285705
577536,0.0,0.0,0.012473214285714272
578560,0.0,0.0,0.013587053571428578
579584,0.0,0.0,0.005352678571428563
580608,0.0,0.0,0.0034319196428571302
581632,0.0,0.0,0.0031149553571428535
582656,0.0,0.0,0.00659933035714287
583680,0.0,0.0,0.0039776785714285634
584704,0.0,0.0,0.0018002232142857138
585728,0.0,0.0,0.005024553571428582
586752,0.0,0.0,0.0068448660714285825
587776,0.0,0.0,0.005386160714285707
588800,0.0,0.0,0.0
589824,0.0,0.0,0.006922991071428575
590848,0.0,0.0,0.006295758928571419
591872,0.0,0.0,0.01009151785714286
592896,0.00018191964285715505,0.0,0.004659598214285727
593920,0.002401413690476195,0.0,0.011029017857142862
594944,0.0,0.0,0.007599330357142854
595968,0.0,0.0,0.005430803571428587
596992,0.00020312499999998655,0.0,0.005427455357142856
598016,0.0,0.0,0.007680803571428577
599040,0.0,0.0,0.0011674107142857057
600064,0.0,0.0,0.0031149553571428535
601088,0.0,0.0,0.0003482142857142989
602112,0.0,0.0,0.0
603136,0.0,0.0,0.008267857142857129
604160,0.0,0.0,0.0041540178571428665
605184,0.0,0.0,0.01106138392857143
606208,0.0,0.0,0.01017968750000001
607232,0.0,0.0,0.017725446428571434
608256,0.0,0.0,0.01710379464285713
609280,0.0,0.0,0.013487723214285723
610304,0.0,0.0,0.0032578125000000124
611328,0.0,0.0,0.0
612352,0.0,0.0,0.003501116071428572
613376,0.0,0.0,0.009369419642857155
614400,0.0,0.0,0.013513392857142861
615424,0.0,0.0,0.004372767857142864
616448,0.0,0.0,0.0017555803571428655
617472,0.0,0.0,0.0022053571428571417
618496,0.0,0.0,0.0019564732142856984
619520,0.0,0.0,0.0062723214285714335
620544,0.0,0.0,0.000577008928571424
621568,0.0,0.0,0.0
622592,0.0,0.0,0.0
623616,0.0,0.0,0.0004620535714285572
624640,0.0,0.0,0.0057142857142857195
625664,0.0029959077380952476,0.0,0.008233258928571439
626688,0.0005662202380952243,0.0,0.006823660714285719
627712,0.0,0.0,0.0009587053571428671
628736,0.0,0.0,0.0
629760,0.0,0.0,0.0
630784,0.0,0.0,0.0
631808,0.0,0.0,0.0012321428571428722
632832,0.0,0.0,0.005495535714285722
633856,0.0,0.0,0.0019676339285714345
634880,0.0,0.0,0.009950892857142854
635904,0.006461309523809554,0.0,0.020743303571428586
636928,0.0014996279761904571,0.0,0.009021205357142856
637952,0.0,0.0,0.002277901785714282
638976,0.0,0.0,0.0
640000,0.0,0.0,0.0017734374999999985
641024,0.0,0.0,0.009198660714285703
642048,0.0,0.0,0.01047321428571427
643072,0.0,0.0,0.010537946428571436
644096,0.0,0.0,0.002392857142857149
645120,0.0,0.0,0.0041104910714285636
646144,0.0,0.0,0.006395089285714274
647168,0.0,0.0,0.008794642857142852
648192,0.0,0.0,0.009267857142857145
649216,0.0,0.0,0.009412946428571425
650240,0.0,0.0,0.012439732142857127
651264,0.0,0.0,0.010872767857142846
652288,7.4404761904694235e-06,0.0,0.006649553571428569
653312,0.0014583333333333393,0.0,0.015425223214285712
654336,0.0015122767857142744,0.0,0.01936941964285713
655360,0.0013005952380952415,0.0,0.019510044642857136
656384,0.0,0.0,0.015128348214285723
657408,0.0,0.0,0.0190033482142857
658432,0.0,0.0,0.012506696428571416
659456,0.0,0.0,0.004591517857142862
660480,0.0,0.0,3.7946428571419434e-05
661504,0.0,0.0,0.0
662528,0.0,0.0,0.0
663552,0.0,0.0,0.001929687500000015
664576,0.0,0.0,0.0028772321428571462
665600,0.0,0.0,0.004175223214285729
666624,0.0,0.0,0.003787946428571435
667648,0.0,0.0,0.007152901785714276
668672,0.0,0.0,0.012468749999999997
669696,0.0,0.0,0.014188616071428564
670720,0.0016387648809523814,0.0,0.021261160714285725
671744,0.0031194196428571607,0.0,0.012424107142857148
672768,0.00288020833333334,0.0,0.013388392857142868
673792,0.0,0.0,0.011299107142857137
674816,0.0,0.0,0.005825892857142856
675840,0.0,0.0,0.0014363839285714355
676864,0.0,0.0,0.0074732142857142836
677888,0.0,0.0,0.007541294642857148
678912,0.0,0.0,0.00035491071428572774
679936,0.0,0.0,0.0005837053571428528
680960,0.0,0.0,0.0
681984,0.0,0.0,0.002742187499999993
683008,0.0,0.0,0.001199776785714273
684032,0.0,0.0,0.005755580357142869
685056,0.0,0.0,0.0008214285714285603
686080,0.0,0.0,0.0025200892857142965
687104,0.0,0.0,0.0
688128,0.0,0.0,0.0006919642857142908
689152,0.0,0.0,0.005473214285714282
690176,0.0,0.0,0.007343750000000014
691200,0.0,0.0,0.0058537946428571476
692224,0.0,0.0,0.008133928571428584
693248,0.0,0.0,0.0009453125000000094
694272,0.0,0.0,0.0014185267857142708
695296,0.0,0.0,0.001833705357142858
696320,0.0,0.0,0.004953124999999987
697344,0.0017752976190476158,0.0,0.01147544642857144
698368,0.0006979166666666473,0.0,0.009092633928571419
699392,0.0,0.0,0.00619754464285714
700416,0.0,0.0,0.0001339285714285765
701440,0.0,0.0,0.004507812499999986
702464,0.0,0.0,0.006882812500000002
703488,0.0,0.0,0.0035491071428571503
704512,0.0,0.0,0.0
705536,0.0,0.0,0.0
706560,0.0,0.0,0.004968749999999998
707584,0.0,0.0,0.0006484374999999876
708608,0.0,0.0,0.0013861607142857033
709632,0.0,0.0,0.003912946428571429
710656,0.0,0.0,0.006774553571428564
711680,0.0,0.0,0.006410714285714285
712704,0.0,0.0,0.006622767857142854
713728,0.0,0.0,0.007808035714285725
714752,0.0016383928571428452,0.0,0.008916294642857148
715776,0.0,0.0,0.010763392857142864
716800,0.0007559523809523849,0.0,0.014485491071428587
717824,0.0,0.0,0.011637276785714277
718848,0.0,0.0,0.0033482142857142855
719872,0.0,0.0,0.0008794642857142979
720896,0.0,0.0,0.0
721920,0.0,0.0,0.009283482142857156
722944,0.0,0.0,0.007761160714285723
723968,0.0032816220238095334,0.0,0.01630803571428571
724992,0.0010892857142857132,0.0,0.011698660714285714
726016,0.0009959077380952458,0.0,0.010513392857142843
727040,0.0,0.0,0.001873883928571431
728064,0.0,0.0,0.003882812500000015
729088,0.0,0.0,0.005453124999999995
730112,0.0,0.0,0.0028939732142857022
731136,0.0,0.0,0.0006339285714285849
732160,0.0,0.0,0.0
733184,0.0,0.0,0.007857142857142849
734208,0.0,0.0,0.00758816964285715
735232,0.0,0.0,0.009433035714285712
736256,0.0,0.0,0.007356026785714295
737280,0.0,0.0,0.004547991071428559
738304,0.0,0.0,0.0033035714285714374
739328,0.0,0.0,0.006008928571428556
740352,0.0,0.0,0.0060156249999999845
741376,0.0,0.0,0.0042566964285714205
742400,0.0009267113095238041,0.0,0.009026785714285708
743424,0.0,0.0,0.008311383928571432
744448,0.0,0.0,0.0
745472,0.0,0.0,0.0
746496,0.0,0.0,0.0016741071428571428
747520,0.0,0.0,0.0035022321428571485
748544,0.0,0.0,0.0046785714285714364
749568,0.0,0.0,0.002530133928571424
750592,0.000244419642857168,0.0,0.018046874999999987
751616,0.001997767857142848,0.0,0.01988839285714285
752640,0.0020327380952381052,0.0,0.017648437499999985
753664,0.0053839285714285855,0.0,0.02502120535714287
754688,0.0006063988095237972,0.0,0.012311383928571435
755712,0.0,0.0,0.006446428571428583
756736,0.0,0.0,0.0076238839285714165
757760,0.0,0.0,0.00414285714285713
758784,0.0,0.0,0.009622767857142873
759808,0.0,0.0,0.001011160714285721
760832,0.0,0.0,0.0
761856,0.0,0.0,0.007522321428571439
762880,0.0,0.0,0.0020200892857142883
763904,0.0,0.0,0.006696428571428571
764928,0.0,0.0,0.0
765952,0.0,0.0,0.003025669642857157
766976,0.0,0.0,0.0008482142857142756
768000,0.0,0.0,0.006696428571428571
769024,0.0,0.0,0.01248995535714286
770048,0.0,0.0,0.010412946428571443
771072,0.0,0.0,0.007136160714285721
772096,0.0,0.0,0.0043191964285714335
773120,0.0,0.0,0.009143973214285728
774144,0.0,0.0,0.001867187500000002
775168,0.0,0.0,0.0
776192,0.0,0.0,0.0
777216,0.0,0.0,0.007400669642857143
778240,0.0,0.0,0.008718750000000013
779264,0.0,0.0,0.007650669642857132
780288,0.0,0.0,0.012523437500000003
781312,0.0,0.0,0.016549107142857147
782336,0.0,0.0,0.015570312499999992
783360,0.0,0.0,0.01050223214285714
784384,0.0,0.0,0.009620535714285719
785408,0.0,0.0,0.007880580357142866
786432,0.0,0.0,0.0019966517857142713
787456,0.0,0.0,0.0
788480,0.0,0.0,0.004496651785714282
789504,0.0,0.0,0.004385044642857145
790528,0.0,0.0,0.005672991071428569
791552,0.0,0.0,0.00023437500000000888
792576,0.0,0.0,0.005671874999999993
793600,0.0,0.0,0.0040546875000000105
794624,0.0,0.0,0.004012276785714285
795648,0.0,0.0,0.01006249999999999
796672,0.0,0.0,0.009464285714285703
797696,0.0,0.0,0.0075022321428571525
798720,0.0020282738095237984,0.0,0.004934151785714277
799744,0.0022269345238095095,0.0,0.010204241071428572
800768,0.00042038690476190306,0.0,0.006457589285714287
801792,0.0022053571428571417,0.0,0.006748883928571425
802816,0.0,0.0,0.0023102678571428497
803840,0.0,0.0,0.0018839285714285583
804864,0.0,0.0,0.005257812500000014
805888,0.0,0.0,0.01241741071428572
806912,0.0,0.0,0.0033214285714285702
807936,0.0,0.0,0.0
808960,0.0,0.0,0.0052299107142857225
809984,0.0,0.0,0.005782366071428584
811008,0.0,0.0,0.002987723214285706
812032,0.0005651041666666792,0.0,0.00876674107142856
813056,0.0,0.0,0.004231026785714282
814080,0.0004069940476190454,0.0,0.007940848214285725
815104,0.0,0.0,0.0032600446428571344
816128,0.0,0.0,0.00309374999999999
817152,0.0,0.0,0.008416294642857139
818176,0.0,0.0,0.011215401785714294
819200,0.0,0.0,0.003896205357142873
820224,0.0,0.0,0.007012276785714271
821248,0.0,0.0,0.005474330357142858
822272,0.0,0.0,0.0
823296,0.0,0.0,0.0
824320,0.0,0.0,0.0023973214285714244
825344,0.0,0.0,0.004416294642857136
826368,0.0,0.0,0.0026127232142857232
827392,0.0,0.0,0.007877232142857135
828416,0.0,0.0,0.004828124999999993
829440,0.0,0.0,0.0
830464,0.0,0.0,0.0032321428571428423
831488,0.0,0.0,0.004100446428571436
832512,0.0,0.0,0.007350446428571443
833536,0.0030732886904761675,0.0,0.012002232142857132
834560,0.0041763392857142746,0.0,0.01794196428571428
835584,0.0039334077380952515,0.0,0.014145089285714294
836608,0.002062499999999983,0.0,0.014734374999999997
837632,0.0016555059523809693,0.0,0.01332142857142858
838656,0.0,0.0,0.007081473214285713
839680,0.0,0.0,0.0003649553571428551
840704,0.00035305059523807865,0.0,0.004595982142857137
841728,0.0015669642857142816,0.0,0.020328125
842752,0.000248139880952371,0.0,0.011729910714285705
843776,0.0,0.0,0.010308035714285704
844800,0.0,0.0,0.005066964285714277
845824,0.0,0.0,0.003695312500000008
846848,0.0006183035714285737,0.0,0.008904017857142867
847872,0.0,0.0,0.005279017857142846
848896,0.0,0.0,0.0017779017857142737
849920,0.0,0.0,0.0
850944,0.0,0.0,0.002215401785714301
851968,0.0,0.0,0.0007433035714285678
852992,0.0022648809523809605,0.0,0.006738839285714298
854016,0.004622767857142852,0.0019787946428571385,0.009193080357142851
855040,0.0052444196428571245,0.0,0.01426897321428571
856064,0.0034155505952380783,0.0,0.008600446428571416
857088,0.0,0.0,0.0035212053571428586
858112,0.0,0.0,0.003273437499999992
859136,0.0,0.0,0.0004095982142857034
860160,0.0,0.0,0.0
861184,0.0,0.0,0.0018828125000000132
862208,0.0,0.0,0.0083939732142857
863232,0.0,0.0,0.0021785714285714264
864256,0.0,0.0,0.0
865280,0.0,0.0,0.0012779017857142971
866304,0.0,0.0,0.005195312500000001
867328,0.0012801339285714506,0.0,0.009186383928571422
868352,0.0007150297619047714,0.0,0.012083705357142855
869376,0.0,0.0,0.007624999999999993
870400,0.0,0.0,0.008850446428571437
871424,0.0,0.0,0.005177455357142868
872448,0.0,0.0,0.008885044642857156
873472,0.0,0.0,0.002102678571428556
874496,0.0,0.0,0.004338169642857144
875520,0.0,0.0,0.006266741071428582
876544,0.002700892857142843,0.0010781250000000092,0.003621651785714291
877568,0.0,0.0,0.0
878592,0.0,0.0,0.0
879616,0.0,0.0,0.0
880640,0.0,0.0,0.001416294642857149
881664,0.0,0.0,0.0032321428571428423
882688,0.0,0.0,0.007775669642857157
883712,0.003420758928571458,0.0,0.017200892857142863
884736,0.0002310267857142786,0.0,0.009083705357142868
885760,0.0,0.0,0.0007377232142857158
886784,0.0,0.0,0.0009620535714285656
887808,0.0,0.0,0.005636160714285727
888832,0.0,0.0,0.009270089285714298
889856,0.0,0.0,0.006598214285714292
890880,0.0,0.0,0.0037611607142857195
891904,0.0,0.0,0.00674441964285715
892928,0.0,0.0,0.0014799107142857068
893952,0.0,0.0,0.017724330357142857
894976,0.0,0.0,0.015079241071428566
896000,0.0,0.0,0.015273437500000002
897024,0.0003809523809523707,0.0,0.016445312500000014
898048,0.0,0.0,0.019460937500000015
899072,0.0,0.0,0.017754464285714273
900096,0.0024854910714285756,0.0,0.019252232142857144
901120,0.003649925595238087,0.0,0.015636160714285703
902144,0.0015572916666666587,0.0,0.010472098214285725
903168,0.0,0.0,0.0037388392857142794
904192,0.0,0.0,0.0
905216,0.0,0.0,0.0008828124999999964
906240,0.0,0.0,0.0011863839285714153
907264,0.0,0.0,0.007327008928571426
908288,0.0,0.0,0.004685267857142865
909312,0.0,0.0,0.006484375000000002
910336,0.0025345982142856993,0.0,0.010770089285714293
911360,0.0,0.0,0.01011941964285715
912384,0.0,0.0,0.00970870535714287
913408,0.0,0.0,0.0032511160714285836
914432,0.0005159970238095239,0.0,0.01280915178571429
915456,0.0,0.0,0.009417410714285701
916480,0.0,0.0,0.0051930803571428475
917504,0.00039285714285714716,0.0,0.010165178571428577
918528,0.0007384672619047564,0.0,0.008238839285714292
919552,0.0,0.0,0.004693080357142871
920576,0.0,0.0,0.005117187500000009
921600,0.0,0.0,0.0017020089285714349
922624,0.0,0.0,0.0
923648,0.0,0.0,0.0016305803571428714
924672,0.0,0.0,0.0
925696,0.0,0.0,0.0053950892857142895
926720,0.0,0.0,0.005668526785714294
927744,0.0,0.0,0.0003939732142857239
928768,0.0,0.0,0.00479129464285715
929792,0.0,0.0,0.004719866071428587
930816,0.0,0.0,0.0075792410714285675
931840,0.0,0.0,0.010156249999999993
932864,0.0,0.0,0.014084821428571434
933888,0.0,0.0,0.010243303571428568
934912,0.002538318452380966,0.0,0.014631696428571444
935936,0.00014136904761904594,0.0,0.01056808035714285
936960,0.0,0.0,0.004352678571428578
937984,0.0,0.0,0.007503348214285729
939008,0.0,0.0,0.008274553571428558
940032,0.0,0.0,0.010392857142857157
941056,0.002603794642857141,0.0,0.01564732142857144
942080,0.0,0.0,0.011939732142857151
943104,0.0,0.0,0.0020457589285714267
944128,0.0,0.0,0.009196428571428581
945152,0.0,0.0,0.003214285714285709
946176,0.0,0.0,0.0021339285714285783
947200,0.0,0.0,0.006341517857142843
948224,0.0,0.0,0.006476562499999997
949248,0.0,0.0,0.003350446428571439
950272,0.0,0.0,0.0020747767857142957
951296,0.0,0.0,0.0
952320,0.0,0.0,0.0019140625000000039
953344,0.003100074404761883,0.0,0.012735491071428573
954368,0.0,0.0,0.008140625000000012
955392,0.0,0.0,0.010150669642857142
956416,0.0,0.0,0.00758482142857142
957440,0.0,0.0,0.009597098214285702
958464,0.0,0.0,0.012906249999999992
959488,0.0,0.0,0.010052455357142862
960512,0.0,0.0,0.013367187500000004
961536,0.0,0.0,0.0068046875000000095
962560,0.000979166666666658,0.0,0.008939732142857133
963584,0.0022555803571428423,0.0,0.006139508928571434
964608,0.0,0.0,0.006574776785714276
965632,0.0,0.0,0.017083705357142844
966656,0.0,0.0,0.012570312500000005
967680,0.0,0.0,0.006025669642857144
968704,0.0,0.0,0.008254464285714271
969728,0.0,0.0,0.008319196428571438
970752,0.0,0.0,0.0014185267857142708
971776,0.0,0.0,0.0
972800,0.0,0.0,1.2276785714280893e-05
973824,0.0,0.0,0.005024553571428582
974848,0.0,0.0,0.009909598214285704
975872,0.0,0.0,0.003044642857142867
976896,0.004340773809523801,0.0,0.013612723214285718
977920,0.005252976190476203,0.0,0.01478459821428573
978944,0.0,0.0,0.0075680803571428635
979968,0.0,0.0,0.004675223214285706
980992,0.0,0.0,0.0014464285714285627
982016,0.0015918898809523796,0.0,0.010282366071428564
983040,0.003644345238095267,0.0,0.01976562500000001
984064,0.0,0.0,0.010061383928571413
985088,0.0,0.0,0.0043046874999999995
986112,0.0,0.0,0.0027946428571428467
987136,0.0,0.0,0.008299107142857151
988160,0.0,0.0,0.0
989184,0.0,0.0,0.0014486607142857163
990208,0.0,0.0,0.005937499999999992
991232,0.0014192708333333431,0.0,0.009204241071428587
992256,0.0,0.0,0.00865290178571427
993280,0.0,0.0,0.00452232142857142
994304,0.0,0.0,0.009176339285714295
995328,0.0,0.0,0.0035613839285714315
996352,0.001710193452380945,0.0,0.01692633928571428
997376,0.0,0.0,0.00987946428571429
998400,0.0,0.0,0.010720982142857136
999424,0.0,0.0,0.014745535714285702
1000448,7.886904761903299e-05,0.0,0.011669642857142845
1001472,0.0,0.0,0.013733258928571437
1002496,0.0,0.0,0.014545758928571415
1003520,0.0,0.0,0.007684151785714276
1004544,0.0,0.0,0.003475446428571433
1005568,0.0,0.0,0.007253348214285709
1006592,0.0,0.0,0.0009497767857142847
1007616,0.0,0.0,0.008117187499999996
1008640,0.0,0.0,0.008840401785714278
1009664,0.0,0.0,0.005608258928571435
1010688,0.0,0.0,0.007563616071428557
1011712,0.0,0.0,0.005734375000000006
1012736,0.0,0.0,0.005544642857142845
1013760,0.0,0.0,0.010374999999999992
1014784,0.0,0.0,0.0038738839285714327
1015808,0.0,0.0,0.0
1016832,0.0,0.0,0.0
1017856,0.0,0.0,0.0037209821428571465
1018880,0.0,0.0,0.006037946428571425
1019904,0.0,0.0,0.008327008928571442
1020928,0.0,0.0,0.0011618303571428537
1021952,0.0,0.0,0.0014720982142857014
1022976,0.0009758184523809594,0.0,0.007838169642857138
1024000,0.0,0.0,0.007185267857142844


==> data/evaluations_skill/sequences_1/deltanet_lm__layers_2__small__trainer_deltanet.csv <==
step,acc_mean,acc_low,acc_high
1024,0.701595279111537,0.10478583738549777,1.0
2048,0.0,0.0,0.0
3072,0.0,0.0,0.0
4096,0.0,0.0,0.0
5120,0.0,0.0,0.0
6144,0.0,0.0,0.0
7168,0.0,0.0,0.0
8192,0.0,0.0,0.0
9216,0.0,0.0,0.0
10240,0.0,0.0,0.0
11264,0.0,0.0,0.0
12288,0.0,0.0,0.0
13312,0.0,0.0,0.0
14336,0.0,0.0,0.0
15360,0.0,0.0,0.0
16384,0.0,0.0,0.0
17408,0.0,0.0,0.0
18432,0.0,0.0,0.0
19456,0.0,0.0,0.0
20480,0.0,0.0,0.0
21504,0.0,0.0,0.0
22528,0.0,0.0,0.0
23552,0.0,0.0,0.0
24576,0.0,0.0,0.0
25600,0.0,0.0,0.0
26624,0.0,0.0,0.0
27648,0.0,0.0,0.0
28672,0.0,0.0,0.0
29696,0.0,0.0,0.0
30720,0.0,0.0,0.0
31744,0.0,0.0,0.0
32768,0.0,0.0,0.0
33792,0.0,0.0,0.0
34816,0.0,0.0,0.0
35840,0.0,0.0,0.0
36864,0.0,0.0,0.0
37888,0.0,0.0,0.0
38912,0.0,0.0,0.0
39936,0.0,0.0,0.0
40960,0.0,0.0,0.0
41984,0.0,0.0,0.0
43008,0.0,0.0,0.0
44032,0.0,0.0,0.0
45056,0.0,0.0,0.0
46080,0.0,0.0,0.0
47104,0.0,0.0,0.0
48128,0.0,0.0,0.0
49152,0.0,0.0,0.0
50176,0.0,0.0,0.0
51200,0.0,0.0,0.0
52224,0.0,0.0,0.0
53248,0.0,0.0,0.0
54272,0.0,0.0,0.0
55296,0.0,0.0,0.0
56320,0.0,0.0,0.0
57344,0.0,0.0,0.0
58368,0.0,0.0,0.0
59392,0.0,0.0,0.0
60416,0.0,0.0,0.0
61440,0.0,0.0,0.0
62464,0.0,0.0,0.0
63488,0.0,0.0,0.0
64512,0.0,0.0,0.0
65536,0.0,0.0,0.0
66560,0.0,0.0,0.0
67584,0.0,0.0,0.0
68608,0.0,0.0,0.0
69632,0.0,0.0,0.0
70656,0.0,0.0,0.0
71680,0.0,0.0,0.0
72704,0.0,0.0,0.0
73728,0.0,0.0,0.0
74752,0.0,0.0,0.0
75776,0.0,0.0,0.0
76800,0.0,0.0,0.0
77824,0.0,0.0,0.0
78848,0.0,0.0,0.0
79872,0.0,0.0,0.0
80896,0.0,0.0,0.0
81920,0.0,0.0,0.0
82944,0.0,0.0,0.0
83968,0.0,0.0,0.0
84992,0.0,0.0,0.0
86016,0.0,0.0,0.0
87040,0.0,0.0,0.0
88064,0.0,0.0,0.0
89088,0.0,0.0,0.0
90112,0.0,0.0,0.0
91136,0.0,0.0,0.0
92160,0.0,0.0,0.0
93184,0.0,0.0,0.0
94208,0.0,0.0,0.0
95232,0.0,0.0,0.0
96256,0.0,0.0,0.0
97280,0.0,0.0,0.0
98304,0.0,0.0,0.0
99328,0.0,0.0,0.0
100352,0.0,0.0,0.0
101376,0.0,0.0,0.0
102400,0.0,0.0,0.0
103424,0.0,0.0,0.0
104448,0.0,0.0,0.0
105472,0.0,0.0,0.0
106496,0.0,0.0,0.0
107520,0.0,0.0,0.0
108544,0.0,0.0,0.0
109568,0.0,0.0,0.0
110592,0.0,0.0,0.0
111616,0.0,0.0,0.0
112640,0.0,0.0,0.0
113664,0.0,0.0,0.0
114688,0.0,0.0,0.0
115712,0.0,0.0,0.0
116736,0.0,0.0,0.0
117760,0.0,0.0,0.0
118784,0.0,0.0,0.0
119808,0.0,0.0,0.0
120832,0.0,0.0,0.0
121856,0.0,0.0,0.0
122880,0.0,0.0,0.0
123904,0.0,0.0,0.0
124928,0.0,0.0,0.0
125952,0.0,0.0,0.0
126976,0.0,0.0,0.0
128000,0.0,0.0,0.0
129024,0.0,0.0,0.0
130048,0.0,0.0,0.0
131072,0.0,0.0,0.0
132096,0.0,0.0,0.0
133120,0.0,0.0,0.0
134144,0.0,0.0,0.0
135168,0.0,0.0,0.0
136192,0.0,0.0,0.0
137216,0.0,0.0,0.0
138240,0.0,0.0,0.0
139264,0.0,0.0,0.0
140288,0.0,0.0,0.0
141312,0.0,0.0,0.0
142336,0.0,0.0,0.0
143360,0.0,0.0,0.0
144384,0.0,0.0,0.0
145408,0.0,0.0,0.0
146432,0.0,0.0,0.0
147456,0.0,0.0,0.0
148480,0.0,0.0,0.0
149504,0.0,0.0,0.0
150528,0.0,0.0,0.0
151552,0.0,0.0,0.0
152576,0.0,0.0,0.0
153600,0.0,0.0,0.0
154624,0.0,0.0,0.0
155648,0.0,0.0,0.0
156672,0.0,0.0,0.0
157696,0.0,0.0,0.0
158720,0.0,0.0,0.0
159744,0.0,0.0,0.0
160768,0.0,0.0,0.0
161792,0.0,0.0,0.0
162816,0.0,0.0,0.0
163840,0.0,0.0,0.0
164864,0.0,0.0,0.0
165888,0.0,0.0,0.0
166912,0.0,0.0,0.0
167936,0.0,0.0,0.0
168960,0.0,0.0,0.0
169984,0.0,0.0,0.0
171008,0.0,0.0,0.0
172032,0.0,0.0,0.0
173056,0.0,0.0,0.0
174080,0.0,0.0,0.0
175104,0.0,0.0,0.0
176128,0.0,0.0,0.0
177152,0.0,0.0,0.0
178176,0.0,0.0,0.0
179200,0.0,0.0,0.0
180224,0.0,0.0,0.0
181248,0.0,0.0,0.0
182272,0.0,0.0,0.0
183296,0.0,0.0,0.0
184320,0.0,0.0,0.0
185344,0.0,0.0,0.0
186368,0.0,0.0,0.0
187392,0.0,0.0,0.0
188416,0.0,0.0,0.0
189440,0.0,0.0,0.0
190464,0.0,0.0,0.0
191488,0.0,0.0,0.0
192512,0.0,0.0,0.0
193536,0.0,0.0,0.0
194560,0.0,0.0,0.0
195584,0.0,0.0,0.0
196608,0.0,0.0,0.0
197632,0.0,0.0,0.0
198656,0.0,0.0,0.0
199680,0.0,0.0,0.0
200704,0.0,0.0,0.0
201728,0.0,0.0,0.0
202752,0.0,0.0,0.0
203776,0.0,0.0,0.0
204800,0.0,0.0,0.0
205824,0.0,0.0,0.0
206848,0.0,0.0,0.0
207872,0.0,0.0,0.0
208896,0.0,0.0,0.0
209920,0.0,0.0,0.0
210944,0.0,0.0,0.0
211968,0.0,0.0,0.0
212992,0.0,0.0,0.0
214016,0.0,0.0,0.0
215040,0.0,0.0,0.0
216064,0.0,0.0,0.0
217088,0.0,0.0,0.0
218112,0.0,0.0,0.0
219136,0.0,0.0,0.0
220160,0.0,0.0,0.0
221184,0.0,0.0,0.0
222208,0.0,0.0,0.0
223232,0.0,0.0,0.0
224256,0.0,0.0,0.0
225280,0.0,0.0,0.0
226304,0.0,0.0,0.0
227328,0.0,0.0,0.0
228352,0.0,0.0,0.0
229376,0.0,0.0,0.0
230400,0.0,0.0,0.0
231424,0.0,0.0,0.0
232448,0.0,0.0,0.0
233472,0.0,0.0,0.0
234496,0.0,0.0,0.0
235520,0.0,0.0,0.0
236544,0.0,0.0,0.0
237568,0.0,0.0,0.0
238592,0.0,0.0,0.0
239616,0.0,0.0,0.0
240640,0.0,0.0,0.0
241664,0.0,0.0,0.0
242688,0.0,0.0,0.0
243712,0.0,0.0,0.0
244736,0.0,0.0,0.0
245760,0.0,0.0,0.0
246784,0.0,0.0,0.0
247808,0.0,0.0,0.0
248832,0.0,0.0,0.0
249856,0.0,0.0,0.0
250880,0.0,0.0,0.0
251904,0.0,0.0,0.0
252928,0.0,0.0,0.0
253952,0.0,0.0,0.0
254976,0.0,0.0,0.0
256000,0.0,0.0,0.0
257024,0.0,0.0,0.0
258048,0.0,0.0,0.0
259072,0.0,0.0,0.0
260096,0.0,0.0,0.0
261120,0.0,0.0,0.0
262144,0.0,0.0,0.0
263168,0.0,0.0,0.0
264192,0.0,0.0,0.0
265216,0.0,0.0,0.0
266240,0.0,0.0,0.0
267264,0.0,0.0,0.0
268288,0.0,0.0,0.0
269312,0.0,0.0,0.0
270336,0.0,0.0,0.0
271360,0.0,0.0,0.0
272384,0.0,0.0,0.0
273408,0.0,0.0,0.0
274432,0.0,0.0,0.0
275456,0.0,0.0,0.0
276480,0.0,0.0,0.0
277504,0.0,0.0,0.0
278528,0.0,0.0,0.0
279552,0.0,0.0,0.0
280576,0.0,0.0,0.0
281600,0.0,0.0,0.0
282624,0.0,0.0,0.0
283648,0.0,0.0,0.0
284672,0.0,0.0,0.0
285696,0.0,0.0,0.0
286720,0.0,0.0,0.0
287744,0.0,0.0,0.0
288768,0.0,0.0,0.0
289792,0.0,0.0,0.0
290816,0.0,0.0,0.0
291840,0.0,0.0,0.0
292864,0.0,0.0,0.0
293888,0.0,0.0,0.0
294912,0.0,0.0,0.0
295936,0.0,0.0,0.0
296960,0.0,0.0,0.0
297984,0.0,0.0,0.0
299008,0.0,0.0,0.0
300032,0.0,0.0,0.0
301056,0.0,0.0,0.0
302080,0.0,0.0,0.0
303104,0.0,0.0,0.0
304128,0.0,0.0,0.0
305152,0.0,0.0,0.0
306176,0.0,0.0,0.0
307200,0.0,0.0,0.0
308224,0.0,0.0,0.0
309248,0.0,0.0,0.0
310272,0.0,0.0,0.0
311296,0.0,0.0,0.0
312320,0.0,0.0,0.0
313344,0.0,0.0,0.0
314368,0.0,0.0,0.0
315392,0.0,0.0,0.0
316416,0.0,0.0,0.0
317440,0.0,0.0,0.0
318464,0.0,0.0,0.0
319488,0.0,0.0,0.0
320512,0.0,0.0,0.0
321536,0.0,0.0,0.0
322560,0.0,0.0,0.0
323584,0.0,0.0,0.0
324608,0.0,0.0,0.0
325632,0.0,0.0,0.0
326656,0.0,0.0,0.0
327680,0.0,0.0,0.0
328704,0.0,0.0,0.0
329728,0.0,0.0,0.0
330752,0.0,0.0,0.0
331776,0.0,0.0,0.0
332800,0.0,0.0,0.0
333824,0.0,0.0,0.0
334848,0.0,0.0,0.0
335872,0.0,0.0,0.0
336896,0.0,0.0,0.0
337920,0.0,0.0,0.0
338944,0.0,0.0,0.0
339968,0.0,0.0,0.0
340992,0.0,0.0,0.0
342016,0.0,0.0,0.0
343040,0.0,0.0,0.0
344064,0.0,0.0,0.0
345088,0.0,0.0,0.0
346112,0.0,0.0,0.0
347136,0.0,0.0,0.0
348160,0.0,0.0,0.0
349184,0.0,0.0,0.0
350208,0.0,0.0,0.0
351232,0.0,0.0,0.0
352256,0.0,0.0,0.0
353280,0.0,0.0,0.0
354304,0.0,0.0,0.0
355328,0.0,0.0,0.0
356352,0.0,0.0,0.0
357376,0.0,0.0,0.0
358400,0.0,0.0,0.0
359424,0.0,0.0,0.0
360448,0.0,0.0,0.0
361472,0.0,0.0,0.0
362496,0.0,0.0,0.0
363520,0.0,0.0,0.0
364544,0.0,0.0,0.0
365568,0.0,0.0,0.0
366592,0.0,0.0,0.0
367616,0.0,0.0,0.0
368640,0.0,0.0,0.0
369664,0.0,0.0,0.0
370688,0.0,0.0,0.0
371712,0.0,0.0,0.0
372736,0.0,0.0,0.0
373760,0.0,0.0,0.0
374784,0.0,0.0,0.0
375808,0.0,0.0,0.0
376832,0.0,0.0,0.0
377856,0.0,0.0,0.0
378880,0.0,0.0,0.0
379904,0.0,0.0,0.0
380928,0.0,0.0,0.0
381952,0.0,0.0,0.0
382976,0.0,0.0,0.0
384000,0.0,0.0,0.0
385024,0.0,0.0,0.0
386048,0.0,0.0,0.0
387072,0.0,0.0,0.0
388096,0.0,0.0,0.0
389120,0.0,0.0,0.0
390144,0.0,0.0,0.0
391168,0.0,0.0,0.0
392192,0.0,0.0,0.0
393216,0.0,0.0,0.0
394240,0.0,0.0,0.0
395264,0.0,0.0,0.0
396288,0.0,0.0,0.0
397312,0.0,0.0,0.0
398336,0.0,0.0,0.0
399360,0.0,0.0,0.0
400384,0.0,0.0,0.0
401408,0.0,0.0,0.0
402432,0.0,0.0,0.0
403456,0.0,0.0,0.0
404480,0.0,0.0,0.0
405504,0.0,0.0,0.0
406528,0.0,0.0,0.0
407552,0.0,0.0,0.0
408576,0.0,0.0,0.0
409600,0.0,0.0,0.0
410624,0.0,0.0,0.0
411648,0.0,0.0,0.0
412672,0.0,0.0,0.0
413696,0.0,0.0,0.0
414720,0.0,0.0,0.0
415744,0.0,0.0,0.0
416768,0.0,0.0,0.0
417792,0.0,0.0,0.0
418816,0.0,0.0,0.0
419840,0.0,0.0,0.0
420864,0.0,0.0,0.0
421888,0.0,0.0,0.0
422912,0.0,0.0,0.0
423936,0.0,0.0,0.0
424960,0.0,0.0,0.0
425984,0.0,0.0,0.0
427008,0.0,0.0,0.0
428032,0.0,0.0,0.0
429056,0.0,0.0,0.0
430080,0.0,0.0,0.0
431104,0.0,0.0,0.0
432128,0.0,0.0,0.0
433152,0.0,0.0,0.0
434176,0.0,0.0,0.0
435200,0.0,0.0,0.0
436224,0.0,0.0,0.0
437248,0.0,0.0,0.0
438272,0.0,0.0,0.0
439296,0.0,0.0,0.0
440320,0.0,0.0,0.0
441344,0.0,0.0,0.0
442368,0.0,0.0,0.0
443392,0.0,0.0,0.0
444416,0.0,0.0,0.0
445440,0.0,0.0,0.0
446464,0.0,0.0,0.0
447488,0.0,0.0,0.0
448512,0.0,0.0,0.0
449536,0.0,0.0,0.0
450560,0.0,0.0,0.0
451584,0.0,0.0,0.0
452608,0.0,0.0,0.0
453632,0.0,0.0,0.0
454656,0.0,0.0,0.0
455680,0.0,0.0,0.0
456704,0.0,0.0,0.0
457728,0.0,0.0,0.0
458752,0.0,0.0,0.0
459776,0.0,0.0,0.0
460800,0.0,0.0,0.0
461824,0.0,0.0,0.0
462848,0.0,0.0,0.0
463872,0.0,0.0,0.0
464896,0.0,0.0,0.0
465920,0.0,0.0,0.0
466944,0.0,0.0,0.0
467968,0.0,0.0,0.0
468992,0.0,0.0,0.0
470016,0.0,0.0,0.0
471040,0.0,0.0,0.0
472064,0.0,0.0,0.0
473088,0.0,0.0,0.0
474112,0.0,0.0,0.0
475136,0.0,0.0,0.0
476160,0.0,0.0,0.0
477184,0.0,0.0,0.0
478208,0.0,0.0,0.0
479232,0.0,0.0,0.0
480256,0.0,0.0,0.0
481280,0.0,0.0,0.0
482304,0.0,0.0,0.0
483328,0.0,0.0,0.0
484352,0.0,0.0,0.0
485376,0.0,0.0,0.0
486400,0.0,0.0,0.0
487424,0.0,0.0,0.0
488448,0.0,0.0,0.0
489472,0.0,0.0,0.0
490496,0.0,0.0,0.0
491520,0.0,0.0,0.0
492544,0.0,0.0,0.0
493568,0.0,0.0,0.0
494592,0.0,0.0,0.0
495616,0.0,0.0,0.0
496640,0.0,0.0,0.0
497664,0.0,0.0,0.0
498688,0.0,0.0,0.0
499712,0.0,0.0,0.0
500736,0.0,0.0,0.0
501760,0.0,0.0,0.0
502784,0.0,0.0,0.0
503808,0.0,0.0,0.0
504832,0.0,0.0,0.0
505856,0.0,0.0,0.0
506880,0.0,0.0,0.0
507904,0.0,0.0,0.0
508928,0.0,0.0,0.0
509952,0.0,0.0,0.0
510976,0.0,0.0,0.0
512000,0.0,0.0,0.0
513024,0.0,0.0,0.0
514048,0.0,0.0,0.0
515072,0.0,0.0,0.0
516096,0.0,0.0,0.0
517120,0.0,0.0,0.0
518144,0.0,0.0,0.0
519168,0.0,0.0,0.0
520192,0.0,0.0,0.0
521216,0.0,0.0,0.0
522240,0.0,0.0,0.0
523264,0.0,0.0,0.0
524288,0.0,0.0,0.0
525312,0.0,0.0,0.0
526336,0.0,0.0,0.0
527360,0.0,0.0,0.0
528384,0.0,0.0,0.0
529408,0.0,0.0,0.0
530432,0.0,0.0,0.0
531456,0.0,0.0,0.0
532480,0.0,0.0,0.0
533504,0.0,0.0,0.0
534528,0.0,0.0,0.0
535552,0.0,0.0,0.0
536576,0.0,0.0,0.0
537600,0.0,0.0,0.0
538624,0.0,0.0,0.0
539648,0.0,0.0,0.0
540672,0.0,0.0,0.0
541696,0.0,0.0,0.0
542720,0.0,0.0,0.0
543744,0.0,0.0,0.0
544768,0.0,0.0,0.0
545792,0.0,0.0,0.0
546816,0.0,0.0,0.0
547840,0.0,0.0,0.0
548864,0.0,0.0,0.0
549888,0.0,0.0,0.0
550912,0.0,0.0,0.0
551936,0.0,0.0,0.0
552960,0.0,0.0,0.0
553984,0.0,0.0,0.0
555008,0.0,0.0,0.0
556032,0.0,0.0,0.0
557056,0.0,0.0,0.0
558080,0.0,0.0,0.0
559104,0.0,0.0,0.0
560128,0.0,0.0,0.0
561152,0.0,0.0,0.0
562176,0.0,0.0,0.0
563200,0.0,0.0,0.0
564224,0.0,0.0,0.0
565248,0.0,0.0,0.0
566272,0.0,0.0,0.0
567296,0.0,0.0,0.0
568320,0.0,0.0,0.0
569344,0.0,0.0,0.0
570368,0.0,0.0,0.0
571392,0.0,0.0,0.0
572416,0.0,0.0,0.0
573440,0.0,0.0,0.0
574464,0.0,0.0,0.0
575488,0.0,0.0,0.0
576512,0.0,0.0,0.0
577536,0.0,0.0,0.0
578560,0.0,0.0,0.0
579584,0.0,0.0,0.0
580608,0.0,0.0,0.0
581632,0.0,0.0,0.0
582656,0.0,0.0,0.0
583680,0.0,0.0,0.0
584704,0.0,0.0,0.0
585728,0.0,0.0,0.0
586752,0.0,0.0,0.0
587776,0.0,0.0,0.0
588800,0.0,0.0,0.0
589824,0.0,0.0,0.0
590848,0.0,0.0,0.0
591872,0.0,0.0,0.0
592896,0.0,0.0,0.0
593920,0.0,0.0,0.0
594944,0.0,0.0,0.0
595968,0.0,0.0,0.0
596992,0.0,0.0,0.0
598016,0.0,0.0,0.0
599040,0.0,0.0,0.0
600064,0.0,0.0,0.0
601088,0.0,0.0,0.0
602112,0.0,0.0,0.0
603136,0.0,0.0,0.0
604160,0.0,0.0,0.0
605184,0.0,0.0,0.0
606208,0.0,0.0,0.0
607232,0.0,0.0,0.0
608256,0.0,0.0,0.0
609280,0.0,0.0,0.0
610304,0.0,0.0,0.0
611328,0.0,0.0,0.0
612352,0.0,0.0,0.0
613376,0.0,0.0,0.0
614400,0.0,0.0,0.0
615424,0.0,0.0,0.0
616448,0.0,0.0,0.0
617472,0.0,0.0,0.0
618496,0.0,0.0,0.0
619520,0.0,0.0,0.0
620544,0.0,0.0,0.0
621568,0.0,0.0,0.0
622592,0.0,0.0,0.0
623616,0.0,0.0,0.0
624640,0.0,0.0,0.0
625664,0.0,0.0,0.0
626688,0.0,0.0,0.0
627712,0.0,0.0,0.0
628736,0.0,0.0,0.0
629760,0.0,0.0,0.0
630784,0.0,0.0,0.0
631808,0.0,0.0,0.0
632832,0.0,0.0,0.0
633856,0.0,0.0,0.0
634880,0.0,0.0,0.0
635904,0.0,0.0,0.0
636928,0.0,0.0,0.0
637952,0.0,0.0,0.0
638976,0.0,0.0,0.0
640000,0.0,0.0,0.0
641024,0.0,0.0,0.0
642048,0.0,0.0,0.0
643072,0.0,0.0,0.0
644096,0.0,0.0,0.0
645120,0.0,0.0,0.0
646144,0.0,0.0,0.0
647168,0.0,0.0,0.0
648192,0.0,0.0,0.0
649216,0.0,0.0,0.0
650240,0.0,0.0,0.0
651264,0.0,0.0,0.0
652288,0.0,0.0,0.0
653312,0.0,0.0,0.0
654336,0.0,0.0,0.0
655360,0.0,0.0,0.0
656384,0.0,0.0,0.0
657408,0.0,0.0,0.0006117476325499224
658432,0.0,0.0,0.0034240167651972495
659456,0.0,0.0,0.004876036657894374
660480,0.0,0.0,0.005986511686782657
661504,0.0,0.0,0.008664338673339751
662528,0.0,0.0,0.010207307789071453
663552,0.0,0.0,0.014404622478364965
664576,0.0,0.0,0.018420932128151074
665600,0.0,0.0,0.019496143475918982
666624,0.0,0.0,0.021195357739166087
667648,0.0,0.0,0.023635982330650104
668672,0.0,0.0,0.025505277300103258
669696,7.147443828835067e-05,0.0,0.028403189604465716
670720,0.003081423870837582,0.0,0.03144823095995542
671744,0.00635715255706957,0.0,0.035579224437210004
672768,0.006507162173209442,0.0,0.035002646102217955
673792,0.006102915822783835,0.0,0.03498727201759679
674816,0.0058557100798706805,0.0,0.03493218179124119
675840,0.005282025968225979,0.0,0.03389379053598996
676864,0.006661473085490882,0.0,0.03410471700868099
677888,0.006140136791889234,0.0,0.03381728758899345
678912,0.005759497373930026,0.0,0.03277264291777762
679936,0.005433936374497296,0.0,0.0317251867295258
680960,0.005390430955029234,0.0,0.031631361051037005
681984,0.00630477753041589,0.0,0.03519139351485988
683008,0.006609786362551014,0.0,0.03664435815334927
684032,0.006582683722658608,0.0,0.035594415456799415
685056,0.006978382262694925,0.0,0.03454166225357344
686080,0.006480439234258692,0.0,0.03348609403244639
687104,0.0056414132955213405,0.0,0.03317450993098999
688128,0.004978507999340017,0.0,0.0333971726379726
689152,0.004588784845349781,0.0,0.032335362863780664
690176,0.004756182043028247,0.0,0.03127072584141308
691200,0.0044788046910602545,0.0,0.0309692671867472
692224,0.004349448942101784,0.0,0.031172588438358583
693248,0.003639188714637902,0.0,0.03010169674420492
694272,0.002935319824464156,0.0,0.029027965447169762
695296,0.0028062590342979024,0.0,0.028744776657132598
696320,0.0025362528858887327,0.0,0.02892065620985227
697344,0.0022189043274870044,0.0,0.029274732937178128
698368,0.001740974649182666,0.0,0.029665244655479685
699392,0.0018981989424124621,0.0,0.029783185588370033
700416,0.00187132274095824,0.0,0.028699209200826817
701440,0.001572334288344489,0.0,0.028829553333984306
702464,0.0028534759179508298,0.0,0.03380572323136359
703488,0.003273260984301459,0.0,0.036050377784054045
704512,0.00411722650715009,0.0,0.0386065027802141
705536,0.0037232265033776686,0.0,0.0377223247525506
706560,0.0028284596100876898,0.0,0.036637485247902446
707584,0.0019817813875958943,0.0,0.03554980633683512
708608,0.0025902536617305972,0.0,0.036535714995941215
709632,0.0032367158050836723,0.0,0.03659979957890462
710656,0.0040226460356224195,0.0,0.03883422122726759
711680,0.004248108569111467,0.0,0.03950461931174956
712704,0.0037931699069584544,0.0,0.04011710957703809
713728,0.0034623591988134314,0.0,0.04042474502260429
714752,0.0038088207112052064,0.0,0.041575928486856976
715776,0.0036186515692270705,0.0,0.04139673467217602
716800,0.003187404696404536,0.0,0.04181226910789135
717824,0.003550906324676984,0.0,0.04177977149419432
718848,0.00439957742860247,0.0,0.0456683839071817
719872,0.005006126014791213,0.0,0.046206324951274504
720896,0.004942169866464285,0.0,0.04685208973696424
721920,0.00527727150318212,0.0,0.0483140394018174
722944,0.004878053919321932,0.0,0.04842946119568437
723968,0.004625631044250625,0.0,0.04732984210014725
724992,0.004790589955701368,0.0,0.04722283102251535
726016,0.004770476537777373,0.0,0.04723934706320151
727040,0.00455672615253117,0.0,0.046133672773733314
728064,0.004528626226601244,0.0,0.04502515785260399
729088,0.0037765822334175645,0.0,0.044083934392320195
730112,0.004286489901048826,0.0,0.04646594709073315
731136,0.004124994702764951,0.0,0.04807130467315592
732160,0.0029611782556957654,0.0,0.04695884551295456
733184,0.0022469293800010505,0.0,0.0465564565816926
734208,0.002293707796534318,0.0,0.046991858934510335
735232,0.003024897225016763,0.0,0.047883550600905614
736256,0.002870792574941357,0.0,0.04688394696953576
737280,0.0028564375584154787,0.0,0.048371963408962895
738304,0.003932141287003382,0.0,0.050383285994458155
739328,0.006253086170124217,0.0,0.052770723815721204
740352,0.0057533322006986225,0.0,0.0530218881359261
741376,0.004840313138387908,0.0,0.05190146976237875
742400,0.0047095400188408,0.0,0.05178945215721762
743424,0.006593779226175714,0.0,0.05596089083873881
744448,0.0074492159542524795,0.0,0.05911363281162547
745472,0.007328431431480438,0.0,0.060909995129621766
746496,0.0074528995458718016,0.0,0.061429810255950894
747520,0.007711824269986645,0.0,0.06219654714836101
748544,0.007374605442249476,0.0,0.06136084218859383
749568,0.006589599436209798,0.0,0.0602383223845916
750592,0.006528884837894306,0.0,0.06079750261117862
751616,0.005954205984079184,0.0,0.060165376340843374
752640,0.005685965926876271,0.0,0.05903696770127226
753664,0.005966400558225942,0.0,0.05790572023227206
754688,0.005867986809708448,0.0,0.057312333746989255
755712,0.006465046920143785,0.0,0.05782579202985874
756736,0.006371177439868752,0.0,0.05668864319380911
757760,0.005796504210856381,0.0,0.055548642509317826
758784,0.0061193159621005635,0.0,0.05440578504204025
759808,0.0049337626007729994,0.0,0.05326006584439936
760832,0.003726547189753623,0.0,0.0521114799555571
761856,0.0033282594174140114,0.0,0.05216485831044704
762880,0.0034120394689049196,0.0,0.05262830392809429
763904,0.0037487767090552387,0.0,0.05307336316028707
764928,0.0034476660745242243,0.0,0.0519186564577599
765952,0.0030382131767266885,0.0,0.05076107150967766
766976,0.0024548410821768228,0.0,0.0496006032984852
768000,0.002936837187179362,0.0,0.050432551467488235
769024,0.0031277502481506683,0.0,0.04996872049286595
770048,0.003891469549293174,0.0,0.05055931670623329
771072,0.003903432425211458,0.0,0.04939274187579356
772096,0.0030768632463127723,0.0,0.04822327208429026
773120,0.00344630117822364,0.0,0.04705090225717466
774144,0.0032102911164903426,0.0,0.04587562730639188
775168,0.0024984186014597267,0.0,0.04481788859978659
776192,0.003039171599064766,0.0,0.04576160841762369
777216,0.0024693683487232113,0.0,0.04458036682400053
778240,0.0033959243684901657,0.0,0.04547998497051863
779264,0.004258448719845678,0.0,0.044462747855847244
780288,0.0038048595144868744,0.0,0.04327553461638963
781312,0.003809496605011987,0.0,0.04356801543263971
782336,0.004985968816088229,0.0,0.045129239991417526
783360,0.004270915054385607,0.0,0.04467946049869993
784384,0.004067715529506095,0.0,0.045300441477115476
785408,0.0033979620212710093,0.0,0.04410704383155482
786432,0.0032541356230471863,0.0,0.04463572298998237
787456,0.0028395595672754967,0.0,0.04398766592665331
788480,0.0024880074007502645,0.0,0.04286843475488708
789504,0.003301390511650052,0.0,0.04559500581107319
790528,0.0033237684552689366,0.0,0.04675993793426941
791552,0.0024842226329052077,0.0,0.04603563189831183
792576,0.0026674195555124124,0.0,0.04647724121053817
793600,0.003567987793963342,0.0,0.04592115059291228
794624,0.0030475060810817704,0.0,0.04471566172095214
795648,0.001786362689781667,0.0,0.04350722848327864
796672,0.0005221410080908634,0.0,0.04229584561398592
797696,0.0,0.0,0.0410815078333279
798720,0.0,0.0,0.039864209847689465
799744,0.0,0.0,0.04007926422563213
800768,0.0,0.0,0.03973460453668206
801792,0.0,0.0,0.03851134165668751
802816,0.0,0.0,0.0377336585227161
803840,0.0,0.0,0.03837864438902462
804864,0.0,0.0,0.03714941155018295
805888,0.0,0.0,0.035917195472083274
806912,0.0,0.0,0.03605276712236971
807936,0.0,0.0,0.03577846889633155
808960,0.0,0.0,0.03454026882958381
809984,0.0,0.0,0.03514829998140972
811008,0.0,0.0,0.037911813776867836
812032,0.0,0.0,0.03907157346875304
813056,0.0,0.0,0.04130613771398825
814080,0.0,0.0,0.040068067781459715
815104,0.0,0.0,0.03882700962884514
816128,0.0,0.0,0.039923394493021944
817152,0.0,0.0,0.04072529871611573
818176,0.0,0.0,0.040146089373776506
819200,0.0,0.0,0.04391552831379884
820224,0.0,0.0,0.044432382743860174
821248,0.0,0.0,0.043188710970871506
822272,0.0,0.0,0.04194204977801872
823296,0.0,0.0,0.042452134754683825
824320,0.0,0.0,0.04182326150722996
825344,0.0,0.0,0.040922651204446686
826368,0.0,0.0,0.04425572019959576
827392,0.0,0.0,0.04523528702107978
828416,0.0,0.0,0.04398312715267275
829440,0.0,0.0,0.04275608477387455
830464,0.0,0.0,0.04387213958636239
831488,0.0,0.0,0.0426141303866636
832512,0.0,0.0,0.042618601965058484
833536,0.0,0.0,0.042500922293918955
834560,0.0,0.0,0.04123705938783485
835584,0.0,0.0,0.04173896975950998
836608,0.0,0.0,0.04334210406616493
837632,0.0,0.0,0.0422765853727747
838656,0.0,0.0,0.0445895255419007
839680,0.0,0.0,0.0445966022368704
840704,0.0,0.0,0.044924974465675775
841728,0.0,0.0,0.04449285204065235
842752,0.0,0.0,0.04322092877173803
843776,0.0,0.0,0.04466447296918856
844800,0.0,0.0,0.04998629804091116
845824,0.0,0.0,0.04918917639450835
846848,0.0,0.0,0.047918232897913346
847872,0.0,0.0,0.048071986558148434
848896,0.0,0.0,0.04782769275849935
849920,0.0,0.0,0.047510964250871056
850944,0.0,0.0,0.047868360087348516
851968,0.0,0.0,0.04906423466482614
852992,0.0,0.0,0.05012363303257311
854016,0.0,0.0,0.04884479664215593
855040,0.0,0.0,0.04969445047035902
856064,0.0,0.0,0.052023921090119225
857088,0.0,0.0,0.05445483932270102
858112,0.001175548974329252,0.0,0.05799689762926124
859136,0.002639214798407949,0.0,0.059861330796742544
860160,0.0017302960143966933,0.0,0.05858792302918245
861184,0.00041431528823080896,0.0,0.057311515108744715
862208,0.0003690788810899213,0.0,0.058406398979300035
863232,0.0,0.0,0.057256971566046776
864256,0.0,0.0,0.058483192103990944
865280,0.0,0.0,0.057204014353907894
866304,0.0,0.0,0.05737974708761353
867328,0.0,0.0,0.05715269443236828
868352,0.0,0.0,0.05734953764635991
869376,0.0,0.0,0.057103063015281064
870400,0.0,0.0,0.0558132306595181
871424,0.0,0.0,0.05452037364656152
872448,0.0,0.0,0.05322448626400486
873472,0.0,0.0,0.05323863714326098
874496,0.0,0.0,0.0533826033297205
875520,0.0,0.0,0.05441607204012025
876544,0.0,0.0,0.05444597834604309
877568,0.0,0.0,0.05453640878493232
878592,0.0,0.0,0.0563471571372789
879616,0.0,0.0,0.05842874625307655
880640,0.0,0.0,0.05990011337093667
881664,0.0,0.0,0.05941354195665183
882688,0.0,0.0,0.05903927978209455
883712,0.0,0.0,0.05938430677003112
884736,0.0,0.0,0.058080187533178465
885760,0.0,0.0,0.058516848083274904
886784,0.0,0.0,0.059837273689751544
887808,0.0,0.0,0.05933231268371808
888832,0.0,0.0,0.058023213950382756
889856,0.0,0.0,0.05822860658977123
890880,0.0,0.0,0.05945675208104173
891904,0.0,0.0,0.06519064001119892
892928,0.0,0.0,0.06580373654501079
893952,0.0,0.0,0.06479871569509393
894976,0.00018740441853543166,0.0,0.06580520829037625
896000,0.0,0.0,0.066531095919413
897024,0.0,0.0,0.06677531558152278
898048,0.0,0.0,0.06712607393032799
899072,0.0,0.0,0.0659545520939215
900096,0.0,0.0,0.06713765687741122
901120,0.0,0.0,0.06582499410643289
902144,0.0,0.0,0.06450929202867611
903168,0.0,0.0,0.06338178525327903
904192,0.0,0.0,0.06451883484457477
905216,0.0,0.0,0.06319772224640781
906240,0.0,0.0,0.06202667792570974
907264,0.0,0.0,0.06320767063997111
908288,0.0,0.0,0.06197223917286955
909312,0.0,0.0,0.0632204469163935
910336,0.0,0.0,0.06404224361436546
911360,0.0,0.0,0.06566427141463337
912384,0.0,0.0,0.06458517475533813
913408,0.0,0.0,0.06325471237366252
914432,0.0,0.0,0.061921183508447754
915456,0.0,0.0,0.06058458222281719
916480,0.0,0.0,0.059244902565168484
917504,0.0,0.0,0.05790213856914292
918528,0.0,0.0,0.05818775423571859
919552,0.0,0.0,0.05791447593310041
920576,0.0,0.0,0.05656629705301624
921600,0.0,0.0,0.055215018727402934
922624,0.0,0.0,0.05386063493297268
923648,0.0,0.0,0.052503139631540845
924672,0.0,0.0,0.051142526769995644
925696,0.0,0.0,0.04977879028026728
926720,0.0,0.0,0.04841192407929719
927744,0.0,0.0,0.049387199307090526
928768,0.0,0.0,0.04841110923357797
929792,0.0,0.0,0.049774330392003505
930816,0.0,0.0,0.04969734779759265
931840,0.0,0.0,0.04979310212285271
932864,0.0,0.0,0.05035594471664676
933888,0.0,0.0,0.04980449950831351
934912,0.0,0.0,0.05021667911921773
935936,0.0,0.0,0.04981931055903356
936960,0.0,0.0,0.04844090276578337
937984,0.0,0.0,0.0470593432923625
939008,0.0,0.0,0.04707120498315796
940032,0.0,0.0,0.04707308061010449
941056,0.0,0.0,0.04568608452753644
942080,0.0,0.0,0.04429592123313986
943104,0.0,0.0,0.04495775531150961
944128,0.0,0.0,0.05181333736559146
945152,0.0,0.0,0.05133319195299636
946176,0.0,0.0,0.05083057313718534
947200,0.0,0.0,0.05137197814842301
948224,0.0,0.0,0.04998328423637782
949248,0.0,0.0,0.04859142621005149
950272,0.0,0.0,0.04719639783642346
951296,0.0,0.0,0.045798192867220616
952320,0.0,0.0,0.04439680503888579
953344,0.0,0.0,0.049739492275009636
954368,0.0,0.0,0.050116344792612094
955392,0.0,0.0,0.05072888084501663
956416,0.0,0.0,0.051533576766587305
957440,0.0,0.0,0.05322589521799822
958464,0.0,0.0,0.05308589152995874
959488,0.0,0.0,0.051687397364973235
960512,0.0,0.0,0.05187164786774185
961536,0.0,0.0,0.054627818246029504
962560,0.0,0.0,0.05322828514550663
963584,0.0,0.0,0.05182557648609664
964608,0.0,0.0,0.05041968597144244
965632,0.0,0.0,0.0534395775274456
966656,0.0,0.0,0.053447376687427994
967680,0.0,0.0,0.054880280830868426
968704,0.0,0.0,0.05347453592739902
969728,0.0,0.0,0.05206560675937108
970752,0.0,0.0,0.054745792019871495
971776,0.0,0.0,0.05507106495282075
972800,0.0,0.0,0.05366124752295516
973824,0.0,0.0,0.052248240105179554
974848,0.0,0.0,0.05083203634643961
975872,0.0,0.0,0.04941262987826721
976896,0.0,0.0,0.0479900143167482
977920,0.0,0.0,0.046564183262489484
978944,0.0,0.0,0.045135130300587634
979968,0.0,0.0,0.043728790221054685
980992,0.0,0.0,0.0468658214710098
982016,0.0,0.0,0.04970979247935897
983040,0.0,0.0,0.04828113932513261
984064,0.0,0.0,0.04684926208657449
985088,0.0,0.0,0.04541415431529789
986112,0.0,0.0,0.043975809547322275
987136,0.0,0.0,0.042534221303040985
988160,0.0,0.0,0.04108938308718838
989184,0.0,0.0,0.03964128838880692
990208,0.0,0.0,0.04058345384096499
991232,0.0,0.0,0.03973612802190164
992256,0.0,0.0,0.038755289828865294
993280,0.0,0.0,0.039836050672679146
994304,0.0,0.0,0.038380699802633006
995328,0.0,0.0,0.03692207358801172
996352,0.0,0.0,0.03589717531656706
997376,0.0,0.0,0.03723907732730319
998400,0.0,0.0,0.038592141713731834
999424,0.0,0.0,0.0371295757031814
1000448,0.0,0.0,0.03832850429373206
1001472,0.0,0.0,0.037241278886965
1002496,0.0,0.0,0.035773474964175864
1003520,0.0,0.0,0.03904455376918194
1004544,0.0,0.0,0.040270420980723844
1005568,0.0,0.0,0.04054629569938531
1006592,0.0,0.0,0.04015563453272336
1007616,0.0,0.0,0.04400474114621155
1008640,0.0,0.0,0.04537381435845604
1009664,0.0,0.0,0.04391110098172408
1010688,0.0,0.0,0.042445107113126185
1011712,0.0,0.0,0.04097582612325621
1012736,0.0,0.0,0.040504777399433804
1013760,0.0,0.0,0.04113051367871144
1014784,0.0,0.0,0.039656102945156244
1015808,0.0,0.0,0.03817838910300134
1016832,0.0,0.0,0.037969932279311336
1017856,0.0,0.0,0.038335313270313434
1018880,0.0,0.0,0.038703073778328094
1019904,0.0,0.0,0.038498223874499866
1020928,0.0,0.0,0.03832463506612993
1021952,0.0,0.0,0.039400443520384715
1022976,0.0,0.0,0.044125099372677695
1024000,0.0,0.0,0.04829631744897295


==> data/evaluations_skill/sequences_1/mamba_lm__layers_2__small__trainer_mamba.csv <==
step,acc_mean,acc_low,acc_high
1024,0.0,0.0,0.10478583738549777
2048,1.0,1.0,1.0
3072,1.0,1.0,1.0
4096,1.0,1.0,1.0
5120,1.0,1.0,1.0
6144,1.0,1.0,1.0
7168,1.0,1.0,1.0
8192,1.0,1.0,1.0
9216,0.8264924056072068,0.47947721682114514,1.0
10240,0.4276518233340324,0.0,1.0
11264,0.530588364686738,0.0,1.0
12288,0.44293223551998623,0.0,1.0
13312,0.3351132907846786,0.0,1.0
14336,0.4289298343621116,0.0,1.0
15360,0.5040875480154218,0.0,1.0
16384,0.5652316450538165,0.0,1.0
17408,0.29341208835344673,0.0,0.6182736222339738
18432,0.02292517369366978,0.0,0.4865593796761808
19456,0.0,0.0,0.39726481057705604
20480,0.0,0.0,0.17000374950967295
21504,0.0,0.0,0.2476646641104593
22528,0.08640282892892022,0.0,0.31480212169666166
23552,0.1643190576319583,0.05985893983596615,0.37323929322394267
24576,0.23256083285372403,0.1366309369604515,0.42442062464026903
25600,0.23179749036987174,0.20425375646269406,0.2868849581841682
26624,0.1869172432268892,0.0324930016871112,0.264129363996751
27648,0.2063747906848904,0.0460943471050702,0.31740084656575296
28672,0.15334367443825472,0.0,0.36500775582869105
29696,0.21030416088815546,0.012880201110194315,0.4077281206661166
30720,0.26161423588817156,0.07701779486021443,0.44621067691612865
31744,0.2017331432539738,0.0,0.3309763486318989
32768,0.17045525422980912,0.0,0.35007358862382126
33792,0.0918916813056485,0.0,0.3883558967268118
34816,0.11827487884482839,0.0,0.4232906643554297
35840,0.09781643234706985,0.0,0.45525862712794685
36864,0.08745868727746003,0.0,0.4470895576251096
37888,0.05901760127382185,0.0,0.3750236026202117
38912,0.03452670146898055,0.0,0.18965432742864105
39936,0.08039940266884776,0.0,0.22895109583931197
40960,0.06513754659911973,0.0,0.26616965877231025
41984,0.07809601266337991,0.0,0.23230493389341922
43008,0.09070110964071379,0.0,0.2374623104664669
44032,0.01831029059480309,0.0,0.1805519870287222
45056,0.007566712195704357,0.0,0.1527683610153937
46080,0.0,0.0,0.16647624938534072
47104,0.0,0.0,0.20125672508333012
48128,0.0,0.0,0.15124315110480707
49152,0.0,0.0,0.11730470515013947
50176,0.0,0.0,0.15177841457673535
51200,0.0,0.0,0.12744786247395365
52224,0.0,0.0,0.14024929845417838
53248,0.0,0.0,0.06412851664928393
54272,0.0,0.0,0.02769812963106275
55296,0.0,0.0,0.027172050507274115
56320,0.0,0.0,0.03782250889679289
57344,0.006643283250493331,0.0,0.06155289570654295
58368,0.0,0.0,0.048567458423965225
59392,0.0,0.0,0.07967313333017897
60416,0.0,0.0,0.10922127732474703
61440,0.0,0.0,0.12388225682482445
62464,0.0,0.0,0.07851238296517492
63488,0.0,0.0,0.09945499125630944
64512,0.01709405596139833,0.0,0.1260783326188947
65536,0.013991362944505346,0.0,0.10974809038748082
66560,0.032951898192551884,0.0,0.13552999094042678
67584,0.03126516261190131,0.0,0.14160873808529764
68608,0.027158510923737243,0.0,0.10596368227235357
69632,0.03722090859258167,0.0,0.11498345661546952
70656,0.03063785809394112,0.0,0.1024695044095683
71680,0.01702826470907736,0.0,0.10529849046134769
72704,0.03594806889367408,0.0,0.1288687369521163
73728,0.060965688794282304,0.0,0.15147501999483454
74752,0.07677071057736935,0.0,0.173169654737293
75776,0.08151846635264905,0.0005617882915004873,0.19400144217056492
76800,0.07960039544647243,0.0,0.18533981228823673
77824,0.09951480168122058,0.016051496679392294,0.20258599316912168
78848,0.10505516044778272,0.01232415190353181,0.21697928591073853
79872,0.10336634087859378,0.03582992493140748,0.21113357494387885
80896,0.11472529827853883,0.056482808355387576,0.2292320210121676
81920,0.10440291168071157,0.05238996423265784,0.18055792317189728
82944,0.11034797327775231,0.0740356456564341,0.15573838280439856
83968,0.10526987933187426,0.05931673721450153,0.1489006676707334
84992,0.10636171691832277,0.03695291823236933,0.16709441576853565
86016,0.10174997616546198,0.0324396399966724,0.18537980789853287
87040,0.1018401959347449,0.028697400344356486,0.19831539738959128
88064,0.09071044012605714,0.03141394877271413,0.1957129907096097
89088,0.08770914054237197,0.02878778335034436,0.18863730161626485
90112,0.09205850990927276,0.028153882828298643,0.1824101018864413
91136,0.08531161793999963,0.0031594640358856103,0.1679106152159112
92160,0.08212140910769505,0.0,0.17072902451189673
93184,0.09091876910576782,0.0,0.18740320046899872
94208,0.09591740126322527,0.0,0.20354628206522016
95232,0.09894331149285047,0.0,0.19939656540610615
96256,0.08651418792270929,0.0,0.17271154094534721
97280,0.08350047020206192,0.0,0.17652206052477729
98304,0.08172247598625404,0.0,0.1639518338485681
99328,0.08240216618236151,0.0,0.15980894004148646
100352,0.08568986155582059,0.0,0.17537168652672686
101376,0.08781306976289793,0.0,0.18503260553953868
102400,0.07545634268627592,0.0,0.18665045805136635
103424,0.06954165433440694,0.0,0.20065088810345355
104448,0.059687826632794795,0.0,0.17487950725098617
105472,0.047979464508558764,0.0,0.15169688603775605
106496,0.053727028701488815,0.0,0.1563976012530646
107520,0.059626666129108274,0.0,0.15463729525312106
108544,0.06381604640521092,0.0,0.16829854205904024
109568,0.07348586992611021,0.0,0.17079455608434876
110592,0.08051827163456006,0.0,0.17151936713956045
111616,0.09000350956878099,0.0,0.17743316168554796
112640,0.09815662096971539,0.0,0.19081949965561207
113664,0.1001592497781237,0.0,0.20385399721161235
114688,0.09407106660837247,0.0,0.21654903698245365
115712,0.09113953094276185,0.0,0.20716601760795164
116736,0.08242244882811053,0.0,0.19952927508959772
117760,0.07322204189681569,0.0,0.18265512692358116
118784,0.06065087182981312,0.0,0.1570248449060769
119808,0.05960293632646747,0.0,0.1529948375982927
120832,0.06186230537151421,0.0,0.14944952687187169
121856,0.05360897318125357,0.0,0.1480975350629617
122880,0.03999485382546858,0.0,0.1492194113585396
123904,0.038957114385604355,0.0,0.14665514917008377
124928,0.04626712180748492,0.0,0.15237783311694636
125952,0.04732632946094764,0.0,0.15829716341021535
126976,0.045738240052545606,0.0,0.1613091054113991
128000,0.05143062178283846,0.0,0.16595278613525385
129024,0.03628803047910802,0.0,0.15694051509324597
130048,0.033648476488136465,0.0,0.15847303418724606
131072,0.023263967868981716,0.0,0.16422073861513067
132096,0.020521086168713506,0.0,0.14828899808182838
133120,0.013106417631405194,0.0,0.13227212009676304
134144,0.011737784142368314,0.0,0.12589695636160744
135168,0.010753015446429967,0.0,0.11968620509314647
136192,0.0017734180186630825,0.0,0.10352640459608234
137216,0.0,0.0,0.09841204750289051
138240,0.0005757523365437267,0.0,0.09420841792141253
139264,0.003639850236837806,0.0,0.1017313393702048
140288,0.0036990571237540495,0.0,0.10437880818860276
141312,0.0019379042435638154,0.0,0.10336096382539153
142336,0.006142735966781318,0.0,0.1132326627286122
143360,0.0027022117131957693,0.0,0.11525800843548108
144384,0.007842943256350826,0.0,0.1185418543405807
145408,0.015942266048760954,0.0,0.12674926202672
146432,0.017318079945365685,0.0,0.12908396259593727
147456,0.017352499678634656,0.0,0.13604705449054338
148480,0.016257654608088798,0.0,0.12961873500414992
149504,0.004163142973806145,0.0,0.11563663665768104
150528,0.002335042673439054,0.0,0.11775822092742283
151552,0.0,0.0,0.11722272712860571
152576,0.0,0.0,0.10760773353600672
153600,0.0,0.0,0.10579648642491041
154624,0.0,0.0,0.10072020556550981
155648,0.0,0.0,0.0965327975397427
156672,0.0,0.0,0.09072323557325117
157696,0.0,0.0,0.09137442516162246
158720,0.0,0.0,0.0945376746231721
159744,0.0,0.0,0.09892614516986442
160768,0.0,0.0,0.1056342342749552
161792,0.0,0.0,0.10350728902699098
162816,0.0,0.0,0.09394380304145035
163840,0.0,0.0,0.10138610230065824
164864,0.0,0.0,0.10913133495465956
165888,0.0,0.0,0.10804866832246285
166912,0.0,0.0,0.10753570780174009
167936,0.0,0.0,0.10506434474759516
168960,0.0,0.0,0.10571644638782084
169984,0.0,0.0,0.10874364923457538
171008,0.0,0.0,0.1081808014002379
172032,0.0,0.0,0.0742950126600901
173056,0.0,0.0,0.05357104280649671
174080,0.0,0.0,0.04183973789533719
175104,0.0,0.0,0.045864631288725095
176128,0.0,0.0,0.04535185823764227
177152,0.0,0.0,0.04794527904737346
178176,0.0,0.0,0.053418716233498816
179200,0.0,0.0,0.05193484320335142
180224,0.0,0.0,0.060811317165579734
181248,0.0,0.0,0.06003596619819237
182272,0.0,0.0,0.062220775857963755
183296,0.0,0.0,0.058357503776137847
184320,0.0,0.0,0.045835853431396206
185344,0.0,0.0,0.04910647088586144
186368,0.0,0.0,0.050205162961324705
187392,0.0,0.0,0.05430068970428228
188416,0.0,0.0,0.05802785481601219
189440,0.0,0.0,0.05820174220922134
190464,0.0,0.0,0.06643436629169668
191488,0.0,0.0,0.07454041692844283
192512,0.0019332844914406364,0.0,0.08252252238964734
193536,0.00656516006117441,0.0,0.08170433465468477
194560,0.006151505846295375,0.0,0.08006400617694207
195584,0.005935681261504123,0.0,0.07732718702174937
196608,0.007071001964753656,0.0,0.07714902513178343
197632,0.0018528883816090322,0.0,0.07907083393585775
198656,0.0,0.0,0.07951866537010391
199680,0.0,0.0,0.07849441449607111
200704,0.0,0.0,0.06896462439939484
201728,0.0,0.0,0.07140879954885936
202752,0.0,0.0,0.07622614467880577
203776,4.8666322214995616e-05,0.0,0.08364094611034967
204800,0.0066410120742688835,0.0,0.09053837188595008
205824,0.0102800381932697,0.0,0.08790026527911138
206848,0.012849142351117136,0.0,0.08916594431935013
207872,0.014695986260572351,0.0,0.09033711516766574
208896,0.01712919937166266,0.0,0.09573266816549851
209920,0.01675411052521627,0.0,0.09288854220797958
210944,0.011906302694867622,0.0,0.09520103879534961
211968,0.010913441045357596,0.0,0.10155065357199841
212992,0.011163009510076021,0.0,0.09605296962720647
214016,0.005431461297217592,0.0,0.07723289772619818
215040,0.0,0.0,0.06340564651903748
216064,0.0,0.0,0.048142100286577935
217088,0.0,0.0,0.045765827676178275
218112,0.0,0.0,0.05016941876963492
219136,0.00031714712194230466,0.0,0.055521801246530396
220160,0.0,0.0,0.05895706742579658
221184,0.0,0.0,0.06120556964989436
222208,0.0,0.0,0.05503175184805573
223232,0.0,0.0,0.055588723860503994
224256,0.0,0.0,0.05409340200060974
225280,0.0,0.0,0.05373952135462954
226304,0.0007845099151140323,0.0,0.055256973132131536
227328,0.0,0.0,0.05497436974395664
228352,0.0,0.0,0.04941893649274013
229376,0.0,0.0,0.05042743156792275
230400,0.0,0.0,0.05211179565897266
231424,0.0,0.0,0.03392710655601814
232448,0.0,0.0,0.03829183250379767
233472,0.0,0.0,0.04475962047802901
234496,0.0,0.0,0.051146659445840396
235520,0.0,0.0,0.05719447151947197
236544,0.0,0.0,0.057782064698756165
237568,0.0,0.0,0.059132002353171564
238592,0.0,0.0,0.05212289065975292
239616,0.0,0.0,0.05511905154388897
240640,0.0,0.0,0.05234443320770707
241664,0.0,0.0,0.050710991956006465
242688,0.0,0.0,0.05535116342364365
243712,0.0,0.0,0.055743156983465034
244736,0.0,0.0,0.04564405740846117
245760,0.0,0.0,0.03641056989550226
246784,0.0,0.0,0.0297126871025842
247808,0.0,0.0,0.03296037975626427
248832,0.0,0.0,0.03737098029660582
249856,0.0,0.0,0.03749431702535632
250880,0.0,0.0,0.036190544837098916
251904,0.0,0.0,0.03319115655813464
252928,0.0,0.0,0.026885763259504154
253952,0.0,0.0,0.02599271753111322
254976,0.0,0.0,0.029508566204221424
256000,0.0,0.0,0.025629422062239993
257024,0.0,0.0,0.03138522551014057
258048,0.0006118216626421982,0.0,0.033648368894226975
259072,0.0022133300610989114,0.0,0.03620029660735034
260096,0.003865539731338931,0.0,0.036611756793456754
261120,0.004487506650569994,0.0,0.03447469339654313
262144,0.0032031431051201074,0.0,0.03282543825937573
263168,0.005109635011643894,0.0,0.034176026389457166
264192,0.006946846504886427,0.0,0.03626191370633616
265216,0.00840004744426391,0.0,0.03741903249407514
266240,0.009420629868907633,0.0,0.042835136015980185
267264,0.011455568874813265,0.0,0.046070632018423936
268288,0.013458380428606932,0.0,0.04977893358077093
269312,0.01531895196036019,0.0,0.053706961725909844
270336,0.018267953073957986,0.0,0.05657476684470382
271360,0.020034166822378727,0.0,0.05873480792932534
272384,0.018654729282316044,0.0,0.055315989313028904
273408,0.01728998001297112,0.0,0.05248525881160804
274432,0.018108440180887555,0.0,0.051779861151694924
275456,0.021046978156364263,0.0,0.05564600917986339
276480,0.022966958456938722,0.0,0.05834718479664161
277504,0.024557597048248597,0.0,0.06207987860172011
278528,0.025734756719172056,0.0,0.06247402338148229
279552,0.02662327321256972,0.0,0.06330497895268007
280576,0.02908153520843313,0.0,0.06708342145424698
281600,0.03152007641354627,0.0,0.06734484641125657
282624,0.034658681767546946,0.0,0.06870993110049095
283648,0.03557955807088706,0.0,0.06741502979318142
284672,0.034527469296862304,0.0,0.06526809177789465
285696,0.03239888037785929,0.0,0.0676128304622253
286720,0.035368141000436976,0.0,0.07233844091892801
287744,0.0368672360160901,0.0,0.07381062569124372
288768,0.04007506214642219,0.0,0.07496770672643524
289792,0.039297087323307216,0.0,0.07958493237968407
290816,0.03975225849409232,0.0,0.08187632734718714
291840,0.04001928041814048,0.0,0.08539116781191337
292864,0.03979820530220715,0.0,0.08579532174466058
293888,0.04071653047435953,0.0,0.08503368525815044
294912,0.03680031876903657,0.0,0.07614233108863017
295936,0.03421405719703606,0.0,0.07631872001304289
296960,0.03231867690415131,0.0,0.07390274285107948
297984,0.028239650092169978,0.0,0.07131872206309606
299008,0.02419857344028737,0.0,0.06584546570502012
300032,0.02351018918903126,0.0,0.06250944990731379
301056,0.02310304323712185,0.0,0.06130184510661992
302080,0.02531327072982959,0.0,0.06571353466051462
303104,0.02531562107576075,0.0,0.06649297269635289
304128,0.022547366568388353,0.0,0.062477541817356416
305152,0.022107053239068884,0.0,0.06618180743270247
306176,0.021955922530057164,0.0,0.06705272667980303
307200,0.02242896849929902,0.0,0.06356469418573057
308224,0.023669456474070354,0.0,0.06386806765187673
309248,0.025238041124322364,0.0,0.06727380515749581
310272,0.02501737416036947,0.0,0.06930753742024769
311296,0.02766028146034692,0.0,0.07349233718573157
312320,0.02831357444468373,0.0,0.07629574247099462
313344,0.028050949626803334,0.0,0.07753237332930615
314368,0.02946909005392397,0.0,0.07705780340332914
315392,0.031880049289076104,0.0,0.07890298534318532
316416,0.03046685050591824,0.0,0.07948614498143955
317440,0.02917184911515823,0.0,0.08187601107198567
318464,0.028356106697338956,0.0,0.08130397774674239
319488,0.028796030825507978,0.0,0.07969710392047497
320512,0.026234284217319978,0.0,0.0759477292160685
321536,0.0262209052573082,0.0,0.07752541140091984
322560,0.02534886741106478,0.0,0.07721754602411961
323584,0.024946680093201733,0.0,0.07515403238581146
324608,0.020269922394888607,0.0,0.07334736736191583
325632,0.01902836977162317,0.0,0.07724249757848309
326656,0.021469690415371785,0.0,0.08099276690306734
327680,0.0223057782980217,0.0,0.07706995125533367
328704,0.023977000132461363,0.0,0.07966894034999632
329728,0.025973673691620996,0.0,0.079476736275317
330752,0.027538198411871568,0.0,0.08101114346152034
331776,0.02681267230241126,0.0,0.08139283651654325
332800,0.02940341547339126,0.0,0.08430943807593595
333824,0.031246765545846645,0.0,0.08744342877724491
334848,0.027475333466712513,0.0,0.08531020992425069
335872,0.028370867492977198,0.0,0.0844863600451349
336896,0.027929240773035293,0.0,0.0812223504164637
337920,0.029301898315917545,0.0,0.07960570084779868
338944,0.032102003840712816,0.0,0.0818792056099262
339968,0.032014578411455406,0.002632943764262913,0.08103271257401327
340992,0.030770265076050223,0.005273459839986011,0.07922789366177112
342016,0.031058056683729435,0.005550993729301672,0.07941654627686219
343040,0.03165138469171921,0.006448068709182496,0.07715448042098466
344064,0.02907946865047345,0.004520256868713265,0.07303565027347539
345088,0.02977519515916979,0.006041155382132512,0.07193442338880504
346112,0.030753552054496227,0.007297450752503897,0.0747778555894322
347136,0.029568119288856574,0.007532256530236845,0.07009201329628914
348160,0.026632541709425223,0.0011264754379608846,0.06408948659883558
349184,0.026124068133685136,0.0015911975625120661,0.066722690032635
350208,0.02479811407025475,0.0007854516942276872,0.06703155349912891
351232,0.02410240473554318,0.0002630236616496135,0.06720004041423171
352256,0.024856204642338585,0.001908681263124009,0.06783324223288568
353280,0.025268390900101755,0.0026047212179092644,0.06967636201731989
354304,0.02466935245232586,0.0,0.07047307562563343
355328,0.024876514766933942,0.0,0.07000304801470503
356352,0.024981550520947214,0.0,0.06857505145303582
357376,0.024532562329831056,0.0,0.06865785461985649
358400,0.023015077680319927,0.0,0.06825153110640947
359424,0.024388362517241583,0.0,0.07152299993567941
360448,0.02404014375677383,0.0,0.0725734366740236
361472,0.025202018772274633,0.0,0.07477899439570841
362496,0.02158746944183544,0.0,0.06966209447684375
363520,0.01907442731183745,0.0,0.06261571884674715
364544,0.0197573144006907,0.0,0.06341963267208982
365568,0.018280181285590575,0.0,0.06432893429542491
366592,0.019004193283768057,0.0,0.06537332383496544
367616,0.019037686091428578,0.0,0.06842520213554475
368640,0.01858718639474751,0.0,0.06611207320455348
369664,0.016777678605033482,0.0,0.06213615878051153
370688,0.017376576279865344,0.0,0.06366362510349824
371712,0.015782607865014436,0.0,0.06576001208508137
372736,0.01340709829716413,0.0,0.06079650230793469
373760,0.013327370082178219,0.0,0.058333216599363906
374784,0.012606408862628296,0.0,0.05920297231409855
375808,0.012208664722548994,0.0,0.06058545430305668
376832,0.012398972529900291,0.0,0.05944607080012992
377856,0.012333228631574263,0.0,0.05982741979805487
378880,0.014377568927462343,0.0,0.06173255384281006
379904,0.016362484558900322,0.0,0.06315205557691851
380928,0.01589374839630836,0.0,0.06422186862072797
381952,0.015050323229512597,0.0,0.0649724640985639
382976,0.015867560744299573,0.0,0.06553500813076402
384000,0.012980921761841584,0.0,0.06322631564311955
385024,0.013200052573989443,0.0,0.06514558549585099
386048,0.014705338631106684,0.0,0.0650221077980012
387072,0.015267308792742454,0.0,0.06431930805273024
388096,0.0156901156821071,0.0,0.06604051112750332
389120,0.015472609612510728,0.0,0.06406481010909272
390144,0.014776813180287302,0.0,0.06345131700623427
391168,0.01494596788562298,0.0,0.06469081108651178
392192,0.014711580103454207,0.0,0.0655915554712569
393216,0.015881497363571168,0.0,0.06740369055553494
394240,0.015284589076098651,0.0,0.0643392448635891
395264,0.014549933629364289,0.0,0.061781145979866725
396288,0.013959788137587758,0.0,0.0586789506144208
397312,0.012616452279742502,0.0,0.05699580907420335
398336,0.01376049657008139,0.0,0.05855518038876055
399360,0.013879705824125168,0.0,0.05769369622858723
400384,0.015875164887985332,0.0,0.059949950809797974
401408,0.017219858532442463,0.0,0.06278145296408272
402432,0.017469390781428708,0.0,0.06481109754177804
403456,0.018147059348510384,0.0,0.066221284831353
404480,0.017264403312561946,0.0,0.06555696306234671
405504,0.01708400986282445,0.0,0.06270016518770691
406528,0.01604934165893603,0.0,0.060553267339286544
407552,0.014288196542108023,0.0,0.05927267685301894
408576,0.010945824897776667,0.0,0.05860740261844953
409600,0.011235892158457305,0.0,0.05884445597237425
410624,0.010788377825930739,0.0,0.05693620654877276
411648,0.010324444980182588,0.0,0.05620643465097533
412672,0.008576364848395296,0.0,0.056733347713280084
413696,0.0063758578976700645,0.0,0.05674920825796773
414720,0.006935536528185357,0.0,0.057593267162080575
415744,0.006470253843250628,0.0,0.05371185471105515
416768,0.005244129521793243,0.0,0.05123900791616634
417792,0.006331712067669781,0.0,0.051018154162128855
418816,0.005976841792814739,0.0,0.04695433872503656
419840,0.0042036839716365956,0.0,0.04642270488200246
420864,0.005389857237456475,0.0,0.049072140941663414
421888,0.00656417210084081,0.0,0.05170312576465341
422912,0.007716731086468767,0.0,0.05431582926707994
423936,0.007846987715025547,0.0,0.05691041937738794
424960,0.009493419540122693,0.0,0.05948706206450814
425984,0.010374859750418821,0.0,0.06204592136553371
427008,0.010575303770788455,0.0,0.06458715941294477
428032,0.01158051092682649,0.0,0.06711093646137829
429056,0.01289560701712013,0.0,0.06696051224425337
430080,0.013987883871784233,0.0,0.06645803849197437
431104,0.014820002673623387,0.0,0.06356020465755399
432128,0.01484126872743331,0.0,0.06105249022339262
433152,0.016890518566142706,0.0,0.06353353270157253
434176,0.01580962077423386,0.0,0.06455972013432885
435200,0.01488915958543439,0.0,0.06255727004011553
436224,0.016802276208008806,0.0,0.06484342242443498
437248,0.01724323955676654,0.0,0.06326675909114862
438272,0.017841854155943394,0.0,0.0614429099472584
439296,0.018674156307604897,0.0,0.062011504098036824
440320,0.017663366764293004,0.0,0.06115569617649881
441344,0.01715183991604797,0.0,0.06327349934467652
442368,0.017408205382383794,0.0,0.06565807939775087
443392,0.01702538478957665,0.0,0.06713183784782432
444416,0.01617590866182234,0.0,0.06374127396743032
445440,0.013798632243800272,0.0,0.06312215810481603
446464,0.01379790671952057,0.0,0.06540416691338079
447488,0.014463980244261475,0.0,0.0677348446312576
448512,0.014334458900108283,0.0,0.0700501822170609
449536,0.013762041995935762,0.0,0.07063936042599797
450560,0.014523184340646558,0.0,0.07152187458540889
451584,0.01418495659677073,0.0,0.071195609659817
452608,0.01228261113358691,0.0,0.07164037621019775
453632,0.013185272754787461,0.0,0.07154099754272733
454656,0.012313780073033458,0.0,0.06929246020132179
455680,0.012222361695329594,0.0,0.06699029635865168
456704,0.011702618290623315,0.0,0.06625628119767424
457728,0.008418316092526284,0.0,0.06147542212462373
458752,0.008383426890547151,0.0,0.060575119425720546
459776,0.009305523741530094,0.0,0.06211835894743389
460800,0.009460204691561412,0.0,0.06089314084260239
461824,0.009840625790840392,0.0,0.060724189689366534
462848,0.008999355293066977,0.0,0.058061266647587706
463872,0.007806454324671065,0.0,0.05117355132678085
464896,0.006970096649163094,0.0,0.04905305584358235
465920,0.007344089330930722,0.0,0.04863022235016154
466944,0.007486384146085711,0.0,0.048648534874878885
467968,0.00868160096782575,0.0,0.050826375788047516
468992,0.009277015893174385,0.0,0.0505962936948586
470016,0.009761243892571915,0.0,0.048471752722519135
471040,0.010995218399395539,0.0,0.04800232288352617
472064,0.00946290958152835,0.0,0.047300693038836335
473088,0.008385287470658063,0.0,0.04475844085547784
474112,0.007161439165852519,0.0,0.0437771993219745
475136,0.005929706595626741,0.0,0.04591401868072551
476160,0.006501974114557394,0.0,0.047958427821567215
477184,0.007130280141507208,0.0,0.04835221866501297
478208,0.008269735295891471,0.0,0.05045334095820476
479232,0.009465399279135688,0.0,0.05254143176667019
480256,0.011106523547722584,0.0,0.054616596253324844
481280,0.010219147941262694,0.0,0.054732226406389396
482304,0.009702851207811548,0.0,0.05079733679919957
483328,0.010275717124656471,0.0,0.05026252012338476
484352,0.011771818716159814,0.0,0.05218013288948922
485376,0.011208725435151725,0.0,0.05329653544143399
486400,0.011353699148820201,0.0,0.05364267768695189
487424,0.012620292539860842,0.0,0.05473341246545314
488448,0.013631619237444523,0.0,0.05540656591712007
489472,0.014267430019839822,0.0,0.053247175495598285
490496,0.013703761828864536,0.0,0.053057268791700356
491520,0.012304886228315498,0.0,0.05314005054732244
492544,0.012608637877683803,0.0,0.05246830969772701
493568,0.014163288089950167,0.0,0.05443876149948949
494592,0.01537678189685719,0.0,0.056397324662007364
495616,0.014252903457775709,0.0,0.057054984551741114
496640,0.012720044430825025,0.0,0.05669424721791868
497664,0.011535758595429664,0.0,0.05599016916203328
498688,0.011948914554282288,0.0,0.05702428981832497
499712,0.011923629675760567,0.0,0.05620289852191556
500736,0.01221971536970467,0.0,0.057642573473839914
501760,0.013065246355205834,0.0,0.05954113962429028
502784,0.012055413844924655,0.0,0.05868700780808001
503808,0.011272661902194227,0.0,0.058204501389660136
504832,0.00857055979178799,0.0,0.058411158331851884
505856,0.007894326964736286,0.0,0.059808858399073406
506880,0.007894087719779713,0.0,0.06041679503822861
507904,0.008135962580067681,0.0,0.06141233864862318
508928,0.008907836725431221,0.0,0.06242006841808213
509952,0.009408724466604334,0.0,0.06425038165212874
510976,0.009416978396833402,0.0,0.06510551771339708
512000,0.008784024190332062,0.0,0.06242212839657858
513024,0.006618101065310391,0.0,0.059143619017000895
514048,0.00573355088405112,0.0,0.058338831565311944
515072,0.004676337405570319,0.0,0.055582075950266194
516096,0.004961603448243373,0.0,0.05622328513369022
517120,0.004124015324757089,0.0,0.056876245067926635
518144,0.005179811339662155,0.0,0.05760228725812985
519168,0.005441432419586005,0.0,0.05770760493172837
520192,0.006101193600856863,0.0,0.05707498539767421
521216,0.006137258145641546,0.0,0.05483140769845803
522240,0.005953464130356564,0.0,0.05363649534304695
523264,0.006019462358919761,0.0,0.052677705977711826
524288,0.007466558936566068,0.0,0.05423348310243296
525312,0.0071860557360381785,0.0,0.05222386435110689
526336,0.007531028109711115,0.0,0.051379999487564575
527360,0.00860979126667881,0.0,0.05138724492680149
528384,0.009685642101607415,0.0,0.05158754037162261
529408,0.009675268558511075,0.0,0.05004533911424286
530432,0.00857982409251448,0.0,0.04833447706697199
531456,0.007047146030167881,0.0,0.04458825446551056
532480,0.006530239457277084,0.0,0.041569871085041864
533504,0.006375574997565616,0.0,0.04053590875013076
534528,0.005663914145191792,0.0,0.04087014427456094
535552,0.0058119248239264605,0.0,0.042568429785613364
536576,0.005909326686271169,0.0,0.044257149458942165
537600,0.005620329403400745,0.0,0.0445567652519768
538624,0.007025213835860355,0.0,0.046010866018166216
539648,0.007425150173825876,0.0,0.04519665590451581
540672,0.007381181815131384,0.0,0.044558724805152994
541696,0.008123580315659037,0.0,0.046211634831537764
542720,0.00855032843681887,0.0,0.04653561364741209
543744,0.007840881447379655,0.0,0.04517920390664633
544768,0.008665884457508868,0.0,0.046378752200278435
545792,0.008918001933233291,0.0,0.04703352109589537
546816,0.009385362172911459,0.0,0.047573471999333795
547840,0.008945008757028637,0.0,0.04633326693441354
548864,0.009241683158072897,0.0,0.045277527984146144
549888,0.009624458055633802,0.0,0.0452079602573345
550912,0.010096975343996397,0.0,0.04661412884470208
551936,0.010977256247943474,0.0,0.04820109008859664
552960,0.011110185943820345,0.0,0.049306225452806725
553984,0.011807092679391255,0.0,0.04948847490450274
555008,0.01154543887284833,0.0,0.048696306474856337
556032,0.010912733100660365,0.0,0.0489023661102993
557056,0.010191885111681436,0.0,0.04846354939433996
558080,0.01114358801066606,0.0,0.04925542955281753
559104,0.011288273702093454,0.0,0.04981386583807453
560128,0.01113969196957923,0.0,0.050482892947464574
561152,0.011331894957551335,0.0,0.05133555791756603
562176,0.011028244182296768,0.0,0.05285519617780435
563200,0.010621757605679743,0.0,0.05257204645142291
564224,0.009605348888398067,0.0,0.05120751900968783
565248,0.009285889097722877,0.0,0.050103549181204854
566272,0.009213186744280892,0.0,0.04983834884266506
567296,0.010073194753415943,0.0,0.05119323127904324
568320,0.01077208079360294,0.0,0.05093083812393264
569344,0.010607844357983951,0.0,0.05056361648845006
570368,0.009164105358811606,0.0,0.04567477187622181
571392,0.009704384655909028,0.0,0.04510027336840618
572416,0.010801293466429648,0.0,0.04645153269212162
573440,0.010670829825580375,0.0,0.044095377011677483
574464,0.011135610865546963,0.0,0.04313194304766552
575488,0.011346777298997857,0.0,0.042438407580691326
576512,0.011829612192820523,0.0,0.043251476021403605
577536,0.012351489179291061,0.0,0.04469876281561653
578560,0.012484749892624054,0.0,0.04470821083420239
579584,0.012682820483208165,0.0,0.046075173349247885
580608,0.0137288198908352,0.0,0.04694633487368341
581632,0.013360560560175717,0.0,0.04593947960603836
582656,0.012119768942887441,0.0,0.04603854073730581
583680,0.011389210599820006,0.0,0.044017790249185784
584704,0.011578230340114999,0.0,0.0427446825365978
585728,0.01301321963808918,0.0,0.04414937454041447
586752,0.013392951031261747,0.0,0.044290910522857434
587776,0.014263641370464644,0.0,0.045459071998481114
588800,0.015058810064488287,0.0,0.04591888220398107
589824,0.0148627531479394,0.0,0.04393966050534297
590848,0.014709424693944196,0.0,0.04332206427121582
591872,0.014909487609695661,0.0,0.043351485435741
592896,0.014692584229207143,0.0,0.04350940025163003
593920,0.014079573963877396,0.0,0.04332173780084448
594944,0.01381689734131914,0.0,0.043299967525723515
595968,0.014820330861857148,0.0,0.04465166613682085
596992,0.015021330053553843,0.0,0.04493366100278366
598016,0.015458888187522512,0.0,0.045877425074004094
599040,0.015054296028829302,0.0,0.046038334151434636
600064,0.01500551279619714,0.0,0.0457657995946701
601088,0.014931407043033992,0.0,0.04444398880238172
602112,0.015425765909745323,0.0,0.043895070981145264
603136,0.01630824414125806,0.0,0.04379374908436999
604160,0.01713803503060756,0.0,0.04374175460471294
605184,0.016727715634592952,0.0,0.04321198164395469
606208,0.01648224438119283,0.0,0.04338397486266601
607232,0.017185415455117488,0.0,0.04468059711180299
608256,0.018192629558612547,0.0,0.04597059418573478
609280,0.01830228300857569,0.0,0.0452824789290553
610304,0.01881612827588911,0.0,0.0453627495965959
611328,0.01830665198851348,0.0,0.043498605488227954
612352,0.017287813238136187,0.0,0.04173402418728638
613376,0.01719954528749639,0.0,0.04090485906207363
614400,0.01673994473603909,0.0,0.0417353725740531
615424,0.015244155716046877,0.0,0.04110239864606047
616448,0.015267912270161983,0.0,0.0402167297221516
617472,0.014983430685710555,0.0,0.03916254027897497
618496,0.01502655556996862,0.0,0.03928914749855138
619520,0.014262058106901551,0.0,0.036600983855711706
620544,0.014858614573181007,0.0,0.03690675942510183
621568,0.01563533656081728,0.0,0.038145244149087806
622592,0.015067975890019895,0.0,0.03807710411500311
623616,0.015054771567240848,0.0,0.039194778951491205
624640,0.01489055837110391,0.0,0.03843926312653373
625664,0.01452559559318606,0.0,0.03882164589284025
626688,0.014773846428583778,0.0,0.040034720072731636
627712,0.015151165380672627,0.0,0.041241734592061
628736,0.014811277278477862,0.0,0.041215047046894916
629760,0.014403172939577264,0.0,0.041125359665093814
630784,0.013112055201170992,0.0,0.040985183778403815
631808,0.01266599318993455,0.0,0.04182576865016777
632832,0.012465108241870212,0.0,0.04171994648462181
633856,0.013385296821064183,0.0,0.04222011434069791
634880,0.014208816211320502,0.0,0.042238434837786845
635904,0.013986376450633083,0.0,0.04223750219395801
636928,0.013757844432844677,0.0,0.04017599182124444
637952,0.014083001690189709,0.0,0.03962681002584143
638976,0.013936660827623555,0.0,0.03874111424834596
640000,0.01255934590881343,0.0,0.03647613153402882
641024,0.011805190670735497,0.0,0.034487135778257176
642048,0.012228582889886657,0.0,0.035477766961372934
643072,0.01303460247847197,0.0,0.03662440227107528
644096,0.012194420952706283,0.0,0.03506449620599987
645120,0.011850695321307584,0.0,0.03478183149165347
646144,0.012003009875549713,0.0,0.03411658872972757
647168,0.012725423686155557,0.0,0.034096109302486605
648192,0.011732528040828666,0.0,0.031983109359911326
649216,0.011762159992992792,0.0,0.031087926554020675
650240,0.01184921356534805,0.0,0.03221012185849766
651264,0.012728912626085769,0.0,0.03332685206347835
652288,0.012863327222409996,0.0,0.034361012679688316
653312,0.01311186207571468,0.0,0.03418374178866158
654336,0.012866408133515887,0.0,0.0324382805526899
655360,0.012147653398665584,0.0,0.03231093485151644
656384,0.01299909797260985,0.0,0.03340696905541729
657408,0.013734208660931203,0.0,0.034497699004911564
658432,0.013585056012583996,0.0,0.03315663257597736
659456,0.013409616524178719,0.0,0.0317748571272792
660480,0.012902212898663343,0.0,0.03137128740622928
661504,0.012875795704814638,0.0,0.03008243918801447
662528,0.012119366742528101,0.0,0.03044665326727458
663552,0.012097809561804783,0.0,0.030402681658632042
664576,0.012243162869818856,0.0,0.030180190903998285
665600,0.011550005583360952,0.0,0.02968015720458285
666624,0.011398011786211184,0.0,0.029403635174167327
667648,0.010090871177551121,0.0,0.028884299172870127
668672,0.010479938336158472,0.0,0.02876309404964089
669696,0.010783136774844765,0.0,0.029811306360078085
670720,0.011056371994038985,0.0,0.030854512119250117
671744,0.011133902825924248,0.0,0.031729925347620654
672768,0.00999713499968119,0.0,0.031070731418013368
673792,0.008524387394710056,0.0,0.02964015576983446
674816,0.006316884417758745,0.0,0.027275960414990162
675840,0.004457079062853275,0.0,0.025266983221605997
676864,0.002211342510442581,0.0,0.024216490706357622
677888,0.0,0.0,0.02316316470619101
678912,0.0,0.0,0.02207027095487051
679936,0.0,0.0,0.019703279900313182
680960,0.0,0.0,0.0165313141197248
681984,0.0,0.0,0.012618871103149984
683008,0.0,0.0,0.011108364997145823
684032,0.0,0.0,0.010030591115155342
685056,0.0,0.0,0.00789496627503102
686080,0.0,0.0,0.006200913838694348
687104,0.0,0.0,0.003612082966025032
688128,0.0,0.0,0.0009561205082072837
689152,0.0,0.0,0.0
690176,0.0,0.0,0.0
691200,0.0,0.0,0.0
692224,0.0,0.0,0.0
693248,0.0,0.0,0.0
694272,0.0,0.0,0.0
695296,0.0,0.0,0.0
696320,0.0,0.0,0.0
697344,0.0,0.0,0.0
698368,0.0,0.0,0.0
699392,0.0,0.0,0.0
700416,0.0,0.0,0.0
701440,0.0,0.0,0.0
702464,0.0,0.0,0.0
703488,0.0,0.0,0.0
704512,0.0,0.0,0.0
705536,0.0,0.0,0.0
706560,0.0,0.0,0.0
707584,0.0,0.0,0.0
708608,0.0,0.0,0.0
709632,0.0,0.0,0.0
710656,0.0,0.0,0.0
711680,0.0,0.0,0.0
712704,0.0,0.0,0.0
713728,0.0,0.0,0.0
714752,0.0,0.0,0.0
715776,0.0,0.0,0.0
716800,0.0,0.0,0.0
717824,0.0,0.0,0.0
718848,0.0,0.0,0.0
719872,0.0,0.0,0.0
720896,0.0,0.0,0.0
721920,0.0,0.0,0.0
722944,0.0,0.0,0.0
723968,0.0,0.0,0.0
724992,0.0,0.0,0.0
726016,0.0,0.0,0.0
727040,0.0,0.0,0.0
728064,0.0,0.0,0.0
729088,0.0,0.0,0.0
730112,0.0,0.0,0.0
731136,0.0,0.0,0.0
732160,0.0,0.0,0.0
733184,0.0,0.0,0.0
734208,0.0,0.0,0.0
735232,0.0,0.0,0.0
736256,0.0,0.0,0.0
737280,0.0,0.0,0.0
738304,0.0,0.0,0.0
739328,0.0,0.0,0.0
740352,0.0,0.0,0.0
741376,0.0,0.0,0.0
742400,0.0,0.0,0.0
743424,0.0,0.0,0.0
744448,0.0,0.0,0.0
745472,0.0,0.0,0.0
746496,0.0,0.0,0.0
747520,0.0,0.0,0.0
748544,0.0,0.0,0.0
749568,0.0,0.0,0.0
750592,0.0,0.0,0.0
751616,0.0,0.0,0.0
752640,0.0,0.0,0.0
753664,0.0,0.0,0.0
754688,0.0,0.0,0.0
755712,0.0,0.0,0.0
756736,0.0,0.0,0.0
757760,0.0,0.0,0.0
758784,0.0,0.0,0.0
759808,0.0,0.0,0.0
760832,0.0,0.0,0.0
761856,0.0,0.0,0.0
762880,0.0,0.0,0.0
763904,0.0,0.0,0.0
764928,0.0,0.0,0.0
765952,0.0,0.0,0.0
766976,0.0,0.0,0.0
768000,0.0,0.0,0.0
769024,0.0,0.0,0.0
770048,0.0,0.0,0.0
771072,0.0,0.0,0.0
772096,0.0,0.0,0.0
773120,0.0,0.0,0.0
774144,0.0,0.0,0.0
775168,0.0,0.0,0.0
776192,0.0,0.0,0.0
777216,0.0,0.0,0.0
778240,0.0,0.0,0.0
779264,0.0,0.0,0.0
780288,0.0,0.0,0.0
781312,0.0,0.0,0.0
782336,0.0,0.0,0.0
783360,0.0,0.0,0.0
784384,0.0,0.0,0.0
785408,0.0,0.0,0.0
786432,0.0,0.0,0.0
787456,0.0,0.0,0.0
788480,0.0,0.0,0.0
789504,0.0,0.0,0.0
790528,0.0,0.0,0.0
791552,0.0,0.0,0.0
792576,0.0,0.0,0.0
793600,0.0,0.0,0.0
794624,0.0,0.0,0.0
795648,0.0,0.0,0.0
796672,0.0,0.0,0.0
797696,0.0,0.0,0.0
798720,0.0,0.0,0.0
799744,0.0,0.0,0.0
800768,0.0,0.0,0.0
801792,0.0,0.0,0.0
802816,0.0,0.0,0.0
803840,0.0,0.0,0.0
804864,0.0,0.0,0.0
805888,0.0,0.0,0.0
806912,0.0,0.0,0.0
807936,0.0,0.0,0.0
808960,0.0,0.0,0.0
809984,0.0,0.0,0.0
811008,0.0,0.0,0.0
812032,0.0,0.0,0.0
813056,0.0,0.0,0.0
814080,0.0,0.0,0.0
815104,0.0,0.0,0.0
816128,0.0,0.0,0.0
817152,0.0,0.0,0.0
818176,0.0,0.0,0.0
819200,0.0,0.0,0.0
820224,0.0,0.0,0.0
821248,0.0,0.0,0.0
822272,0.0,0.0,0.0
823296,0.0,0.0,0.0
824320,0.0,0.0,0.0
825344,0.0,0.0,0.0
826368,0.0,0.0,0.0
827392,0.0,0.0,0.0
828416,0.0,0.0,0.0
829440,0.0,0.0,0.0
830464,0.0,0.0,0.0
831488,0.0,0.0,0.0
832512,0.0,0.0,0.0
833536,0.0,0.0,0.0
834560,0.0,0.0,0.0
835584,0.0,0.0,0.0
836608,0.0,0.0,0.0
837632,0.0,0.0,0.0
838656,0.0,0.0,0.0
839680,0.0,0.0,0.0
840704,0.0,0.0,0.0
841728,0.0,0.0,0.0
842752,0.0,0.0,0.0
843776,0.0,0.0,0.0
844800,0.0,0.0,0.0
845824,0.0,0.0,0.0
846848,0.0,0.0,0.0
847872,0.0,0.0,0.0
848896,0.0,0.0,0.0
849920,0.0,0.0,0.0
850944,0.0,0.0,0.0
851968,0.0,0.0,0.0
852992,0.0,0.0,0.0
854016,0.0,0.0,0.0
855040,0.0,0.0,0.0
856064,0.0,0.0,0.0
857088,0.0,0.0,0.0
858112,0.0,0.0,0.0
859136,0.0,0.0,0.0
860160,0.0,0.0,0.0
861184,0.0,0.0,0.0
862208,0.0,0.0,0.0
863232,0.0,0.0,0.0
864256,0.0,0.0,0.0
865280,0.0,0.0,0.0
866304,0.0,0.0,0.0
867328,0.0,0.0,0.0
868352,0.0,0.0,0.0
869376,0.0,0.0,0.0
870400,0.0,0.0,0.0
871424,0.0,0.0,0.0
872448,0.0,0.0,0.0
873472,0.0,0.0,0.0
874496,0.0,0.0,0.0
875520,0.0,0.0,0.0
876544,0.0,0.0,0.0
877568,0.0,0.0,0.0
878592,0.0,0.0,0.0
879616,0.0,0.0,0.0
880640,0.0,0.0,0.0
881664,0.0,0.0,0.0
882688,0.0,0.0,0.0
883712,0.0,0.0,0.0
884736,0.0,0.0,0.0
885760,0.0,0.0,0.0
886784,0.0,0.0,0.0
887808,0.0,0.0,0.0
888832,0.0,0.0,0.0
889856,0.0,0.0,0.0
890880,0.0,0.0,0.0
891904,0.0,0.0,0.0
892928,0.0,0.0,0.0
893952,0.0,0.0,0.0
894976,0.0,0.0,0.0
896000,0.0,0.0,0.0
897024,0.0,0.0,0.0
898048,0.0,0.0,0.0
899072,0.0,0.0,0.0
900096,0.0,0.0,0.0
901120,0.0,0.0,0.0
902144,0.0,0.0,0.0
903168,0.0,0.0,0.0
904192,0.0,0.0,0.0
905216,0.0,0.0,0.0
906240,0.0,0.0,0.0
907264,0.0,0.0,0.0
908288,0.0,0.0,0.0
909312,0.0,0.0,0.0
910336,0.0,0.0,0.0
911360,0.0,0.0,0.0
912384,0.0,0.0,0.0
913408,0.0,0.0,0.0
914432,0.0,0.0,0.0
915456,0.0,0.0,0.0
916480,0.0,0.0,0.0
917504,0.0,0.0,0.0
918528,0.0,0.0,0.0
919552,0.0,0.0,0.0
920576,0.0,0.0,0.0
921600,0.0,0.0,0.0
922624,0.0,0.0,0.0
923648,0.0,0.0,0.0
924672,0.0,0.0,0.0
925696,0.0,0.0,0.0
926720,0.0,0.0,0.0
927744,0.0,0.0,0.0
928768,0.0,0.0,0.0
929792,0.0,0.0,0.0
930816,0.0,0.0,0.0
931840,0.0,0.0,0.0
932864,0.0,0.0,0.0
933888,0.0,0.0,0.0
934912,0.0,0.0,0.0
935936,0.0,0.0,0.0
936960,0.0,0.0,0.0
937984,0.0,0.0,0.0
939008,0.0,0.0,0.0
940032,0.0,0.0,0.0
941056,0.0,0.0,0.0
942080,0.0,0.0,0.0
943104,0.0,0.0,0.0
944128,0.0,0.0,0.0
945152,0.0,0.0,0.0
946176,0.0,0.0,0.0
947200,0.0,0.0,0.0
948224,0.0,0.0,0.0
949248,0.0,0.0,0.0
950272,0.0,0.0,0.0
951296,0.0,0.0,0.0
952320,0.0,0.0,0.0
953344,0.0,0.0,0.0
954368,0.0,0.0,0.0
955392,0.0,0.0,0.0
956416,0.0,0.0,0.0
957440,0.0,0.0,0.0
958464,0.0,0.0,0.0
959488,0.0,0.0,0.0
960512,0.0,0.0,0.0
961536,0.0,0.0,0.0
962560,0.0,0.0,0.0
963584,0.0,0.0,0.0
964608,0.0,0.0,0.0
965632,0.0,0.0,0.0
966656,0.0,0.0,0.0
967680,0.0,0.0,0.0
968704,0.0,0.0,0.0
969728,0.0,0.0,0.0
970752,0.0,0.0,0.0
971776,0.0,0.0,0.0
972800,0.0,0.0,0.0
973824,0.0,0.0,0.0
974848,0.0,0.0,0.0
975872,0.0,0.0,0.0
976896,0.0,0.0,0.0
977920,0.0,0.0,0.0
978944,0.0,0.0,0.0
979968,0.0,0.0,0.0
980992,0.0,0.0,0.0
982016,0.0,0.0,0.0
983040,0.0,0.0,0.0
984064,0.0,0.0,0.0
985088,0.0,0.0,0.0
986112,0.0,0.0,0.0
987136,0.0,0.0,0.0
988160,0.0,0.0,0.0
989184,0.0,0.0,0.0
990208,0.0,0.0,0.0
991232,0.0,0.0,0.0
992256,0.0,0.0,0.0
993280,0.0,0.0,0.0
994304,0.0,0.0,0.0
995328,0.0,0.0,0.0
996352,0.0,0.0,0.0
997376,0.0,0.0,0.0
998400,0.0,0.0,0.0
999424,0.0,0.0,0.0
1000448,0.0,0.0,0.0
1001472,0.0,0.0,0.0
1002496,0.0,0.0,0.0
1003520,0.0,0.0,0.0
1004544,0.0,0.0,0.0
1005568,0.0,0.0,0.0
1006592,0.0,0.0,0.0
1007616,0.0,0.0,0.0
1008640,0.0,0.0,0.0
1009664,0.0,0.0,0.0
1010688,0.0,0.0,0.0
1011712,0.0,0.0,0.0
1012736,0.0,0.0,0.0
1013760,0.0,0.0,0.0
1014784,0.0,0.0,0.0
1015808,0.0,0.0,0.0
1016832,0.0,0.0,0.0
1017856,0.0,0.0,0.0
1018880,0.0,0.0,0.0
1019904,0.0,0.0,0.0
1020928,0.0,0.0,0.0
1021952,0.0,0.0,0.0
1022976,0.0,0.0,0.0
1024000,0.0,0.0,0.0


==> data/evaluations_skill/sequences_1/maxoutrnn_lm__layers_2__small__trainer_maxout.csv <==
step,acc_mean,acc_low,acc_high
1024,1.0,1.0,1.0
2048,1.0,1.0,1.0
3072,1.0,1.0,1.0
4096,1.0,1.0,1.0
5120,1.0,1.0,1.0
6144,1.0,1.0,1.0
7168,1.0,1.0,1.0
8192,1.0,1.0,1.0
9216,1.0,1.0,1.0
10240,1.0,1.0,1.0
11264,1.0,1.0,1.0
12288,1.0,1.0,1.0
13312,1.0,1.0,1.0
14336,1.0,1.0,1.0
15360,1.0,1.0,1.0
16384,1.0,1.0,1.0
17408,1.0,1.0,1.0
18432,1.0,1.0,1.0
19456,1.0,1.0,1.0
20480,1.0,1.0,1.0
21504,1.0,1.0,1.0
22528,1.0,1.0,1.0
23552,1.0,1.0,1.0
24576,1.0,1.0,1.0
25600,1.0,1.0,1.0
26624,1.0,1.0,1.0
27648,1.0,1.0,1.0
28672,1.0,1.0,1.0
29696,1.0,1.0,1.0
30720,1.0,1.0,1.0
31744,1.0,1.0,1.0
32768,1.0,1.0,1.0
33792,1.0,1.0,1.0
34816,1.0,1.0,1.0
35840,1.0,1.0,1.0
36864,1.0,1.0,1.0
37888,1.0,1.0,1.0
38912,1.0,1.0,1.0
39936,1.0,1.0,1.0
40960,1.0,1.0,1.0
41984,1.0,1.0,1.0
43008,1.0,1.0,1.0
44032,1.0,1.0,1.0
45056,1.0,1.0,1.0
46080,1.0,1.0,1.0
47104,1.0,1.0,1.0
48128,1.0,1.0,1.0
49152,1.0,1.0,1.0
50176,1.0,1.0,1.0
51200,1.0,1.0,1.0
52224,1.0,1.0,1.0
53248,1.0,1.0,1.0
54272,1.0,1.0,1.0
55296,1.0,1.0,1.0
56320,1.0,1.0,1.0
57344,1.0,1.0,1.0
58368,1.0,1.0,1.0
59392,1.0,1.0,1.0
60416,1.0,1.0,1.0
61440,1.0,1.0,1.0
62464,1.0,1.0,1.0
63488,1.0,1.0,1.0
64512,1.0,1.0,1.0
65536,1.0,1.0,1.0
66560,1.0,1.0,1.0
67584,1.0,1.0,1.0
68608,1.0,1.0,1.0
69632,1.0,1.0,1.0
70656,1.0,1.0,1.0
71680,1.0,1.0,1.0
72704,1.0,1.0,1.0
73728,1.0,1.0,1.0
74752,1.0,1.0,1.0
75776,1.0,1.0,1.0
76800,1.0,1.0,1.0
77824,1.0,1.0,1.0
78848,1.0,1.0,1.0
79872,1.0,1.0,1.0
80896,1.0,1.0,1.0
81920,1.0,1.0,1.0
82944,1.0,1.0,1.0
83968,1.0,1.0,1.0
84992,1.0,1.0,1.0
86016,1.0,1.0,1.0
87040,1.0,1.0,1.0
88064,1.0,1.0,1.0
89088,1.0,1.0,1.0
90112,1.0,1.0,1.0
91136,1.0,1.0,1.0
92160,1.0,1.0,1.0
93184,1.0,1.0,1.0
94208,1.0,1.0,1.0
95232,1.0,1.0,1.0
96256,1.0,1.0,1.0
97280,1.0,1.0,1.0
98304,1.0,1.0,1.0
99328,1.0,1.0,1.0
100352,1.0,1.0,1.0
101376,1.0,1.0,1.0
102400,1.0,1.0,1.0
103424,1.0,1.0,1.0
104448,1.0,1.0,1.0
105472,1.0,1.0,1.0
106496,1.0,1.0,1.0
107520,1.0,1.0,1.0
108544,1.0,1.0,1.0
109568,1.0,1.0,1.0
110592,1.0,1.0,1.0
111616,1.0,1.0,1.0
112640,1.0,1.0,1.0
113664,1.0,1.0,1.0
114688,1.0,1.0,1.0
115712,1.0,1.0,1.0
116736,1.0,1.0,1.0
117760,1.0,1.0,1.0
118784,1.0,1.0,1.0
119808,1.0,1.0,1.0
120832,1.0,1.0,1.0
121856,1.0,1.0,1.0
122880,1.0,1.0,1.0
123904,1.0,1.0,1.0
124928,1.0,1.0,1.0
125952,1.0,1.0,1.0
126976,1.0,1.0,1.0
128000,1.0,1.0,1.0
129024,1.0,1.0,1.0
130048,1.0,1.0,1.0
131072,1.0,1.0,1.0
132096,1.0,1.0,1.0
133120,1.0,1.0,1.0
134144,1.0,1.0,1.0
135168,1.0,1.0,1.0
136192,1.0,1.0,1.0
137216,1.0,1.0,1.0
138240,1.0,1.0,1.0
139264,1.0,1.0,1.0
140288,1.0,1.0,1.0
141312,1.0,1.0,1.0
142336,1.0,1.0,1.0
143360,1.0,1.0,1.0
144384,1.0,1.0,1.0
145408,1.0,1.0,1.0
146432,1.0,1.0,1.0
147456,1.0,1.0,1.0
148480,1.0,1.0,1.0
149504,1.0,1.0,1.0
150528,1.0,1.0,1.0
151552,1.0,1.0,1.0
152576,1.0,1.0,1.0
153600,1.0,1.0,1.0
154624,1.0,1.0,1.0
155648,1.0,1.0,1.0
156672,1.0,1.0,1.0
157696,1.0,1.0,1.0
158720,1.0,1.0,1.0
159744,1.0,1.0,1.0
160768,1.0,1.0,1.0
161792,1.0,1.0,1.0
162816,1.0,1.0,1.0
163840,1.0,1.0,1.0
164864,1.0,1.0,1.0
165888,1.0,1.0,1.0
166912,1.0,1.0,1.0
167936,1.0,1.0,1.0
168960,1.0,1.0,1.0
169984,1.0,1.0,1.0
171008,1.0,1.0,1.0
172032,1.0,1.0,1.0
173056,1.0,1.0,1.0
174080,1.0,1.0,1.0
175104,1.0,1.0,1.0
176128,1.0,1.0,1.0
177152,1.0,1.0,1.0
178176,1.0,1.0,1.0
179200,1.0,1.0,1.0
180224,1.0,1.0,1.0
181248,1.0,1.0,1.0
182272,1.0,1.0,1.0
183296,1.0,1.0,1.0
184320,1.0,1.0,1.0
185344,1.0,1.0,1.0
186368,1.0,1.0,1.0
187392,1.0,1.0,1.0
188416,1.0,1.0,1.0
189440,1.0,1.0,1.0
190464,1.0,1.0,1.0
191488,1.0,1.0,1.0
192512,1.0,1.0,1.0
193536,1.0,1.0,1.0
194560,1.0,1.0,1.0
195584,1.0,1.0,1.0
196608,1.0,1.0,1.0
197632,1.0,1.0,1.0
198656,1.0,1.0,1.0
199680,1.0,1.0,1.0
200704,1.0,1.0,1.0
201728,1.0,1.0,1.0
202752,1.0,1.0,1.0
203776,1.0,1.0,1.0
204800,1.0,1.0,1.0
205824,1.0,1.0,1.0
206848,1.0,1.0,1.0
207872,1.0,1.0,1.0
208896,1.0,1.0,1.0
209920,1.0,1.0,1.0
210944,1.0,1.0,1.0
211968,1.0,1.0,1.0
212992,1.0,1.0,1.0
214016,1.0,1.0,1.0
215040,1.0,1.0,1.0
216064,1.0,1.0,1.0
217088,1.0,1.0,1.0
218112,1.0,1.0,1.0
219136,1.0,1.0,1.0
220160,1.0,1.0,1.0
221184,1.0,1.0,1.0
222208,1.0,1.0,1.0
223232,1.0,1.0,1.0
224256,1.0,1.0,1.0
225280,1.0,1.0,1.0
226304,1.0,1.0,1.0
227328,1.0,1.0,1.0
228352,1.0,1.0,1.0
229376,1.0,1.0,1.0
230400,1.0,1.0,1.0
231424,1.0,1.0,1.0
232448,1.0,1.0,1.0
233472,1.0,1.0,1.0
234496,1.0,1.0,1.0
235520,1.0,1.0,1.0
236544,1.0,1.0,1.0
237568,1.0,1.0,1.0
238592,1.0,1.0,1.0
239616,1.0,1.0,1.0
240640,1.0,1.0,1.0
241664,1.0,1.0,1.0
242688,1.0,1.0,1.0
243712,1.0,1.0,1.0
244736,1.0,1.0,1.0
245760,1.0,1.0,1.0
246784,1.0,1.0,1.0
247808,1.0,1.0,1.0
248832,1.0,1.0,1.0
249856,1.0,1.0,1.0
250880,1.0,1.0,1.0
251904,1.0,1.0,1.0
252928,1.0,1.0,1.0
253952,1.0,1.0,1.0
254976,1.0,1.0,1.0
256000,1.0,1.0,1.0
257024,1.0,1.0,1.0
258048,1.0,1.0,1.0
259072,1.0,1.0,1.0
260096,1.0,1.0,1.0
261120,1.0,1.0,1.0
262144,1.0,1.0,1.0
263168,1.0,1.0,1.0
264192,1.0,1.0,1.0
265216,1.0,1.0,1.0
266240,1.0,1.0,1.0
267264,1.0,1.0,1.0
268288,1.0,1.0,1.0
269312,1.0,1.0,1.0
270336,1.0,1.0,1.0
271360,1.0,1.0,1.0
272384,1.0,1.0,1.0
273408,1.0,1.0,1.0
274432,1.0,1.0,1.0
275456,1.0,1.0,1.0
276480,1.0,1.0,1.0
277504,1.0,1.0,1.0
278528,1.0,1.0,1.0
279552,1.0,1.0,1.0
280576,1.0,1.0,1.0
281600,1.0,1.0,1.0
282624,1.0,1.0,1.0
283648,1.0,1.0,1.0
284672,1.0,1.0,1.0
285696,1.0,1.0,1.0
286720,1.0,1.0,1.0
287744,1.0,1.0,1.0
288768,1.0,1.0,1.0
289792,1.0,1.0,1.0
290816,1.0,1.0,1.0
291840,1.0,1.0,1.0
292864,1.0,1.0,1.0
293888,1.0,1.0,1.0
294912,1.0,1.0,1.0
295936,1.0,1.0,1.0
296960,1.0,1.0,1.0
297984,1.0,1.0,1.0
299008,1.0,1.0,1.0
300032,1.0,1.0,1.0
301056,1.0,1.0,1.0
302080,1.0,1.0,1.0
303104,1.0,1.0,1.0
304128,1.0,1.0,1.0
305152,1.0,1.0,1.0
306176,1.0,1.0,1.0
307200,1.0,1.0,1.0
308224,1.0,1.0,1.0
309248,1.0,1.0,1.0
310272,1.0,1.0,1.0
311296,1.0,1.0,1.0
312320,1.0,1.0,1.0
313344,1.0,1.0,1.0
314368,1.0,1.0,1.0
315392,1.0,1.0,1.0
316416,1.0,1.0,1.0
317440,1.0,1.0,1.0
318464,1.0,1.0,1.0
319488,1.0,1.0,1.0
320512,1.0,1.0,1.0
321536,1.0,1.0,1.0
322560,1.0,1.0,1.0
323584,1.0,1.0,1.0
324608,1.0,1.0,1.0
325632,1.0,1.0,1.0
326656,1.0,1.0,1.0
327680,1.0,1.0,1.0
328704,1.0,1.0,1.0
329728,1.0,1.0,1.0
330752,1.0,1.0,1.0
331776,1.0,1.0,1.0
332800,1.0,1.0,1.0
333824,1.0,1.0,1.0
334848,1.0,1.0,1.0
335872,1.0,1.0,1.0
336896,1.0,1.0,1.0
337920,1.0,1.0,1.0
338944,1.0,1.0,1.0
339968,1.0,1.0,1.0
340992,1.0,1.0,1.0
342016,1.0,1.0,1.0
343040,1.0,1.0,1.0
344064,1.0,1.0,1.0
345088,1.0,1.0,1.0
346112,1.0,1.0,1.0
347136,1.0,1.0,1.0
348160,1.0,1.0,1.0
349184,1.0,1.0,1.0
350208,1.0,1.0,1.0
351232,1.0,1.0,1.0
352256,1.0,1.0,1.0
353280,1.0,1.0,1.0
354304,1.0,1.0,1.0
355328,1.0,1.0,1.0
356352,1.0,1.0,1.0
357376,1.0,1.0,1.0
358400,1.0,1.0,1.0
359424,1.0,1.0,1.0
360448,1.0,1.0,1.0
361472,1.0,1.0,1.0
362496,1.0,1.0,1.0
363520,1.0,1.0,1.0
364544,1.0,1.0,1.0
365568,1.0,1.0,1.0
366592,1.0,1.0,1.0
367616,1.0,1.0,1.0
368640,1.0,1.0,1.0
369664,1.0,1.0,1.0
370688,1.0,1.0,1.0
371712,1.0,1.0,1.0
372736,1.0,1.0,1.0
373760,1.0,1.0,1.0
374784,1.0,1.0,1.0
375808,1.0,1.0,1.0
376832,1.0,1.0,1.0
377856,1.0,1.0,1.0
378880,1.0,1.0,1.0
379904,1.0,1.0,1.0
380928,1.0,1.0,1.0
381952,1.0,1.0,1.0
382976,1.0,1.0,1.0
384000,1.0,1.0,1.0
385024,1.0,1.0,1.0
386048,1.0,1.0,1.0
387072,1.0,1.0,1.0
388096,1.0,1.0,1.0
389120,1.0,1.0,1.0
390144,1.0,1.0,1.0
391168,1.0,1.0,1.0
392192,1.0,1.0,1.0
393216,1.0,1.0,1.0
394240,1.0,1.0,1.0
395264,1.0,1.0,1.0
396288,1.0,1.0,1.0
397312,1.0,1.0,1.0
398336,1.0,1.0,1.0
399360,1.0,1.0,1.0
400384,1.0,1.0,1.0
401408,1.0,1.0,1.0
402432,1.0,1.0,1.0
403456,1.0,1.0,1.0
404480,1.0,1.0,1.0
405504,1.0,1.0,1.0
406528,1.0,1.0,1.0
407552,1.0,1.0,1.0
408576,1.0,1.0,1.0
409600,1.0,1.0,1.0
410624,1.0,1.0,1.0
411648,1.0,1.0,1.0
412672,1.0,1.0,1.0
413696,1.0,1.0,1.0
414720,1.0,1.0,1.0
415744,1.0,1.0,1.0
416768,1.0,1.0,1.0
417792,1.0,1.0,1.0
418816,1.0,1.0,1.0
419840,1.0,1.0,1.0
420864,1.0,1.0,1.0
421888,1.0,1.0,1.0
422912,1.0,1.0,1.0
423936,1.0,1.0,1.0
424960,1.0,1.0,1.0
425984,1.0,1.0,1.0
427008,1.0,1.0,1.0
428032,1.0,1.0,1.0
429056,1.0,1.0,1.0
430080,1.0,1.0,1.0
431104,1.0,1.0,1.0
432128,1.0,1.0,1.0
433152,1.0,1.0,1.0
434176,1.0,1.0,1.0
435200,1.0,1.0,1.0
436224,1.0,1.0,1.0
437248,1.0,1.0,1.0
438272,1.0,1.0,1.0
439296,1.0,1.0,1.0
440320,1.0,1.0,1.0
441344,1.0,1.0,1.0
442368,1.0,1.0,1.0
443392,1.0,1.0,1.0
444416,1.0,1.0,1.0
445440,1.0,1.0,1.0
446464,1.0,1.0,1.0
447488,1.0,1.0,1.0
448512,1.0,1.0,1.0
449536,1.0,1.0,1.0
450560,1.0,1.0,1.0
451584,1.0,1.0,1.0
452608,1.0,1.0,1.0
453632,1.0,1.0,1.0
454656,1.0,1.0,1.0
455680,1.0,1.0,1.0
456704,1.0,1.0,1.0
457728,1.0,1.0,1.0
458752,1.0,1.0,1.0
459776,1.0,1.0,1.0
460800,1.0,1.0,1.0
461824,1.0,1.0,1.0
462848,1.0,1.0,1.0
463872,1.0,1.0,1.0
464896,1.0,1.0,1.0
465920,1.0,1.0,1.0
466944,1.0,1.0,1.0
467968,1.0,1.0,1.0
468992,1.0,1.0,1.0
470016,1.0,1.0,1.0
471040,1.0,1.0,1.0
472064,1.0,1.0,1.0
473088,1.0,1.0,1.0
474112,1.0,1.0,1.0
475136,1.0,1.0,1.0
476160,1.0,1.0,1.0
477184,1.0,1.0,1.0
478208,1.0,1.0,1.0
479232,1.0,1.0,1.0
480256,1.0,1.0,1.0
481280,1.0,1.0,1.0
482304,1.0,1.0,1.0
483328,1.0,1.0,1.0
484352,1.0,1.0,1.0
485376,1.0,1.0,1.0
486400,1.0,1.0,1.0
487424,1.0,1.0,1.0
488448,1.0,1.0,1.0
489472,1.0,1.0,1.0
490496,1.0,1.0,1.0
491520,1.0,1.0,1.0
492544,1.0,1.0,1.0
493568,1.0,1.0,1.0
494592,1.0,1.0,1.0
495616,1.0,1.0,1.0
496640,1.0,1.0,1.0
497664,1.0,1.0,1.0
498688,1.0,1.0,1.0
499712,1.0,1.0,1.0
500736,1.0,1.0,1.0
501760,1.0,1.0,1.0
502784,1.0,1.0,1.0
503808,1.0,1.0,1.0
504832,1.0,1.0,1.0
505856,1.0,1.0,1.0
506880,1.0,1.0,1.0
507904,1.0,1.0,1.0
508928,1.0,1.0,1.0
509952,1.0,1.0,1.0
510976,1.0,1.0,1.0
512000,1.0,1.0,1.0
513024,1.0,1.0,1.0
514048,1.0,1.0,1.0
515072,1.0,1.0,1.0
516096,1.0,1.0,1.0
517120,1.0,1.0,1.0
518144,1.0,1.0,1.0
519168,1.0,1.0,1.0
520192,1.0,1.0,1.0
521216,1.0,1.0,1.0
522240,1.0,1.0,1.0
523264,1.0,1.0,1.0
524288,1.0,1.0,1.0
525312,1.0,1.0,1.0
526336,1.0,1.0,1.0
527360,1.0,1.0,1.0
528384,1.0,1.0,1.0
529408,1.0,1.0,1.0
530432,1.0,1.0,1.0
531456,1.0,1.0,1.0
532480,1.0,1.0,1.0
533504,1.0,1.0,1.0
534528,1.0,1.0,1.0
535552,1.0,1.0,1.0
536576,1.0,1.0,1.0
537600,1.0,1.0,1.0
538624,1.0,1.0,1.0
539648,1.0,1.0,1.0
540672,1.0,1.0,1.0
541696,1.0,1.0,1.0
542720,1.0,1.0,1.0
543744,1.0,1.0,1.0
544768,1.0,1.0,1.0
545792,1.0,1.0,1.0
546816,1.0,1.0,1.0
547840,1.0,1.0,1.0
548864,1.0,1.0,1.0
549888,1.0,1.0,1.0
550912,1.0,1.0,1.0
551936,1.0,1.0,1.0
552960,1.0,1.0,1.0
553984,1.0,1.0,1.0
555008,1.0,1.0,1.0
556032,1.0,1.0,1.0
557056,1.0,1.0,1.0
558080,1.0,1.0,1.0
559104,1.0,1.0,1.0
560128,1.0,1.0,1.0
561152,1.0,1.0,1.0
562176,1.0,1.0,1.0
563200,1.0,1.0,1.0
564224,1.0,1.0,1.0
565248,1.0,1.0,1.0
566272,1.0,1.0,1.0
567296,1.0,1.0,1.0
568320,1.0,1.0,1.0
569344,1.0,1.0,1.0
570368,1.0,1.0,1.0
571392,1.0,1.0,1.0
572416,1.0,1.0,1.0
573440,1.0,1.0,1.0
574464,1.0,1.0,1.0
575488,1.0,1.0,1.0
576512,1.0,1.0,1.0
577536,1.0,1.0,1.0
578560,1.0,1.0,1.0
579584,1.0,1.0,1.0
580608,1.0,1.0,1.0
581632,1.0,1.0,1.0
582656,1.0,1.0,1.0
583680,1.0,1.0,1.0
584704,1.0,1.0,1.0
585728,1.0,1.0,1.0
586752,1.0,1.0,1.0
587776,1.0,1.0,1.0
588800,1.0,1.0,1.0
589824,1.0,1.0,1.0
590848,1.0,1.0,1.0
591872,1.0,1.0,1.0
592896,1.0,1.0,1.0
593920,1.0,1.0,1.0
594944,1.0,1.0,1.0
595968,1.0,1.0,1.0
596992,1.0,1.0,1.0
598016,1.0,1.0,1.0
599040,1.0,1.0,1.0
600064,1.0,1.0,1.0
601088,1.0,1.0,1.0
602112,1.0,1.0,1.0
603136,1.0,1.0,1.0
604160,1.0,1.0,1.0
605184,1.0,1.0,1.0
606208,1.0,1.0,1.0
607232,1.0,1.0,1.0
608256,1.0,1.0,1.0
609280,1.0,1.0,1.0
610304,1.0,1.0,1.0
611328,1.0,1.0,1.0
612352,1.0,1.0,1.0
613376,1.0,1.0,1.0
614400,1.0,1.0,1.0
615424,1.0,1.0,1.0
616448,1.0,1.0,1.0
617472,1.0,1.0,1.0
618496,1.0,1.0,1.0
619520,1.0,1.0,1.0
620544,1.0,1.0,1.0
621568,1.0,1.0,1.0
622592,1.0,1.0,1.0
623616,1.0,1.0,1.0
624640,1.0,1.0,1.0
625664,1.0,1.0,1.0
626688,1.0,1.0,1.0
627712,1.0,1.0,1.0
628736,1.0,1.0,1.0
629760,1.0,1.0,1.0
630784,1.0,1.0,1.0
631808,1.0,1.0,1.0
632832,1.0,1.0,1.0
633856,1.0,1.0,1.0
634880,1.0,1.0,1.0
635904,1.0,1.0,1.0
636928,1.0,1.0,1.0
637952,1.0,1.0,1.0
638976,1.0,1.0,1.0
640000,1.0,1.0,1.0
641024,1.0,1.0,1.0
642048,1.0,1.0,1.0
643072,1.0,1.0,1.0
644096,1.0,1.0,1.0
645120,1.0,1.0,1.0
646144,1.0,1.0,1.0
647168,1.0,1.0,1.0
648192,1.0,1.0,1.0
649216,1.0,1.0,1.0
650240,1.0,1.0,1.0
651264,1.0,1.0,1.0
652288,1.0,1.0,1.0
653312,1.0,1.0,1.0
654336,1.0,1.0,1.0
655360,1.0,1.0,1.0
656384,1.0,1.0,1.0
657408,1.0,1.0,1.0
658432,1.0,1.0,1.0
659456,1.0,1.0,1.0
660480,1.0,1.0,1.0
661504,1.0,1.0,1.0
662528,1.0,1.0,1.0
663552,1.0,1.0,1.0
664576,1.0,1.0,1.0
665600,1.0,1.0,1.0
666624,1.0,1.0,1.0
667648,1.0,1.0,1.0
668672,1.0,1.0,1.0
669696,1.0,1.0,1.0
670720,1.0,1.0,1.0
671744,1.0,1.0,1.0
672768,1.0,1.0,1.0
673792,1.0,1.0,1.0
674816,1.0,1.0,1.0
675840,1.0,1.0,1.0
676864,1.0,1.0,1.0
677888,1.0,1.0,1.0
678912,1.0,1.0,1.0
679936,1.0,1.0,1.0
680960,1.0,1.0,1.0
681984,1.0,1.0,1.0
683008,1.0,1.0,1.0
684032,1.0,1.0,1.0
685056,1.0,1.0,1.0
686080,1.0,1.0,1.0
687104,1.0,1.0,1.0
688128,1.0,1.0,1.0
689152,1.0,1.0,1.0
690176,1.0,1.0,1.0
691200,1.0,1.0,1.0
692224,1.0,1.0,1.0
693248,1.0,1.0,1.0
694272,1.0,1.0,1.0
695296,1.0,1.0,1.0
696320,1.0,1.0,1.0
697344,1.0,1.0,1.0
698368,1.0,1.0,1.0
699392,1.0,1.0,1.0
700416,1.0,1.0,1.0
701440,1.0,1.0,1.0
702464,1.0,1.0,1.0
703488,1.0,1.0,1.0
704512,1.0,1.0,1.0
705536,1.0,1.0,1.0
706560,1.0,1.0,1.0
707584,1.0,1.0,1.0
708608,1.0,1.0,1.0
709632,1.0,1.0,1.0
710656,1.0,1.0,1.0
711680,1.0,1.0,1.0
712704,1.0,1.0,1.0
713728,1.0,1.0,1.0
714752,1.0,1.0,1.0
715776,1.0,1.0,1.0
716800,1.0,1.0,1.0
717824,1.0,1.0,1.0
718848,1.0,1.0,1.0
719872,1.0,1.0,1.0
720896,1.0,1.0,1.0
721920,1.0,1.0,1.0
722944,1.0,1.0,1.0
723968,1.0,1.0,1.0
724992,1.0,1.0,1.0
726016,1.0,1.0,1.0
727040,1.0,1.0,1.0
728064,1.0,1.0,1.0
729088,1.0,1.0,1.0
730112,1.0,1.0,1.0
731136,1.0,1.0,1.0
732160,1.0,1.0,1.0
733184,1.0,1.0,1.0
734208,1.0,1.0,1.0
735232,1.0,1.0,1.0
736256,1.0,1.0,1.0
737280,1.0,1.0,1.0
738304,1.0,1.0,1.0
739328,1.0,1.0,1.0
740352,1.0,1.0,1.0
741376,1.0,1.0,1.0
742400,1.0,1.0,1.0
743424,1.0,1.0,1.0
744448,1.0,1.0,1.0
745472,1.0,1.0,1.0
746496,1.0,1.0,1.0
747520,1.0,1.0,1.0
748544,1.0,1.0,1.0
749568,1.0,1.0,1.0
750592,1.0,1.0,1.0
751616,1.0,1.0,1.0
752640,1.0,1.0,1.0
753664,1.0,1.0,1.0
754688,1.0,1.0,1.0
755712,1.0,1.0,1.0
756736,1.0,1.0,1.0
757760,1.0,1.0,1.0
758784,1.0,1.0,1.0
759808,1.0,1.0,1.0
760832,1.0,1.0,1.0
761856,1.0,1.0,1.0
762880,1.0,1.0,1.0
763904,1.0,1.0,1.0
764928,1.0,1.0,1.0
765952,1.0,1.0,1.0
766976,1.0,1.0,1.0
768000,1.0,1.0,1.0
769024,1.0,1.0,1.0
770048,1.0,1.0,1.0
771072,1.0,1.0,1.0
772096,1.0,1.0,1.0
773120,1.0,1.0,1.0
774144,1.0,1.0,1.0
775168,1.0,1.0,1.0
776192,1.0,1.0,1.0
777216,1.0,1.0,1.0
778240,1.0,1.0,1.0
779264,1.0,1.0,1.0
780288,1.0,1.0,1.0
781312,1.0,1.0,1.0
782336,1.0,1.0,1.0
783360,1.0,1.0,1.0
784384,1.0,1.0,1.0
785408,1.0,1.0,1.0
786432,1.0,1.0,1.0
787456,1.0,1.0,1.0
788480,1.0,1.0,1.0
789504,1.0,1.0,1.0
790528,1.0,1.0,1.0
791552,1.0,1.0,1.0
792576,1.0,1.0,1.0
793600,1.0,1.0,1.0
794624,1.0,1.0,1.0
795648,1.0,1.0,1.0
796672,1.0,1.0,1.0
797696,1.0,1.0,1.0
798720,1.0,1.0,1.0
799744,1.0,1.0,1.0
800768,1.0,1.0,1.0
801792,1.0,1.0,1.0
802816,1.0,1.0,1.0
803840,1.0,1.0,1.0
804864,1.0,1.0,1.0
805888,1.0,1.0,1.0
806912,1.0,1.0,1.0
807936,1.0,1.0,1.0
808960,1.0,1.0,1.0
809984,1.0,1.0,1.0
811008,1.0,1.0,1.0
812032,1.0,1.0,1.0
813056,1.0,1.0,1.0
814080,1.0,1.0,1.0
815104,1.0,1.0,1.0
816128,1.0,1.0,1.0
817152,1.0,1.0,1.0
818176,1.0,1.0,1.0
819200,1.0,1.0,1.0
820224,1.0,1.0,1.0
821248,1.0,1.0,1.0
822272,1.0,1.0,1.0
823296,1.0,1.0,1.0
824320,1.0,1.0,1.0
825344,1.0,1.0,1.0
826368,1.0,1.0,1.0
827392,1.0,1.0,1.0
828416,1.0,1.0,1.0
829440,1.0,1.0,1.0
830464,1.0,1.0,1.0
831488,1.0,1.0,1.0
832512,1.0,1.0,1.0
833536,1.0,1.0,1.0
834560,1.0,1.0,1.0
835584,1.0,1.0,1.0
836608,1.0,1.0,1.0
837632,1.0,1.0,1.0
838656,1.0,1.0,1.0
839680,1.0,1.0,1.0
840704,1.0,1.0,1.0
841728,1.0,1.0,1.0
842752,1.0,1.0,1.0
843776,1.0,1.0,1.0
844800,1.0,1.0,1.0
845824,1.0,1.0,1.0
846848,1.0,1.0,1.0
847872,1.0,1.0,1.0
848896,1.0,1.0,1.0
849920,1.0,1.0,1.0
850944,1.0,1.0,1.0
851968,1.0,1.0,1.0
852992,1.0,1.0,1.0
854016,1.0,1.0,1.0
855040,1.0,1.0,1.0
856064,1.0,1.0,1.0
857088,1.0,1.0,1.0
858112,1.0,1.0,1.0
859136,1.0,1.0,1.0
860160,1.0,1.0,1.0
861184,1.0,1.0,1.0
862208,1.0,1.0,1.0
863232,1.0,1.0,1.0
864256,1.0,1.0,1.0
865280,1.0,1.0,1.0
866304,1.0,1.0,1.0
867328,1.0,1.0,1.0
868352,1.0,1.0,1.0
869376,1.0,1.0,1.0
870400,1.0,1.0,1.0
871424,1.0,1.0,1.0
872448,1.0,1.0,1.0
873472,1.0,1.0,1.0
874496,1.0,1.0,1.0
875520,1.0,1.0,1.0
876544,1.0,1.0,1.0
877568,1.0,1.0,1.0
878592,1.0,1.0,1.0
879616,1.0,1.0,1.0
880640,1.0,1.0,1.0
881664,1.0,1.0,1.0
882688,1.0,1.0,1.0
883712,1.0,1.0,1.0
884736,1.0,1.0,1.0
885760,1.0,1.0,1.0
886784,1.0,1.0,1.0
887808,1.0,1.0,1.0
888832,1.0,1.0,1.0
889856,1.0,1.0,1.0
890880,1.0,1.0,1.0
891904,1.0,1.0,1.0
892928,1.0,1.0,1.0
893952,1.0,1.0,1.0
894976,1.0,1.0,1.0
896000,1.0,1.0,1.0
897024,1.0,1.0,1.0
898048,1.0,1.0,1.0
899072,1.0,1.0,1.0
900096,1.0,1.0,1.0
901120,1.0,1.0,1.0
902144,1.0,1.0,1.0
903168,1.0,1.0,1.0
904192,1.0,1.0,1.0
905216,1.0,1.0,1.0
906240,1.0,1.0,1.0
907264,1.0,1.0,1.0
908288,1.0,1.0,1.0
909312,1.0,1.0,1.0
910336,1.0,1.0,1.0
911360,1.0,1.0,1.0
912384,1.0,1.0,1.0
913408,1.0,1.0,1.0
914432,1.0,1.0,1.0
915456,1.0,1.0,1.0
916480,1.0,1.0,1.0
917504,1.0,1.0,1.0
918528,1.0,1.0,1.0
919552,1.0,1.0,1.0
920576,1.0,1.0,1.0
921600,1.0,1.0,1.0
922624,1.0,1.0,1.0
923648,1.0,1.0,1.0
924672,1.0,1.0,1.0
925696,1.0,1.0,1.0
926720,1.0,1.0,1.0
927744,1.0,1.0,1.0
928768,1.0,1.0,1.0
929792,1.0,1.0,1.0
930816,1.0,1.0,1.0
931840,1.0,1.0,1.0
932864,1.0,1.0,1.0
933888,1.0,1.0,1.0
934912,1.0,1.0,1.0
935936,1.0,1.0,1.0
936960,1.0,1.0,1.0
937984,1.0,1.0,1.0
939008,1.0,1.0,1.0
940032,1.0,1.0,1.0
941056,1.0,1.0,1.0
942080,1.0,1.0,1.0
943104,1.0,1.0,1.0
944128,1.0,1.0,1.0
945152,1.0,1.0,1.0
946176,1.0,1.0,1.0
947200,1.0,1.0,1.0
948224,1.0,1.0,1.0
949248,1.0,1.0,1.0
950272,1.0,1.0,1.0
951296,1.0,1.0,1.0
952320,1.0,1.0,1.0
953344,1.0,1.0,1.0
954368,1.0,1.0,1.0
955392,1.0,1.0,1.0
956416,1.0,1.0,1.0
957440,1.0,1.0,1.0
958464,1.0,1.0,1.0
959488,1.0,1.0,1.0
960512,1.0,1.0,1.0
961536,1.0,1.0,1.0
962560,1.0,1.0,1.0
963584,1.0,1.0,1.0
964608,1.0,1.0,1.0
965632,1.0,1.0,1.0
966656,1.0,1.0,1.0
967680,1.0,1.0,1.0
968704,1.0,1.0,1.0
969728,1.0,1.0,1.0
970752,1.0,1.0,1.0
971776,1.0,1.0,1.0
972800,1.0,1.0,1.0
973824,1.0,1.0,1.0
974848,1.0,1.0,1.0
975872,1.0,1.0,1.0
976896,1.0,1.0,1.0
977920,1.0,1.0,1.0
978944,1.0,1.0,1.0
979968,1.0,1.0,1.0
980992,1.0,1.0,1.0
982016,1.0,1.0,1.0
983040,1.0,1.0,1.0
984064,1.0,1.0,1.0
985088,1.0,1.0,1.0
986112,1.0,1.0,1.0
987136,1.0,1.0,1.0
988160,1.0,1.0,1.0
989184,1.0,1.0,1.0
990208,1.0,1.0,1.0
991232,1.0,1.0,1.0
992256,1.0,1.0,1.0
993280,1.0,1.0,1.0
994304,1.0,1.0,1.0
995328,1.0,1.0,1.0
996352,1.0,1.0,1.0
997376,1.0,1.0,1.0
998400,1.0,1.0,1.0
999424,1.0,1.0,1.0
1000448,1.0,1.0,1.0
1001472,1.0,1.0,1.0
1002496,1.0,1.0,1.0
1003520,1.0,1.0,1.0
1004544,1.0,1.0,1.0
1005568,1.0,1.0,1.0
1006592,1.0,1.0,1.0
1007616,1.0,1.0,1.0
1008640,1.0,1.0,1.0
1009664,1.0,1.0,1.0
1010688,1.0,1.0,1.0
1011712,1.0,1.0,1.0
1012736,1.0,1.0,1.0
1013760,1.0,1.0,1.0
1014784,1.0,1.0,1.0
1015808,1.0,1.0,1.0
1016832,1.0,1.0,1.0
1017856,1.0,1.0,1.0
1018880,1.0,1.0,1.0
1019904,1.0,1.0,1.0
1020928,1.0,1.0,1.0
1021952,1.0,1.0,1.0
1022976,1.0,1.0,1.0
1024000,1.0,1.0,1.0


==> data/evaluations_skill/sequences_1/slstm_lm__layers_2__small__trainer_xlstm.csv <==
step,acc_mean,acc_low,acc_high
1024,1.0,1.0,1.0
2048,1.0,1.0,1.0
3072,1.0,1.0,1.0
4096,1.0,1.0,1.0
5120,1.0,1.0,1.0
6144,1.0,1.0,1.0
7168,1.0,1.0,1.0
8192,1.0,1.0,1.0
9216,0.8264924056072068,0.47947721682114514,1.0
10240,0.4276518233340324,0.0,1.0
11264,0.530588364686738,0.0,1.0
12288,0.44293223551998623,0.0,1.0
13312,0.3351132907846786,0.0,1.0
14336,0.4289298343621116,0.0,1.0
15360,0.5040875480154218,0.0,1.0
16384,0.5652316450538165,0.0,1.0
17408,0.29341208835344673,0.0,0.6182736222339738
18432,0.02292517369366978,0.0,0.4865593796761808
19456,0.0,0.0,0.39726481057705604
20480,0.0,0.0,0.17000374950967295
21504,0.0,0.0,0.2476646641104593
22528,0.08640282892892022,0.0,0.31480212169666166
23552,0.1643190576319583,0.05985893983596615,0.37323929322394267
24576,0.23256083285372403,0.1366309369604515,0.42442062464026903
25600,0.23179749036987174,0.20425375646269406,0.2868849581841682
26624,0.1869172432268892,0.0324930016871112,0.264129363996751
27648,0.2063747906848904,0.0460943471050702,0.31740084656575296
28672,0.15334367443825472,0.0,0.36500775582869105
29696,0.21030416088815546,0.012880201110194315,0.4077281206661166
30720,0.26161423588817156,0.07701779486021443,0.44621067691612865
31744,0.2017331432539738,0.0,0.3309763486318989
32768,0.17045525422980912,0.0,0.35007358862382126
33792,0.0918916813056485,0.0,0.3883558967268118
34816,0.11827487884482839,0.0,0.4232906643554297
35840,0.09781643234706985,0.0,0.45525862712794685
36864,0.08745868727746003,0.0,0.4470895576251096
37888,0.05901760127382185,0.0,0.3750236026202117
38912,0.03452670146898055,0.0,0.18965432742864105
39936,0.08039940266884776,0.0,0.22895109583931197
40960,0.06513754659911973,0.0,0.26616965877231025
41984,0.07809601266337991,0.0,0.23230493389341922
43008,0.09070110964071379,0.0,0.2374623104664669
44032,0.01831029059480309,0.0,0.1805519870287222
45056,0.007566712195704357,0.0,0.1527683610153937
46080,0.0,0.0,0.16647624938534072
47104,0.0,0.0,0.20125672508333012
48128,0.0,0.0,0.15124315110480707
49152,0.0,0.0,0.11730470515013947
50176,0.0,0.0,0.15177841457673535
51200,0.0,0.0,0.12744786247395365
52224,0.0,0.0,0.14024929845417838
53248,0.0,0.0,0.06412851664928393
54272,0.0,0.0,0.02769812963106275
55296,0.0,0.0,0.027172050507274115
56320,0.0,0.0,0.03782250889679289
57344,0.006643283250493331,0.0,0.06155289570654295
58368,0.0,0.0,0.048567458423965225
59392,0.0,0.0,0.07967313333017897
60416,0.0,0.0,0.10922127732474703
61440,0.0,0.0,0.12388225682482445
62464,0.0,0.0,0.07851238296517492
63488,0.0,0.0,0.09945499125630944
64512,0.01709405596139833,0.0,0.1260783326188947
65536,0.013991362944505346,0.0,0.10974809038748082
66560,0.032951898192551884,0.0,0.13552999094042678
67584,0.03126516261190131,0.0,0.14160873808529764
68608,0.027158510923737243,0.0,0.10596368227235357
69632,0.03722090859258167,0.0,0.11498345661546952
70656,0.03063785809394112,0.0,0.1024695044095683
71680,0.01702826470907736,0.0,0.10529849046134769
72704,0.03594806889367408,0.0,0.1288687369521163
73728,0.060965688794282304,0.0,0.15147501999483454
74752,0.07677071057736935,0.0,0.173169654737293
75776,0.08151846635264905,0.0005617882915004873,0.19400144217056492
76800,0.07960039544647243,0.0,0.18533981228823673
77824,0.09951480168122058,0.016051496679392294,0.20258599316912168
78848,0.10505516044778272,0.01232415190353181,0.21697928591073853
79872,0.10028483140571981,0.03582992493140748,0.21113357494387885
80896,0.11472529827853883,0.056482808355387576,0.2292320210121676
81920,0.10440291168071157,0.05238996423265784,0.18055792317189728
82944,0.11034797327775231,0.0740356456564341,0.15573838280439856
83968,0.10526987933187426,0.05931673721450153,0.1489006676707334
84992,0.10636171691832277,0.03695291823236933,0.16709441576853565
86016,0.10174997616546198,0.0324396399966724,0.18537980789853287
87040,0.1018401959347449,0.028697400344356486,0.19831539738959128
88064,0.09071044012605714,0.03141394877271413,0.1957129907096097
89088,0.08770914054237197,0.02878778335034436,0.18863730161626485
90112,0.09205850990927276,0.028153882828298643,0.1824101018864413
91136,0.08531161793999963,0.0031594640358856103,0.1679106152159112
92160,0.08212140910769505,0.0,0.17072902451189673
93184,0.09091876910576782,0.0,0.18740320046899872
94208,0.09591740126322527,0.0,0.20354628206522016
95232,0.09894331149285047,0.0,0.19939656540610615
96256,0.08651418792270929,0.0,0.17271154094534721
97280,0.08350047020206192,0.0,0.17652206052477729
98304,0.08172247598625404,0.0,0.1639518338485681
99328,0.08240216618236151,0.0,0.15980894004148646
100352,0.08568986155582059,0.0,0.17537168652672686
101376,0.08781306976289793,0.0,0.18503260553953868
102400,0.07545634268627592,0.0,0.18665045805136635
103424,0.06954165433440694,0.0,0.20065088810345355
104448,0.059687826632794795,0.0,0.17487950725098617
105472,0.047979464508558764,0.0,0.15169688603775605
106496,0.053727028701488815,0.0,0.1563976012530646
107520,0.059626666129108274,0.0,0.15463729525312106
108544,0.06381604640521092,0.0,0.16829854205904024
109568,0.07348586992611021,0.0,0.17079455608434876
110592,0.08051827163456006,0.0,0.17151936713956045
111616,0.09000350956878099,0.0,0.17743316168554796
112640,0.09815662096971539,0.0,0.19081949965561207
113664,0.1001592497781237,0.0,0.20385399721161235
114688,0.09407106660837247,0.0,0.21654903698245365
115712,0.09113953094276185,0.0,0.20716601760795164
116736,0.08242244882811053,0.0,0.19952927508959772
117760,0.07322204189681569,0.0,0.18265512692358116
118784,0.06065087182981312,0.0,0.1570248449060769
119808,0.05960293632646747,0.0,0.1529948375982927
120832,0.06186230537151421,0.0,0.14944952687187169
121856,0.05360897318125357,0.0,0.1480975350629617
122880,0.03999485382546858,0.0,0.1492194113585396
123904,0.038957114385604355,0.0,0.14665514917008377
124928,0.04626712180748492,0.0,0.15237783311694636
125952,0.04732632946094764,0.0,0.15829716341021535
126976,0.045738240052545606,0.0,0.1613091054113991
128000,0.05143062178283846,0.0,0.16595278613525385
129024,0.03628803047910802,0.0,0.15694051509324597
130048,0.033648476488136465,0.0,0.15847303418724606
131072,0.023263967868981716,0.0,0.16422073861513067
132096,0.020521086168713506,0.0,0.14828899808182838
133120,0.013106417631405194,0.0,0.13227212009676304
134144,0.011737784142368314,0.0,0.12589695636160744
135168,0.010753015446429967,0.0,0.11968620509314647
136192,0.0017734180186630825,0.0,0.10352640459608234
137216,0.0,0.0,0.09841204750289051
138240,0.0005757523365437267,0.0,0.09420841792141253
139264,0.003639850236837806,0.0,0.1017313393702048
140288,0.0036990571237540495,0.0,0.10437880818860276
141312,0.0019379042435638154,0.0,0.10336096382539153
142336,0.006142735966781318,0.0,0.1132326627286122
143360,0.0027022117131957693,0.0,0.11525800843548108
144384,0.007842943256350826,0.0,0.1185418543405807
145408,0.015942266048760954,0.0,0.12674926202672
146432,0.017318079945365685,0.0,0.12908396259593727
147456,0.017352499678634656,0.0,0.13604705449054338
148480,0.016257654608088798,0.0,0.12961873500414992
149504,0.004163142973806145,0.0,0.11563663665768104
150528,0.002335042673439054,0.0,0.11775822092742283
151552,0.0,0.0,0.11722272712860571
152576,0.0,0.0,0.10760773353600672
153600,0.0,0.0,0.10579648642491041
154624,0.0,0.0,0.10072020556550981
155648,0.0,0.0,0.0965327975397427
156672,0.0,0.0,0.09072323557325117
157696,0.0,0.0,0.09137442516162246
158720,0.0,0.0,0.0945376746231721
159744,0.0,0.0,0.09892614516986442
160768,0.0,0.0,0.1056342342749552
161792,0.0,0.0,0.10350728902699098
162816,0.0,0.0,0.09394380304145035
163840,0.0,0.0,0.10138610230065824
164864,0.0,0.0,0.10913133495465956
165888,0.0,0.0,0.10804866832246285
166912,0.0,0.0,0.10753570780174009
167936,0.0,0.0,0.10506434474759516
168960,0.0,0.0,0.10571644638782084
169984,0.0,0.0,0.10874364923457538
171008,0.0,0.0,0.1081808014002379
172032,0.0,0.0,0.0742950126600901
173056,0.0,0.0,0.05357104280649671
174080,0.0,0.0,0.04183973789533719
175104,0.0,0.0,0.045864631288725095
176128,0.0,0.0,0.04535185823764227
177152,0.0,0.0,0.04794527904737346
178176,0.0,0.0,0.053418716233498816
179200,0.0,0.0,0.05193484320335142
180224,0.0,0.0,0.060811317165579734
181248,0.0,0.0,0.06003596619819237
182272,0.0,0.0,0.062220775857963755
183296,0.0,0.0,0.058357503776137847
184320,0.0,0.0,0.045835853431396206
185344,0.0,0.0,0.04910647088586144
186368,0.0,0.0,0.050205162961324705
187392,0.0,0.0,0.05430068970428228
188416,0.0,0.0,0.05802785481601219
189440,0.0,0.0,0.05820174220922134
190464,0.0,0.0,0.06643436629169668
191488,0.0,0.0,0.07454041692844283
192512,0.0019332844914406364,0.0,0.08252252238964734
193536,0.00656516006117441,0.0,0.08170433465468477
194560,0.006151505846295375,0.0,0.08006400617694207
195584,0.005935681261504123,0.0,0.07732718702174937
196608,0.007071001964753656,0.0,0.07714902513178343
197632,0.0018528883816090322,0.0,0.07907083393585775
198656,0.0,0.0,0.07951866537010391
199680,0.0,0.0,0.07849441449607111
200704,0.0,0.0,0.06896462439939484
201728,0.0,0.0,0.07140879954885936
202752,0.0,0.0,0.07622614467880577
203776,4.8666322214995616e-05,0.0,0.08364094611034967
204800,0.0066410120742688835,0.0,0.09053837188595008
205824,0.0102800381932697,0.0,0.08790026527911138
206848,0.012849142351117136,0.0,0.08916594431935013
207872,0.014695986260572351,0.0,0.09033711516766574
208896,0.01712919937166266,0.0,0.09573266816549851
209920,0.01675411052521627,0.0,0.09288854220797958
210944,0.011906302694867622,0.0,0.09520103879534961
211968,0.010913441045357596,0.0,0.10155065357199841
212992,0.011163009510076021,0.0,0.09605296962720647
214016,0.005431461297217592,0.0,0.07723289772619818
215040,0.0,0.0,0.06340564651903748
216064,0.0,0.0,0.048142100286577935
217088,0.0,0.0,0.045765827676178275
218112,0.0,0.0,0.05016941876963492
219136,0.00031714712194230466,0.0,0.055521801246530396
220160,0.0,0.0,0.05895706742579658
221184,0.0,0.0,0.06120556964989436
222208,0.0,0.0,0.05503175184805573
223232,0.0,0.0,0.055588723860503994
224256,0.0,0.0,0.05409340200060974
225280,0.0,0.0,0.05373952135462954
226304,0.0007845099151140323,0.0,0.055256973132131536
227328,0.0,0.0,0.05497436974395664
228352,0.0,0.0,0.04941893649274013
229376,0.0,0.0,0.05042743156792275
230400,0.0,0.0,0.05211179565897266
231424,0.0,0.0,0.03392710655601814
232448,0.0,0.0,0.03829183250379767
233472,0.0,0.0,0.04475962047802901
234496,0.0,0.0,0.051146659445840396
235520,0.0,0.0,0.05719447151947197
236544,0.0,0.0,0.057782064698756165
237568,0.0,0.0,0.059132002353171564
238592,0.0,0.0,0.05212289065975292
239616,0.0,0.0,0.05511905154388897
240640,0.0,0.0,0.05234443320770707
241664,0.0,0.0,0.050710991956006465
242688,0.0,0.0,0.05535116342364365
243712,0.0,0.0,0.055743156983465034
244736,0.0,0.0,0.04564405740846117
245760,0.0,0.0,0.03641056989550226
246784,0.0,0.0,0.0297126871025842
247808,0.0,0.0,0.03296037975626427
248832,0.0,0.0,0.037366928264886044
249856,0.0,0.0,0.03749431702535632
250880,0.0,0.0,0.036190544837098916
251904,0.0,0.0,0.03319115655813464
252928,0.0,0.0,0.026885763259504154
253952,0.0,0.0,0.02599271753111322
254976,0.0,0.0,0.029508566204221424
256000,0.0,0.0,0.025629422062239993
257024,0.0,0.0,0.03138522551014057
258048,0.0006118216626421982,0.0,0.033648368894226975
259072,0.0022133300610989114,0.0,0.03620029660735034
260096,0.003865539731338931,0.0,0.036611756793456754
261120,0.004487506650569994,0.0,0.03447469339654313
262144,0.0032031431051201074,0.0,0.03282543825937573
263168,0.005109635011643894,0.0,0.034176026389457166
264192,0.006946846504886427,0.0,0.03626191370633616
265216,0.00840004744426391,0.0,0.03741903249407514
266240,0.009420629868907633,0.0,0.042835136015980185
267264,0.011455568874813265,0.0,0.046070632018423936
268288,0.013458380428606932,0.0,0.04977893358077093
269312,0.01531895196036019,0.0,0.053706961725909844
270336,0.018267953073957986,0.0,0.05657476684470382
271360,0.020034166822378727,0.0,0.05873480792932534
272384,0.018654729282316044,0.0,0.055315989313028904
273408,0.01728998001297112,0.0,0.05248525881160804
274432,0.018108440180887555,0.0,0.051779861151694924
275456,0.021046978156364263,0.0,0.05564600917986339
276480,0.022758751024332433,0.0,0.05834718479664161
277504,0.024557597048248597,0.0,0.06207987860172011
278528,0.025734756719172056,0.0,0.06247402338148229
279552,0.02662327321256972,0.0,0.06330497895268007
280576,0.02908153520843313,0.0,0.06708342145424698
281600,0.03152007641354627,0.0,0.06734484641125657
282624,0.034658681767546946,0.0,0.06870993110049095
283648,0.03557955807088706,0.0,0.06741502979318142
284672,0.034527469296862304,0.0,0.06526809177789465
285696,0.03239888037785929,0.0,0.0676128304622253
286720,0.035368141000436976,0.0,0.07233844091892801
287744,0.0368672360160901,0.0,0.07381062569124372
288768,0.04007506214642219,0.0,0.07496770672643524
289792,0.039297087323307216,0.0,0.07958493237968407
290816,0.03975225849409232,0.0,0.08187632734718714
291840,0.04001928041814048,0.0,0.08539116781191337
292864,0.03979820530220715,0.0,0.08579532174466058
293888,0.04071653047435953,0.0,0.08503368525815044
294912,0.03680031876903657,0.0,0.07614233108863017
295936,0.03421405719703606,0.0,0.07631872001304289
296960,0.03231867690415131,0.0,0.07390274285107948
297984,0.028239650092169978,0.0,0.07131872206309606
299008,0.02419857344028737,0.0,0.06584546570502012
300032,0.02351018918903126,0.0,0.06250944990731379
301056,0.02310304323712185,0.0,0.06130184510661992
302080,0.02531327072982959,0.0,0.06571353466051462
303104,0.02531562107576075,0.0,0.06649297269635289
304128,0.022547366568388353,0.0,0.062477541817356416
305152,0.022107053239068884,0.0,0.06618180743270247
306176,0.021955922530057164,0.0,0.06705272667980303
307200,0.02242896849929902,0.0,0.06356469418573057
308224,0.023669456474070354,0.0,0.06386806765187673
309248,0.025238041124322364,0.0,0.06727380515749581
310272,0.02501737416036947,0.0,0.06930753742024769
311296,0.02766028146034692,0.0,0.07349233718573157
312320,0.02831357444468373,0.0,0.07629574247099462
313344,0.028050949626803334,0.0,0.07753237332930615
314368,0.02946909005392397,0.0,0.07705780340332914
315392,0.031880049289076104,0.0,0.07890298534318532
316416,0.03046685050591824,0.0,0.07948614498143955
317440,0.02917184911515823,0.0,0.08187601107198567
318464,0.028356106697338956,0.0,0.08130397774674239
319488,0.028796030825507978,0.0,0.07969710392047497
320512,0.026234284217319978,0.0,0.0759477292160685
321536,0.0262209052573082,0.0,0.07752541140091984
322560,0.02534886741106478,0.0,0.07721754602411961
323584,0.024946680093201733,0.0,0.07515403238581146
324608,0.020269922394888607,0.0,0.07334736736191583
325632,0.01902836977162317,0.0,0.07724249757848309
326656,0.021469690415371785,0.0,0.08099276690306734
327680,0.0223057782980217,0.0,0.07706995125533367
328704,0.023977000132461363,0.0,0.07966894034999632
329728,0.025973673691620996,0.0,0.079476736275317
330752,0.027538198411871568,0.0,0.08101114346152034
331776,0.02681267230241126,0.0,0.08139283651654325
332800,0.02940341547339126,0.0,0.08430943807593595
333824,0.031246765545846645,0.0,0.08744342877724491
334848,0.027475333466712513,0.0,0.08531020992425069
335872,0.028370867492977198,0.0,0.0844863600451349
336896,0.027929240773035293,0.0,0.0812223504164637
337920,0.029301898315917545,0.0,0.07960570084779868
338944,0.032102003840712816,0.0,0.0818792056099262
339968,0.032014578411455406,0.002632943764262913,0.08103271257401327
340992,0.030770265076050223,0.005273459839986011,0.07922789366177112
342016,0.031058056683729435,0.005550993729301672,0.07941654627686219
343040,0.03165138469171921,0.006448068709182496,0.07715448042098466
344064,0.02907946865047345,0.004520256868713265,0.07303565027347539
345088,0.02977519515916979,0.006041155382132512,0.07193442338880504
346112,0.030753552054496227,0.007297450752503897,0.0747778555894322
347136,0.029568119288856574,0.007532256530236845,0.07009201329628914
348160,0.026632541709425223,0.0011264754379608846,0.06408948659883558
349184,0.026124068133685136,0.0015911975625120661,0.066722690032635
350208,0.02479811407025475,0.0007854516942276872,0.06703155349912891
351232,0.02410240473554318,0.0002630236616496135,0.06720004041423171
352256,0.024856204642338585,0.001908681263124009,0.06783324223288568
353280,0.025268390900101755,0.0026047212179092644,0.06967636201731989
354304,0.02466935245232586,0.0,0.07047307562563343
355328,0.024876514766933942,0.0,0.07000304801470503
356352,0.024981550520947214,0.0,0.06857505145303582
357376,0.024532562329831056,0.0,0.06865785461985649
358400,0.023015077680319927,0.0,0.06825153110640947
359424,0.024388362517241583,0.0,0.07152299993567941
360448,0.02404014375677383,0.0,0.0725734366740236
361472,0.025202018772274633,0.0,0.07477899439570841
362496,0.02158746944183544,0.0,0.06966209447684375
363520,0.01907442731183745,0.0,0.06261571884674715
364544,0.0197573144006907,0.0,0.06341963267208982
365568,0.018280181285590575,0.0,0.06432893429542491
366592,0.019004193283768057,0.0,0.06537332383496544
367616,0.019037686091428578,0.0,0.06842520213554475
368640,0.01858718639474751,0.0,0.06611207320455348
369664,0.016777678605033482,0.0,0.06213615878051153
370688,0.017376576279865344,0.0,0.06366362510349824
371712,0.015782607865014436,0.0,0.06576001208508137
372736,0.01340709829716413,0.0,0.06079650230793469
373760,0.013327370082178219,0.0,0.058333216599363906
374784,0.012442612644930984,0.0,0.058711583661006095
375808,0.012208664722548994,0.0,0.06058545430305668
376832,0.012398972529900291,0.0,0.05944607080012992
377856,0.012333228631574263,0.0,0.05982741979805487
378880,0.014377568927462343,0.0,0.06173255384281006
379904,0.016362484558900322,0.0,0.06315205557691851
380928,0.01589374839630836,0.0,0.06422186862072797
381952,0.015050323229512597,0.0,0.0649724640985639
382976,0.015867560744299573,0.0,0.06553500813076402
384000,0.012980921761841584,0.0,0.06322631564311955
385024,0.013200052573989443,0.0,0.06514558549585099
386048,0.014705338631106684,0.0,0.0650221077980012
387072,0.015267308792742454,0.0,0.06431930805273024
388096,0.0156901156821071,0.0,0.06604051112750332
389120,0.015472609612510728,0.0,0.06406481010909272
390144,0.014776813180287302,0.0,0.06345131700623427
391168,0.01494596788562298,0.0,0.06469081108651178
392192,0.014711580103454207,0.0,0.0655915554712569
393216,0.015881497363571168,0.0,0.06740369055553494
394240,0.015284589076098651,0.0,0.0643392448635891
395264,0.014549933629364289,0.0,0.061781145979866725
396288,0.013959788137587758,0.0,0.0586789506144208
397312,0.012616452279742502,0.0,0.05699580907420335
398336,0.01376049657008139,0.0,0.05855518038876055
399360,0.013879705824125168,0.0,0.05769369622858723
400384,0.015875164887985332,0.0,0.059949950809797974
401408,0.017219858532442463,0.0,0.06278145296408272
402432,0.017469390781428708,0.0,0.06481109754177804
403456,0.018147059348510384,0.0,0.066221284831353
404480,0.017264403312561946,0.0,0.06555696306234671
405504,0.01708400986282445,0.0,0.06270016518770691
406528,0.01604934165893603,0.0,0.060553267339286544
407552,0.014288196542108023,0.0,0.05927267685301894
408576,0.010945824897776667,0.0,0.05860740261844953
409600,0.011235892158457305,0.0,0.05884445597237425
410624,0.010788377825930739,0.0,0.05693620654877276
411648,0.010324444980182588,0.0,0.05620643465097533
412672,0.008576364848395296,0.0,0.056733347713280084
413696,0.0063758578976700645,0.0,0.05674920825796773
414720,0.006935536528185357,0.0,0.057593267162080575
415744,0.006470253843250628,0.0,0.05371185471105515
416768,0.005244129521793243,0.0,0.05123900791616634
417792,0.006331712067669781,0.0,0.051018154162128855
418816,0.005976841792814739,0.0,0.04695433872503656
419840,0.0042036839716365956,0.0,0.04642270488200246
420864,0.005389857237456475,0.0,0.049072140941663414
421888,0.00656417210084081,0.0,0.05170312576465341
422912,0.007716731086468767,0.0,0.05431582926707994
423936,0.007846987715025547,0.0,0.05691041937738794
424960,0.009493419540122693,0.0,0.05948706206450814
425984,0.010374859750418821,0.0,0.06204592136553371
427008,0.010575303770788455,0.0,0.06458715941294477
428032,0.01158051092682649,0.0,0.06711093646137829
429056,0.01289560701712013,0.0,0.06696051224425337
430080,0.013987883871784233,0.0,0.06645803849197437
431104,0.014820002673623387,0.0,0.06356020465755399
432128,0.01484126872743331,0.0,0.06105249022339262
433152,0.016890518566142706,0.0,0.06353353270157253
434176,0.01580962077423386,0.0,0.06455972013432885
435200,0.01488915958543439,0.0,0.06255727004011553
436224,0.016802276208008806,0.0,0.06484342242443498
437248,0.01724323955676654,0.0,0.06326675909114862
438272,0.017841854155943394,0.0,0.0614429099472584
439296,0.018674156307604897,0.0,0.062011504098036824
440320,0.017663366764293004,0.0,0.06115569617649881
441344,0.01715183991604797,0.0,0.06327349934467652
442368,0.017408205382383794,0.0,0.06565807939775087
443392,0.01702538478957665,0.0,0.06713183784782432
444416,0.01617590866182234,0.0,0.06374127396743032
445440,0.013798632243800272,0.0,0.06312215810481603
446464,0.01379790671952057,0.0,0.06540416691338079
447488,0.014463980244261475,0.0,0.0677348446312576
448512,0.014334458900108283,0.0,0.0700501822170609
449536,0.013762041995935762,0.0,0.07063936042599797
450560,0.014523184340646558,0.0,0.07152187458540889
451584,0.01418495659677073,0.0,0.071195609659817
452608,0.01228261113358691,0.0,0.07164037621019775
453632,0.013185272754787461,0.0,0.07154099754272733
454656,0.012313780073033458,0.0,0.06929246020132179
455680,0.012222361695329594,0.0,0.06699029635865168
456704,0.011702618290623315,0.0,0.06625628119767424
457728,0.008418316092526284,0.0,0.06147542212462373
458752,0.008383426890547151,0.0,0.060575119425720546
459776,0.009305523741530094,0.0,0.06211835894743389
460800,0.009460204691561412,0.0,0.06089314084260239
461824,0.009840625790840392,0.0,0.060724189689366534
462848,0.008999355293066977,0.0,0.058061266647587706
463872,0.007806454324671065,0.0,0.05117355132678085
464896,0.006970096649163094,0.0,0.04905305584358235
465920,0.007344089330930722,0.0,0.04863022235016154
466944,0.007486384146085711,0.0,0.048648534874878885
467968,0.00868160096782575,0.0,0.050826375788047516
468992,0.009277015893174385,0.0,0.0505962936948586
470016,0.009761243892571915,0.0,0.048471752722519135
471040,0.010995218399395539,0.0,0.04800232288352617
472064,0.00946290958152835,0.0,0.047300693038836335
473088,0.008385287470658063,0.0,0.04475844085547784
474112,0.007161439165852519,0.0,0.0437771993219745
475136,0.005929706595626741,0.0,0.04591401868072551
476160,0.006501974114557394,0.0,0.047958427821567215
477184,0.007130280141507208,0.0,0.04835221866501297
478208,0.008269735295891471,0.0,0.05045334095820476
479232,0.009465399279135688,0.0,0.05254143176667019
480256,0.011106523547722584,0.0,0.054616596253324844
481280,0.010219147941262694,0.0,0.054732226406389396
482304,0.009702851207811548,0.0,0.05079733679919957
483328,0.010275717124656471,0.0,0.05026252012338476
484352,0.011771818716159814,0.0,0.05218013288948922
485376,0.011208725435151725,0.0,0.05329653544143399
486400,0.011353699148820201,0.0,0.05364267768695189
487424,0.012620292539860842,0.0,0.05473341246545314
488448,0.013631619237444523,0.0,0.05540656591712007
489472,0.014267430019839822,0.0,0.053247175495598285
490496,0.013703761828864536,0.0,0.053057268791700356
491520,0.012304886228315498,0.0,0.05314005054732244
492544,0.012608637877683803,0.0,0.05246830969772701
493568,0.014163288089950167,0.0,0.05443876149948949
494592,0.01537678189685719,0.0,0.056397324662007364
495616,0.014252903457775709,0.0,0.057054984551741114
496640,0.012720044430825025,0.0,0.05669424721791868
497664,0.011535758595429664,0.0,0.05599016916203328
498688,0.011948914554282288,0.0,0.05702428981832497
499712,0.011923629675760567,0.0,0.05620289852191556
500736,0.01221971536970467,0.0,0.057642573473839914
501760,0.013065246355205834,0.0,0.05954113962429028
502784,0.012055413844924655,0.0,0.05868700780808001
503808,0.011272661902194227,0.0,0.058204501389660136
504832,0.00857055979178799,0.0,0.058411158331851884
505856,0.007894326964736286,0.0,0.059808858399073406
506880,0.007894087719779713,0.0,0.06041679503822861
507904,0.008135962580067681,0.0,0.06141233864862318
508928,0.008907836725431221,0.0,0.06242006841808213
509952,0.009408724466604334,0.0,0.06425038165212874
510976,0.009416978396833402,0.0,0.06510551771339708
512000,0.008784024190332062,0.0,0.06242212839657858
513024,0.006618101065310391,0.0,0.059143619017000895
514048,0.00573355088405112,0.0,0.058338831565311944
515072,0.004676337405570319,0.0,0.055582075950266194
516096,0.004961603448243373,0.0,0.05622328513369022
517120,0.004124015324757089,0.0,0.056876245067926635
518144,0.005179811339662155,0.0,0.05760228725812985
519168,0.005441432419586005,0.0,0.05770760493172837
520192,0.006101193600856863,0.0,0.05707498539767421
521216,0.006137258145641546,0.0,0.05483140769845803
522240,0.005953464130356564,0.0,0.05363649534304695
523264,0.006019462358919761,0.0,0.052677705977711826
524288,0.007466558936566068,0.0,0.05423348310243296
525312,0.0071860557360381785,0.0,0.05222386435110689
526336,0.007531028109711115,0.0,0.051379999487564575
527360,0.00860979126667881,0.0,0.05138724492680149
528384,0.009685642101607415,0.0,0.05158754037162261
529408,0.009675268558511075,0.0,0.05004533911424286
530432,0.00857982409251448,0.0,0.04833447706697199
531456,0.007047146030167881,0.0,0.04458825446551056
532480,0.006530239457277084,0.0,0.041569871085041864
533504,0.006375574997565616,0.0,0.04053590875013076
534528,0.005663914145191792,0.0,0.04087014427456094
535552,0.0058119248239264605,0.0,0.042568429785613364
536576,0.005909326686271169,0.0,0.044257149458942165
537600,0.005620329403400745,0.0,0.0445567652519768
538624,0.007025213835860355,0.0,0.046010866018166216
539648,0.007425150173825876,0.0,0.04519665590451581
540672,0.007381181815131384,0.0,0.044558724805152994
541696,0.008123580315659037,0.0,0.046211634831537764
542720,0.00855032843681887,0.0,0.04653561364741209
543744,0.007840881447379655,0.0,0.04517920390664633
544768,0.008665884457508868,0.0,0.046378752200278435
545792,0.008918001933233291,0.0,0.04703352109589537
546816,0.009385362172911459,0.0,0.047573471999333795
547840,0.008945008757028637,0.0,0.04633326693441354
548864,0.009241683158072897,0.0,0.045277527984146144
549888,0.009624458055633802,0.0,0.0452079602573345
550912,0.010096975343996397,0.0,0.04661412884470208
551936,0.010977256247943474,0.0,0.04820109008859664
552960,0.011110185943820345,0.0,0.049306225452806725
553984,0.011807092679391255,0.0,0.04948847490450274
555008,0.01154543887284833,0.0,0.048696306474856337
556032,0.010912733100660365,0.0,0.0489023661102993
557056,0.010191885111681436,0.0,0.04846354939433996
558080,0.01114358801066606,0.0,0.04925542955281753
559104,0.011288273702093454,0.0,0.04981386583807453
560128,0.01113969196957923,0.0,0.050482892947464574
561152,0.011331894957551335,0.0,0.05133555791756603
562176,0.011028244182296768,0.0,0.05285519617780435
563200,0.010621757605679743,0.0,0.05257204645142291
564224,0.009605348888398067,0.0,0.05120751900968783
565248,0.009285889097722877,0.0,0.050103549181204854
566272,0.009213186744280892,0.0,0.04983834884266506
567296,0.010073194753415943,0.0,0.05119323127904324
568320,0.01077208079360294,0.0,0.05093083812393264
569344,0.010607844357983951,0.0,0.05056361648845006
570368,0.009164105358811606,0.0,0.04567477187622181
571392,0.009704384655909028,0.0,0.04510027336840618
572416,0.010801293466429648,0.0,0.04645153269212162
573440,0.010670829825580375,0.0,0.044095377011677483
574464,0.011135610865546963,0.0,0.04313194304766552
575488,0.011346777298997857,0.0,0.042438407580691326
576512,0.011829612192820523,0.0,0.043251476021403605
577536,0.012351489179291061,0.0,0.04469876281561653
578560,0.012484749892624054,0.0,0.04470821083420239
579584,0.012682820483208165,0.0,0.046075173349247885
580608,0.0137288198908352,0.0,0.04694633487368341
581632,0.013360560560175717,0.0,0.04593947960603836
582656,0.012119768942887441,0.0,0.04603854073730581
583680,0.011389210599820006,0.0,0.044017790249185784
584704,0.011578230340114999,0.0,0.0427446825365978
585728,0.01301321963808918,0.0,0.04414937454041447
586752,0.013392951031261747,0.0,0.044290910522857434
587776,0.014263641370464644,0.0,0.045459071998481114
588800,0.015058810064488287,0.0,0.04591888220398107
589824,0.0148627531479394,0.0,0.04393966050534297
590848,0.014709424693944196,0.0,0.04332206427121582
591872,0.014909487609695661,0.0,0.043351485435741
592896,0.014692584229207143,0.0,0.04350940025163003
593920,0.014079573963877396,0.0,0.04332173780084448
594944,0.01381689734131914,0.0,0.043299967525723515
595968,0.014820330861857148,0.0,0.04465166613682085
596992,0.015021330053553843,0.0,0.04493366100278366
598016,0.015458888187522512,0.0,0.045877425074004094
599040,0.015054296028829302,0.0,0.046038334151434636
600064,0.01500551279619714,0.0,0.0457657995946701
601088,0.014931407043033992,0.0,0.04444398880238172
602112,0.015425765909745323,0.0,0.043895070981145264
603136,0.01630824414125806,0.0,0.04379374908436999
604160,0.01713803503060756,0.0,0.04374175460471294
605184,0.016727715634592952,0.0,0.04321198164395469
606208,0.01648224438119283,0.0,0.04338397486266601
607232,0.017185415455117488,0.0,0.04468059711180299
608256,0.018192629558612547,0.0,0.04597059418573478
609280,0.01830228300857569,0.0,0.0452824789290553
610304,0.01881612827588911,0.0,0.0453627495965959
611328,0.01830665198851348,0.0,0.043498605488227954
612352,0.017287813238136187,0.0,0.04173402418728638
613376,0.01719954528749639,0.0,0.04090485906207363
614400,0.01673994473603909,0.0,0.0417353725740531
615424,0.015244155716046877,0.0,0.04110239864606047
616448,0.015267912270161983,0.0,0.0402167297221516
617472,0.014983430685710555,0.0,0.03916254027897497
618496,0.01502655556996862,0.0,0.03928914749855138
619520,0.014262058106901551,0.0,0.036600983855711706
620544,0.014858614573181007,0.0,0.03690675942510183
621568,0.01563533656081728,0.0,0.038145244149087806
622592,0.015067975890019895,0.0,0.03807710411500311
623616,0.015054771567240848,0.0,0.039194778951491205
624640,0.01489055837110391,0.0,0.03843926312653373
625664,0.01452559559318606,0.0,0.03882164589284025
626688,0.014773846428583778,0.0,0.040034720072731636
627712,0.015151165380672627,0.0,0.041241734592061
628736,0.014811277278477862,0.0,0.041215047046894916
629760,0.014403172939577264,0.0,0.041125359665093814
630784,0.013112055201170992,0.0,0.040985183778403815
631808,0.01266599318993455,0.0,0.04182576865016777
632832,0.012465108241870212,0.0,0.04171994648462181
633856,0.013385296821064183,0.0,0.04222011434069791
634880,0.014208816211320502,0.0,0.042238434837786845
635904,0.013986376450633083,0.0,0.04223750219395801
636928,0.013757844432844677,0.0,0.04017599182124444
637952,0.014083001690189709,0.0,0.03962681002584143
638976,0.013936660827623555,0.0,0.03874111424834596
640000,0.01255934590881343,0.0,0.03647613153402882
641024,0.011805190670735497,0.0,0.034487135778257176
642048,0.012228582889886657,0.0,0.035477766961372934
643072,0.01303460247847197,0.0,0.03662440227107528
644096,0.012194420952706283,0.0,0.03506449620599987
645120,0.011850695321307584,0.0,0.03478183149165347
646144,0.012003009875549713,0.0,0.03411658872972757
647168,0.012725423686155557,0.0,0.034096109302486605
648192,0.011732528040828666,0.0,0.031983109359911326
649216,0.011762159992992792,0.0,0.031087926554020675
650240,0.01184921356534805,0.0,0.03221012185849766
651264,0.012728912626085769,0.0,0.03332685206347835
652288,0.012863327222409996,0.0,0.034361012679688316
653312,0.01311186207571468,0.0,0.03418374178866158
654336,0.012866408133515887,0.0,0.0324382805526899
655360,0.012147653398665584,0.0,0.03231093485151644
656384,0.01299909797260985,0.0,0.03340696905541729
657408,0.013734208660931203,0.0,0.034497699004911564
658432,0.013585056012583996,0.0,0.03315663257597736
659456,0.013409616524178719,0.0,0.0317748571272792
660480,0.012902212898663343,0.0,0.03137128740622928
661504,0.012875795704814638,0.0,0.03008243918801447
662528,0.012119366742528101,0.0,0.03044665326727458
663552,0.012097809561804783,0.0,0.030402681658632042
664576,0.012243162869818856,0.0,0.030180190903998285
665600,0.011550005583360952,0.0,0.02968015720458285
666624,0.011398011786211184,0.0,0.029403635174167327
667648,0.010090871177551121,0.0,0.028884299172870127
668672,0.010479938336158472,0.0,0.02876309404964089
669696,0.010783136774844765,0.0,0.029811306360078085
670720,0.011056371994038985,0.0,0.030854512119250117
671744,0.011133902825924248,0.0,0.031729925347620654
672768,0.00999713499968119,0.0,0.031070731418013368
673792,0.008524387394710056,0.0,0.02964015576983446
674816,0.006316884417758745,0.0,0.027275960414990162
675840,0.004457079062853275,0.0,0.025266983221605997
676864,0.002211342510442581,0.0,0.024216490706357622
677888,0.0,0.0,0.02316316470619101
678912,0.0,0.0,0.02207027095487051
679936,0.0,0.0,0.019703279900313182
680960,0.0,0.0,0.0165313141197248
681984,0.0,0.0,0.012618871103149984
683008,0.0,0.0,0.011108364997145823
684032,0.0,0.0,0.010030591115155342
685056,0.0,0.0,0.00789496627503102
686080,0.0,0.0,0.006200913838694348
687104,0.0,0.0,0.003612082966025032
688128,0.0,0.0,0.0009561205082072837
689152,0.0,0.0,0.0
690176,0.0,0.0,0.0
691200,0.0,0.0,0.0
692224,0.0,0.0,0.0
693248,0.0,0.0,0.0
694272,0.0,0.0,0.0
695296,0.0,0.0,0.0
696320,0.0,0.0,0.0
697344,0.0,0.0,0.0
698368,0.0,0.0,0.0
699392,0.0,0.0,0.0
700416,0.0,0.0,0.0
701440,0.0,0.0,0.0
702464,0.0,0.0,0.0
703488,0.0,0.0,0.0
704512,0.0,0.0,0.0
705536,0.0,0.0,0.0
706560,0.0,0.0,0.0
707584,0.0,0.0,0.0
708608,0.0,0.0,0.0
709632,0.0,0.0,0.0
710656,0.0,0.0,0.0
711680,0.0,0.0,0.0
712704,0.0,0.0,0.0
713728,0.0,0.0,0.0
714752,0.0,0.0,0.0
715776,0.0,0.0,0.0
716800,0.0,0.0,0.0
717824,0.0,0.0,0.0
718848,0.0,0.0,0.0
719872,0.0,0.0,0.0
720896,0.0,0.0,0.0
721920,0.0,0.0,0.0
722944,0.0,0.0,0.0
723968,0.0,0.0,0.0
724992,0.0,0.0,0.0
726016,0.0,0.0,0.0
727040,0.0,0.0,0.0
728064,0.0,0.0,0.0
729088,0.0,0.0,0.0
730112,0.0,0.0,0.0
731136,0.0,0.0,0.0
732160,0.0,0.0,0.0
733184,0.0,0.0,0.0
734208,0.0,0.0,0.0
735232,0.0,0.0,0.0
736256,0.0,0.0,0.0
737280,0.0,0.0,0.0
738304,0.0,0.0,0.0
739328,0.0,0.0,0.0
740352,0.0,0.0,0.0
741376,0.0,0.0,0.0
742400,0.0,0.0,0.0
743424,0.0,0.0,0.0
744448,0.0,0.0,0.0
745472,0.0,0.0,0.0
746496,0.0,0.0,0.0
747520,0.0,0.0,0.0
748544,0.0,0.0,0.0
749568,0.0,0.0,0.0
750592,0.0,0.0,0.0
751616,0.0,0.0,0.0
752640,0.0,0.0,0.0
753664,0.0,0.0,0.0
754688,0.0,0.0,0.0
755712,0.0,0.0,0.0
756736,0.0,0.0,0.0
757760,0.0,0.0,0.0
758784,0.0,0.0,0.0
759808,0.0,0.0,0.0
760832,0.0,0.0,0.0
761856,0.0,0.0,0.0
762880,0.0,0.0,0.0
763904,0.0,0.0,0.0
764928,0.0,0.0,0.0
765952,0.0,0.0,0.0
766976,0.0,0.0,0.0
768000,0.0,0.0,0.0
769024,0.0,0.0,0.0
770048,0.0,0.0,0.0
771072,0.0,0.0,0.0
772096,0.0,0.0,0.0
773120,0.0,0.0,0.0
774144,0.0,0.0,0.0
775168,0.0,0.0,0.0
776192,0.0,0.0,0.0
777216,0.0,0.0,0.0
778240,0.0,0.0,0.0
779264,0.0,0.0,0.0
780288,0.0,0.0,0.0
781312,0.0,0.0,0.0
782336,0.0,0.0,0.0
783360,0.0,0.0,0.0
784384,0.0,0.0,0.0
785408,0.0,0.0,0.0
786432,0.0,0.0,0.0
787456,0.0,0.0,0.0
788480,0.0,0.0,0.0
789504,0.0,0.0,0.0
790528,0.0,0.0,0.0
791552,0.0,0.0,0.0
792576,0.0,0.0,0.0
793600,0.0,0.0,0.0
794624,0.0,0.0,0.0
795648,0.0,0.0,0.0
796672,0.0,0.0,0.0
797696,0.0,0.0,0.0
798720,0.0,0.0,0.0
799744,0.0,0.0,0.0
800768,0.0,0.0,0.0
801792,0.0,0.0,0.0
802816,0.0,0.0,0.0
803840,0.0,0.0,0.0
804864,0.0,0.0,0.0
805888,0.0,0.0,0.0
806912,0.0,0.0,0.0
807936,0.0,0.0,0.0
808960,0.0,0.0,0.0
809984,0.0,0.0,0.0
811008,0.0,0.0,0.0
812032,0.0,0.0,0.0
813056,0.0,0.0,0.0
814080,0.0,0.0,0.0
815104,0.0,0.0,0.0
816128,0.0,0.0,0.0
817152,0.0,0.0,0.0
818176,0.0,0.0,0.0
819200,0.0,0.0,0.0
820224,0.0,0.0,0.0
821248,0.0,0.0,0.0
822272,0.0,0.0,0.0
823296,0.0,0.0,0.0
824320,0.0,0.0,0.0
825344,0.0,0.0,0.0
826368,0.0,0.0,0.0
827392,0.0,0.0,0.0
828416,0.0,0.0,0.0
829440,0.0,0.0,0.0
830464,0.0,0.0,0.0
831488,0.0,0.0,0.0
832512,0.0,0.0,0.0
833536,0.0,0.0,0.0
834560,0.0,0.0,0.0
835584,0.0,0.0,0.0
836608,0.0,0.0,0.0
837632,0.0,0.0,0.0
838656,0.0,0.0,0.0
839680,0.0,0.0,0.0
840704,0.0,0.0,0.0
841728,0.0,0.0,0.0
842752,0.0,0.0,0.0
843776,0.0,0.0,0.0
844800,0.0,0.0,0.0
845824,0.0,0.0,0.0
846848,0.0,0.0,0.0
847872,0.0,0.0,0.0
848896,0.0,0.0,0.0
849920,0.0,0.0,0.0
850944,0.0,0.0,0.0
851968,0.0,0.0,0.0
852992,0.0,0.0,0.0
854016,0.0,0.0,0.0
855040,0.0,0.0,0.0
856064,0.0,0.0,0.0
857088,0.0,0.0,0.0
858112,0.0,0.0,0.0
859136,0.0,0.0,0.0
860160,0.0,0.0,0.0
861184,0.0,0.0,0.0
862208,0.0,0.0,0.0
863232,0.0,0.0,0.0
864256,0.0,0.0,0.0
865280,0.0,0.0,0.0
866304,0.0,0.0,0.0
867328,0.0,0.0,0.0
868352,0.0,0.0,0.0
869376,0.0,0.0,0.0
870400,0.0,0.0,0.0
871424,0.0,0.0,0.0
872448,0.0,0.0,0.0
873472,0.0,0.0,0.0
874496,0.0,0.0,0.0
875520,0.0,0.0,0.0
876544,0.0,0.0,0.0
877568,0.0,0.0,0.0
878592,0.0,0.0,0.0
879616,0.0,0.0,0.0
880640,0.0,0.0,0.0
881664,0.0,0.0,0.0
882688,0.0,0.0,0.0
883712,0.0,0.0,0.0
884736,0.0,0.0,0.0
885760,0.0,0.0,0.0
886784,0.0,0.0,0.0
887808,0.0,0.0,0.0
888832,0.0,0.0,0.0
889856,0.0,0.0,0.0
890880,0.0,0.0,0.0
891904,0.0,0.0,0.0
892928,0.0,0.0,0.0
893952,0.0,0.0,0.0
894976,0.0,0.0,0.0
896000,0.0,0.0,0.0
897024,0.0,0.0,0.0
898048,0.0,0.0,0.0
899072,0.0,0.0,0.0
900096,0.0,0.0,0.0
901120,0.0,0.0,0.0
902144,0.0,0.0,0.0
903168,0.0,0.0,0.0
904192,0.0,0.0,0.0
905216,0.0,0.0,0.0
906240,0.0,0.0,0.0
907264,0.0,0.0,0.0
908288,0.0,0.0,0.0
909312,0.0,0.0,0.0
910336,0.0,0.0,0.0
911360,0.0,0.0,0.0
912384,0.0,0.0,0.0
913408,0.0,0.0,0.0
914432,0.0,0.0,0.0
915456,0.0,0.0,0.0
916480,0.0,0.0,0.0
917504,0.0,0.0,0.0
918528,0.0,0.0,0.0
919552,0.0,0.0,0.0
920576,0.0,0.0,0.0
921600,0.0,0.0,0.0
922624,0.0,0.0,0.0
923648,0.0,0.0,0.0
924672,0.0,0.0,0.0
925696,0.0,0.0,0.0
926720,0.0,0.0,0.0
927744,0.0,0.0,0.0
928768,0.0,0.0,0.0
929792,0.0,0.0,0.0
930816,0.0,0.0,0.0
931840,0.0,0.0,0.0
932864,0.0,0.0,0.0
933888,0.0,0.0,0.0
934912,0.0,0.0,0.0
935936,0.0,0.0,0.0
936960,0.0,0.0,0.0
937984,0.0,0.0,0.0
939008,0.0,0.0,0.0
940032,0.0,0.0,0.0
941056,0.0,0.0,0.0
942080,0.0,0.0,0.0
943104,0.0,0.0,0.0
944128,0.0,0.0,0.0
945152,0.0,0.0,0.0
946176,0.0,0.0,0.0
947200,0.0,0.0,0.0
948224,0.0,0.0,0.0
949248,0.0,0.0,0.0
950272,0.0,0.0,0.0
951296,0.0,0.0,0.0
952320,0.0,0.0,0.0
953344,0.0,0.0,0.0
954368,0.0,0.0,0.0
955392,0.0,0.0,0.0
956416,0.0,0.0,0.0
957440,0.0,0.0,0.0
958464,0.0,0.0,0.0
959488,0.0,0.0,0.0
960512,0.0,0.0,0.0
961536,0.0,0.0,0.0
962560,0.0,0.0,0.0
963584,0.0,0.0,0.0
964608,0.0,0.0,0.0
965632,0.0,0.0,0.0
966656,0.0,0.0,0.0
967680,0.0,0.0,0.0
968704,0.0,0.0,0.0
969728,0.0,0.0,0.0
970752,0.0,0.0,0.0
971776,0.0,0.0,0.0
972800,0.0,0.0,0.0
973824,0.0,0.0,0.0
974848,0.0,0.0,0.0
975872,0.0,0.0,0.0
976896,0.0,0.0,0.0
977920,0.0,0.0,0.0
978944,0.0,0.0,0.0
979968,0.0,0.0,0.0
980992,0.0,0.0,0.0
982016,0.0,0.0,0.0
983040,0.0,0.0,0.0
984064,0.0,0.0,0.0
985088,0.0,0.0,0.0
986112,0.0,0.0,0.0
987136,0.0,0.0,0.0
988160,0.0,0.0,0.0
989184,0.0,0.0,0.0
990208,0.0,0.0,0.0
991232,0.0,0.0,0.0
992256,0.0,0.0,0.0
993280,0.0,0.0,0.0
994304,0.0,0.0,0.0
995328,0.0,0.0,0.0
996352,0.0,0.0,0.0
997376,0.0,0.0,0.0
998400,0.0,0.0,0.0
999424,0.0,0.0,0.0
1000448,0.0,0.0,0.0
1001472,0.0,0.0,0.0
1002496,0.0,0.0,0.0
1003520,0.0,0.0,0.0
1004544,0.0,0.0,0.0
1005568,0.0,0.0,0.0
1006592,0.0,0.0,0.0
1007616,0.0,0.0,0.0
1008640,0.0,0.0,0.0
1009664,0.0,0.0,0.0
1010688,0.0,0.0,0.0
1011712,0.0,0.0,0.0
1012736,0.0,0.0,0.0
1013760,0.0,0.0,0.0
1014784,0.0,0.0,0.0
1015808,0.0,0.0,0.0
1016832,0.0,0.0,0.0
1017856,0.0,0.0,0.0
1018880,0.0,0.0,0.0
1019904,0.0,0.0,0.0
1020928,0.0,0.0,0.0
1021952,0.0,0.0,0.0
1022976,0.0,0.0,0.0
1024000,0.0,0.0,0.0


==> data/evaluations_skill/sequences_1/xlstm_lm__layers_2__small__trainer_xlstm.csv <==
step,acc_mean,acc_low,acc_high
1024,1.0,1.0,1.0
2048,1.0,1.0,1.0
3072,1.0,1.0,1.0
4096,0.9987844419127786,0.9927662316971011,1.0
5120,1.0,1.0,1.0
6144,1.0,1.0,1.0
7168,1.0,1.0,1.0
8192,0.7406181225470806,0.007446937112260337,1.0
9216,0.27064096766722096,0.0,1.0
10240,0.0,0.0,1.0
11264,0.014235565842149854,0.0,1.0
12288,0.019905312513862017,0.0,1.0
13312,0.002669936176907214,0.0,1.0
14336,0.05974189524843149,0.0,1.0
15360,0.12697131133522108,0.0,0.996755526683163
16384,0.1841724667684078,0.0,0.9651884683265811
17408,0.057732646269664796,0.0,0.5492498874196011
18432,0.0,0.0,0.4538230090348002
19456,0.0,0.0,0.4334469006207281
20480,0.0,0.0,0.4999681486007091
21504,0.021964063343676423,0.0,0.47152149011662803
22528,0.10492681453862755,0.0,0.5061575049816066
23552,0.1538730458523939,0.0,0.49859143457916805
24576,0.21492996722181268,0.0,0.5669048757904971
25600,0.19653460344920776,0.0,0.556445154303126
26624,0.21643670656569777,0.0,0.6553914204387754
27648,0.1603941532660703,0.0,0.5549793691846162
28672,0.13624931942751384,0.0,0.5288620538559801
29696,0.17658399432059316,0.0,0.5449572247784201
30720,0.1668643438917808,0.0,0.556365050986006
31744,0.09323642888311715,0.0,0.4701516116080879
32768,0.10781098000829155,0.0,0.4474415286972892
33792,0.053698767858260554,0.0,0.3827056325115373
34816,0.04826063837328592,0.0,0.3561704787304074
35840,0.05734207741281967,0.0,0.36133030470006494
36864,0.03172722734850013,0.0,0.3404976482682068
37888,0.018914650989729814,0.0,0.30516324927045485
38912,0.019368559418731873,0.0,0.2697466734436508
39936,0.026851949475336326,0.0,0.30551609003738955
40960,0.03812737569688465,0.0,0.3313995837311907
41984,0.056034576104458875,0.0,0.3264994739111448
43008,0.04451942437452172,0.0,0.30960859657013723
44032,0.029768573357219566,0.0,0.2549183853761266
45056,0.0432421592715104,0.0,0.26385011697116845
46080,0.03494392237184263,0.0,0.27387790221799
47104,0.03337243303224587,0.0,0.3070227198373013
48128,0.023622862215473262,0.0,0.26172183987063735
49152,0.02029298675050199,0.0,0.2409942154230341
50176,0.0235925841624385,0.0,0.26894176535023795
51200,0.010529992170593201,0.0,0.24869619769895102
52224,0.01928095610050978,0.0,0.2491088550235501
53248,0.012567248843283621,0.0,0.2508633192520578
54272,0.019407689488814193,0.0,0.2266333515922432
55296,0.025603342537867554,0.0,0.2435297015365399
56320,0.026569100280722534,0.0,0.24585252596912252
57344,0.03644576464317123,0.0,0.21983394704446918
58368,0.029055658254929246,0.0,0.2019274450232107
59392,0.005146230053741469,0.0,0.214238266158975
60416,0.0,0.0,0.19459969533016216
61440,0.0006201333980368226,0.0,0.23387594804660805
62464,0.004808793712123923,0.0,0.2061242821791573
63488,0.007373384673780925,0.0,0.1725097504739436
64512,0.022046335616948503,0.0,0.2074429312348969
65536,0.0218613819185272,0.0,0.2083436413370766
66560,0.029915425845499194,0.0,0.18453968333895002
67584,0.027603099400404,0.0,0.22226335420656246
68608,0.025651494882054128,0.0,0.1813569038214084
69632,0.0370461889435434,0.0,0.2062839885832212
70656,0.042711942686274644,0.0,0.1896419448302118
71680,0.03466949512436536,0.0,0.18012468358544756
72704,0.029896655757785454,0.0,0.1739967696600264
73728,0.046586062993806306,0.0,0.21191685964135065
74752,0.0630268092913982,0.0,0.19942353355085038
75776,0.06892368940927508,0.0,0.21169726630608426
76800,0.0708317608791089,0.0,0.24532834770843637
77824,0.07489013161100273,0.0,0.26282058878702796
78848,0.06548129160917457,0.0,0.203231570320634
79872,0.05986569881983284,0.0,0.1844420282570566
80896,0.057179377761261065,0.0,0.21987668176802677
81920,0.05775184316895943,0.0,0.17924526828486434
82944,0.061628638208675514,0.0,0.16912843611023282
83968,0.059405125306067355,0.0,0.17447713439051493
84992,0.053736596127512186,0.0,0.14959494849776409
86016,0.05477158941576415,0.0,0.16514615136495062
87040,0.04951658667511909,0.0,0.1856422191981868
88064,0.04674424182089168,0.0,0.17466682333760278
89088,0.04977254666504192,0.0,0.18149765739178855
90112,0.041663278410407886,0.0,0.16422427002241768
91136,0.038498072094123516,0.0,0.1665367061635118
92160,0.0408446330755153,0.0,0.17276978209509455
93184,0.04242133008392386,0.0,0.1784336780796632
94208,0.04426604911115572,0.0,0.17707637316128355
95232,0.04092456760304923,0.0,0.18019089279462835
96256,0.03682945701546381,0.0,0.19093883012673288
97280,0.041481192698305726,0.0,0.1735319223066813
98304,0.046260660289507254,0.0,0.1901519023298208
99328,0.045696599110576094,0.0,0.16764001972067452
100352,0.046551604444922165,0.0,0.1758502240565471
101376,0.04185992496832054,0.0,0.1759179896347144
102400,0.0365411101039274,0.0,0.18198253417297877
103424,0.03453349149081739,0.0,0.17492304017528323
104448,0.03096188676648033,0.0,0.172656502687679
105472,0.02053079090920419,0.0,0.150617582822138
106496,0.01969218224375133,0.0,0.13225504248032163
107520,0.018632022540755636,0.0,0.14571174300260875
108544,0.012125475910798572,0.0,0.13799597842695197
109568,0.009578797563517254,0.0,0.129947681768184
110592,0.01306846068422867,0.0,0.1307441710763025
111616,0.015179813712511536,0.0,0.123609348420879
112640,0.014332503395666066,0.0,0.1431338799779916
113664,0.010596313185148261,0.0,0.14666160293320238
114688,0.0035468350873849403,0.0,0.1390180974540243
115712,0.0020993270499231158,0.0,0.1460411872417682
116736,0.0,0.0,0.1407507019193586
117760,0.0,0.0,0.13429481301502819
118784,0.0,0.0,0.11540542439720042
119808,0.0,0.0,0.11120007030622144
120832,0.0,0.0,0.10437741328813092
121856,0.0,0.0,0.10120317625630743
122880,0.0,0.0,0.10699884205627865
123904,0.0,0.0,0.11093252933748061
124928,0.0,0.0,0.11503304296436552
125952,0.0,0.0,0.12863185221505785
126976,0.0,0.0,0.09773144670337684
128000,0.0,0.0,0.1274549815233406
129024,0.0,0.0,0.10253248191642081
130048,0.0,0.0,0.10286726367872577
131072,0.0,0.0,0.10637370009073444
132096,0.0,0.0,0.10118910001579794
133120,0.0,0.0,0.09892497467324644
134144,0.0,0.0,0.08656670910076202
135168,0.0,0.0,0.09417293744747411
136192,0.0,0.0,0.08275908315009757
137216,0.0,0.0,0.09002828251581355
138240,0.0,0.0,0.08297073840589697
139264,0.0,0.0,0.0865138789986254
140288,0.0,0.0,0.07188809406985583
141312,0.0,0.0,0.07971125253318924
142336,0.0,0.0,0.07266014008525877
143360,0.0,0.0,0.07358293134344174
144384,0.0,0.0,0.0863505500811294
145408,0.0,0.0,0.0792743095063174
146432,0.0,0.0,0.08522140473241113
147456,0.0,0.0,0.10263388733978446
148480,0.0,0.0,0.08828239889484851
149504,0.0,0.0,0.09025127317581938
150528,0.0,0.0,0.09368183816276199
151552,0.0,0.0,0.08674315362919403
152576,0.0,0.0,0.09045028873378551
153600,0.0,0.0,0.08877288838870845
154624,0.0,0.0,0.09822095720520782
155648,0.0,0.0,0.09164711841538438
156672,0.0,0.0,0.08595869219188276
157696,0.0,0.0,0.0822555560433802
158720,0.0,0.0,0.08804100913264831
159744,0.0,0.0,0.08158498924745942
160768,0.0,0.0,0.08714875101883897
161792,0.0,0.0,0.09137798371997531
162816,0.0,0.0,0.09071374496444108
163840,0.0,0.0,0.0815164572622589
164864,0.0,0.0,0.09186191979502997
165888,0.0,0.0,0.0917154460519424
166912,0.0004750877972215477,0.0,0.0995669439968367
167936,0.0,0.0,0.09183503009248897
168960,0.0,0.0,0.08947602626819008
169984,0.0,0.0,0.09231803260431654
171008,0.0,0.0,0.0923363181074135
172032,0.0,0.0,0.07824295286709143
173056,0.0,0.0,0.07570374789279062
174080,0.0,0.0,0.07997909176747407
175104,0.0,0.0,0.07599937458271526
176128,0.0,0.0,0.08373736391724691
177152,0.0,0.0,0.08214234954909137
178176,0.0,0.0,0.07650725751055797
179200,0.0,0.0,0.08212986251134034
180224,0.0025004756899686385,0.0,0.0887371806184446
181248,0.0008869219279516399,0.0,0.08387835757165235
182272,7.837233367954382e-05,0.0,0.07902687704967393
183296,0.0,0.0,0.07324660863605764
184320,0.0,0.0,0.06451826926500591
185344,0.0,0.0,0.05772980106801708
186368,0.0,0.0,0.06108197098098897
187392,0.0,0.0,0.06259967880773372
188416,0.0,0.0,0.0644595176128925
189440,0.0,0.0,0.06765268596602636
190464,0.0,0.0,0.0700973999243989
191488,0.0,0.0,0.07355321043610251
192512,0.0010403373317366665,0.0,0.07739167851975365
193536,0.0019196036161406534,0.0,0.07750999716524837
194560,0.0030096146121984984,0.0,0.07874209051566086
195584,0.002765282381845871,0.0,0.07553008657915829
196608,0.00510212371513308,0.0,0.08695654655761692
197632,0.005762621053816926,0.0,0.08609466226774061
198656,0.004686868529914588,0.0,0.07541835314713266
199680,0.0019163798451995674,0.0,0.08451966882324469
200704,0.001980428986320513,0.0,0.07629997851155601
201728,0.002228457572635754,0.0,0.07418207516331418
202752,0.0041142262949120404,0.0,0.07939709503870421
203776,0.006307131447813528,0.0,0.08066705075962963
204800,0.005488587856869549,0.0,0.07983144751157427
205824,0.004848271362389752,0.0,0.07463037781713242
206848,0.0038176256010404,0.0,0.07638863200840684
207872,0.005148800004001373,0.0,0.080262338227874
208896,0.006923846056680185,0.0,0.08585521780171977
209920,0.009362484628485986,0.0,0.0804296523065447
210944,0.007400676858139729,0.0,0.08588857092474797
211968,0.007570516090813595,0.0,0.08538505949548562
212992,0.004943055073705435,0.0,0.07699390048341136
214016,0.0017798103453350019,0.0,0.07217365584779682
215040,0.0,0.0,0.06244882776465894
216064,0.0,0.0,0.057439320251484474
217088,0.0,0.0,0.05507074927091776
218112,0.0,0.0,0.054764920371762234
219136,0.0,0.0,0.06113482811693365
220160,0.0,0.0,0.06201563293294333
221184,0.0,0.0,0.05492698209044156
222208,0.0,0.0,0.0559294980770436
223232,0.0,0.0,0.05670727467490385
224256,0.0,0.0,0.05625253404719434
225280,0.0,0.0,0.059408239608809525
226304,0.0,0.0,0.06199070885323254
227328,0.0,0.0,0.05615996290443858
228352,0.0,0.0,0.05607422185460771
229376,0.0,0.0,0.05323933228394174
230400,0.0,0.0,0.05447861696171212
231424,0.0,0.0,0.04297694229648037
232448,0.0,0.0,0.0463327041985459
233472,0.0,0.0,0.0417704959332057
234496,0.0,0.0,0.03540081425544714
235520,0.0,0.0,0.03755580181108845
236544,0.0,0.0,0.04806634294997125
237568,0.0,0.0,0.042961699422654875
238592,0.0,0.0,0.03655312153794881
239616,0.0,0.0,0.04400654566425897
240640,0.0,0.0,0.041277096173006095
241664,0.0,0.0,0.03851499703290245
242688,0.0,0.0,0.04141145793408688
243712,0.0,0.0,0.03987176521668976
244736,0.0,0.0,0.03539801770192114
245760,0.0,0.0,0.029353097346312963
246784,0.0,0.0,0.03092128316969558
247808,0.0,0.0,0.030853788093126038
248832,0.0,0.0,0.03350311428796072
249856,0.0,0.0,0.03416290255636481
250880,0.0,0.0,0.03338409927972672
251904,0.0,0.0,0.036489877818231035
252928,0.0,0.0,0.03895692369715106
253952,0.0,0.0,0.03473420112520438
254976,0.0,0.0,0.036518786085812584
256000,0.0,0.0,0.03604622718499544
257024,0.0,0.0,0.03559118090743853
258048,0.0,0.0,0.039128876360795525
259072,0.0,0.0,0.03990831891473976
260096,0.0,0.0,0.03713762217420535
261120,0.0,0.0,0.037355519753519015
262144,0.0,0.0,0.03959835644497231
263168,0.0,0.0,0.035512514092819164
264192,0.0,0.0,0.03374251263504804
265216,0.0,0.0,0.03422205476358042
266240,0.0,0.0,0.037341587904035654
267264,0.0,0.0,0.03652753938558362
268288,0.0,0.0,0.0370404251621162
269312,0.0,0.0,0.045351976587354986
270336,0.0,0.0,0.04155783513066966
271360,0.0,0.0,0.041999049226220386
272384,0.0,0.0,0.04523662351408301
273408,0.0,0.0,0.04339034644971693
274432,0.0,0.0,0.03992972066149502
275456,0.0007610983105079044,0.0,0.04279712553253877
276480,0.001438194254591666,0.0,0.04399072977261287
277504,0.0011853300669908103,0.0,0.0419137557006399
278528,0.002393803098896254,0.0,0.04205085512682674
279552,0.003731702956283332,0.0,0.046192340426491924
280576,0.004604719035693252,0.0,0.046142110508571615
281600,0.004760106621023932,0.0,0.04726412041313443
282624,0.006007146200158614,0.0,0.046472370912423434
283648,0.00629574105383337,0.0,0.04851914743706472
284672,0.004720347368599083,0.0,0.04579267370706904
285696,0.00398137938205159,0.0,0.04768951276827826
286720,0.005050694209133465,0.0,0.05088896145347705
287744,0.0052122116151908805,0.0,0.05809401747744558
288768,0.004898910752698501,0.0,0.05446901966887171
289792,0.00430992724782175,0.0,0.05604459383283578
290816,0.0052919740269617805,0.0,0.0555600474532964
291840,0.0070943006119767,0.0,0.05477307845846203
292864,0.004538935698968044,0.0,0.06050244919055047
293888,0.003073990962384252,0.0,0.05166126300332152
294912,0.002572979113287743,0.0,0.04753379791045612
295936,0.0,0.0,0.04574428371665454
296960,0.0,0.0,0.045071330803652096
297984,0.0,0.0,0.041478433514006895
299008,0.0,0.0,0.04824163038309676
300032,0.0,0.0,0.04390387993639034
301056,0.0,0.0,0.04130016981386167
302080,0.0,0.0,0.049066297265145435
303104,0.0,0.0,0.043369497400276444
304128,0.0,0.0,0.037912669814667836
305152,0.0,0.0,0.04418398314544556
306176,0.0,0.0,0.037197516370997795
307200,0.0,0.0,0.03897648495897369
308224,0.0,0.0,0.039044529076982686
309248,0.0,0.0,0.03750680755948491
310272,0.0,0.0,0.04249067264541173
311296,0.0,0.0,0.04122385467713079
312320,0.0,0.0,0.04182525862446699
313344,0.0,0.0,0.04676182347175326
314368,0.0,0.0,0.04268006165176695
315392,0.0,0.0,0.044669596302810026
316416,0.0,0.0,0.043908449997932475
317440,0.0,0.0,0.04666680078612663
318464,0.0,0.0,0.04614529108375522
319488,0.0,0.0,0.0463426799815813
320512,0.0,0.0,0.04362659474708407
321536,0.0,0.0,0.039024270169240656
322560,0.0,0.0,0.045332384531645106
323584,0.0,0.0,0.041977109966480276
324608,0.0,0.0,0.0412240557459497
325632,0.0,0.0,0.039407288575148955
326656,0.0,0.0,0.0497314851297942
327680,0.0,0.0,0.042487037708878
328704,0.0,0.0,0.04172739201334333
329728,0.0,0.0,0.049808769988516355
330752,0.0,0.0,0.04313823396346639
331776,0.0,0.0,0.04675248030441446
332800,0.0,0.0,0.05385627347963964
333824,0.0,0.0,0.04886630051785111
334848,0.0,0.0,0.04970519879452605
335872,0.0,0.0,0.047508336448293755
336896,0.0,0.0,0.049548246391075225
337920,0.0,0.0,0.0440670187276109
338944,0.0,0.0,0.04000891751142485
339968,0.0,0.0,0.04296826051101574
340992,0.0,0.0,0.046298441880701285
342016,0.0,0.0,0.04789006687988278
343040,0.0,0.0,0.04200184739941767
344064,0.0,0.0,0.04346540418047262
345088,0.0,0.0,0.042505596354875066
346112,0.0,0.0,0.04242084583511473
347136,0.0,0.0,0.040409018420493534
348160,0.0,0.0,0.04054869607498741
349184,0.0,0.0,0.04166394644740406
350208,0.0,0.0,0.042054335117044005
351232,0.0,0.0,0.03546098517463673
352256,0.0,0.0,0.03858003011500313
353280,0.0,0.0,0.0392951928317837
354304,0.0,0.0,0.03467437554247092
355328,0.0,0.0,0.037628562918069174
356352,0.0,0.0,0.03638756580426554
357376,0.0,0.0,0.0420281112162142
358400,0.0,0.0,0.04056068888384348
359424,0.0,0.0,0.04284173328972119
360448,0.0,0.0,0.04858165638601972
361472,0.0,0.0,0.046851334678521185
362496,0.0,0.0,0.03853475724234374
363520,0.0,0.0,0.035277492240893944
364544,0.0,0.0,0.03745994759691072
365568,0.0,0.0,0.03289228212297031
366592,0.0,0.0,0.03574433263843583
367616,0.0,0.0,0.03640751274654649
368640,0.0,0.0,0.040555738904245624
369664,0.0,0.0,0.03665338997802588
370688,0.0,0.0,0.035417427033979466
371712,0.0,0.0,0.04214823430295916
372736,0.0,0.0,0.039465190959455054
373760,0.0,0.0,0.03275626793637143
374784,0.0,0.0,0.034673111685743115
375808,0.0,0.0,0.03263395273605464
376832,0.0,0.0,0.0346837172272139
377856,0.0,0.0,0.036814484585992895
378880,0.0,0.0,0.04106035082455209
379904,0.0,0.0,0.040234910722247955
380928,0.0,0.0,0.03920167017268116
381952,0.0,0.0,0.03567930617493152
382976,0.0,0.0,0.03594199017868116
384000,0.0,0.0,0.03278011158605873
385024,0.0,0.0,0.04148762640954149
386048,0.0,0.0,0.0405685183121795
387072,0.0,0.0,0.03716029266794303
388096,0.0,0.0,0.039049853534260055
389120,0.0,0.0,0.03676672760526826
390144,0.0,0.0,0.036050278976414336
391168,0.0,0.0,0.03605465093174116
392192,0.0,0.0,0.036213281734919785
393216,0.0,0.0,0.038304861135477555
394240,0.0,0.0,0.037146089251220295
395264,0.0,0.0,0.034069492884984086
396288,0.0,0.0,0.03959725856036573
397312,0.0,0.0,0.031053206104012007
398336,0.0,0.0,0.03501987376675156
399360,0.0,0.0,0.03593930503391178
400384,0.0,0.0,0.035417399098775684
401408,0.0,0.0,0.03579348856161153
402432,0.0,0.0,0.04053251808877975
403456,6.743826069048905e-05,0.0,0.0406742671018344
404480,0.0,0.0,0.03816708616550274
405504,0.0,0.0,0.03609102540464561
406528,0.0,0.0,0.041284936255473574
407552,0.0,0.0,0.0343556584967403
408576,0.0,0.0,0.0353092067067041
409600,0.0,0.0,0.04154030988222509
410624,0.0,0.0,0.049040359144340614
411648,0.0,0.0,0.03778592534261708
412672,0.0,0.0,0.03645647294360028
413696,0.0,0.0,0.03603380122908234
414720,0.0,0.0,0.037641351787573336
415744,0.0,0.0,0.032848167320806275
416768,0.0,0.0,0.034228404830588526
417792,0.0,0.0,0.03423797892760182
418816,0.0,0.0,0.027006467319239405
419840,0.0,0.0,0.03032210104105329
420864,0.0,0.0,0.028837817297434898
421888,0.0,0.0,0.03371240262592965
422912,0.0,0.0,0.03242962073768122
423936,0.0,0.0,0.029681325587201438
424960,0.0,0.0,0.03310351566691824
425984,0.0,0.0,0.0304769217613433
427008,0.0,0.0,0.035427866838784745
428032,0.0,0.0,0.043707356486245845
429056,0.0,0.0,0.03623206550211049
430080,0.0,0.0,0.04246482483759839
431104,0.0,0.0,0.034606922402731576
432128,0.0,0.0,0.034965767075508594
433152,0.0,0.0,0.03949535526459728
434176,0.0,0.0,0.03399688288645485
435200,0.0,0.0,0.04294654217664254
436224,0.0,0.0,0.039632470883090624
437248,0.0,0.0,0.038506060213256636
438272,0.0,0.0,0.0342809414345964
439296,0.0,0.0,0.037796728537038374
440320,0.0,0.0,0.038095881738798035
441344,0.0,0.0,0.03429075580440811
442368,0.0,0.0,0.04738163551222783
443392,0.0,0.0,0.03714135492341625
444416,0.0,0.0,0.034828600015102525
445440,0.0,0.0,0.03297999374190532
446464,0.0,0.0,0.0385234548139564
447488,0.0,0.0,0.04162344500521437
448512,0.0,0.0,0.04163744121165622
449536,0.0,0.0,0.04225282996327746
450560,0.0,0.0,0.039614336403463166
451584,0.0,0.0,0.042494281776003194
452608,0.0,0.0,0.04753679444976808
453632,0.0,0.0,0.0350613998043838
454656,0.0,0.0,0.041600211203737573
455680,0.0,0.0,0.04401253818386855
456704,0.0,0.0,0.03360611992567881
457728,0.0,0.0,0.038801976394731784
458752,0.0,0.0,0.03411934513302577
459776,0.0,0.0,0.034167472956245386
460800,0.0,0.0,0.0365178732830416
461824,0.0,0.0,0.036074766573114
462848,0.0,0.0,0.038278718334655286
463872,0.0,0.0,0.02766084400042743
464896,0.0,0.0,0.03344800975835491
465920,0.0,0.0,0.02982775515611969
466944,0.0,0.0,0.029002091145253827
467968,0.0,0.0,0.0314710708981753
468992,0.0,0.0,0.03168752992093844
470016,0.0,0.0,0.03398586439497178
471040,0.0,0.0,0.032283178438287166
472064,0.0,0.0,0.029538976487863976
473088,0.0,0.0,0.026746744871881042
474112,0.0,0.0,0.035403558688726786
475136,0.0,0.0,0.030561468586918272
476160,0.0,0.0,0.03425611037101493
477184,0.0,0.0,0.02927225101450203
478208,0.0,0.0,0.03227739994486826
479232,0.0,0.0,0.03471303888743648
480256,0.0,0.0,0.03279426641224093
481280,0.0,0.0,0.03201277825055374
482304,0.0,0.0,0.02984441457037869
483328,0.0,0.0,0.02876613201775065
484352,0.0,0.0,0.02967588236983363
485376,0.0,0.0,0.03337909701548184
486400,0.0,0.0,0.03322430576498629
487424,0.0,0.0,0.03515147686596547
488448,0.0,0.0,0.03494265294986516
489472,0.0,0.0,0.034008920868078885
490496,0.0,0.0,0.03335415601262257
491520,0.0,0.0,0.03210179638110136
492544,0.0,0.0,0.0303030735358243
493568,0.0,0.0,0.034880745924222016
494592,0.0,0.0,0.03540643350275006
495616,0.0,0.0,0.036265109902825714
496640,0.0,0.0,0.03489126425853839
497664,0.0,0.0,0.03377049997822741
498688,3.099807946938581e-05,0.0,0.03840968831439134
499712,0.00016731476671275698,0.0,0.03199604809918188
500736,0.00012313542771914726,0.0,0.031871323814612884
501760,6.073036749296198e-05,0.0,0.0370591152199863
502784,0.0,0.0,0.03712883162892364
503808,0.0,0.0,0.033516873519523906
504832,0.0,0.0,0.03549544798870412
505856,0.0,0.0,0.034636141358005586
506880,0.0,0.0,0.035206766177578355
507904,0.0,0.0,0.03624685755179569
508928,0.0,0.0,0.03781491833525981
509952,0.0,0.0,0.0343214316765605
510976,0.0,0.0,0.03662366317608954
512000,0.0,0.0,0.035395617490660766
513024,0.0,0.0,0.033662903871399086
514048,0.0,0.0,0.037008628283716614
515072,0.0,0.0,0.032585801813338984
516096,0.0,0.0,0.03571584435846222
517120,0.0,0.0,0.036476122674646526
518144,0.0,0.0,0.037409733704693776
519168,0.0,0.0,0.03029055128364737
520192,0.0,0.0,0.03404971075145624
521216,0.0,0.0,0.03157350121487401
522240,0.0,0.0,0.03158361911741189
523264,0.0,0.0,0.02854891747918309
524288,0.0,0.0,0.024296649770327146
525312,0.0,0.0,0.026894641667756996
526336,0.0,0.0,0.02847527677369319
527360,0.0,0.0,0.02881570039973694
528384,0.0,0.0,0.02905387454302871
529408,0.0,0.0,0.027899861428011638
530432,0.0,0.0,0.028446597781352424
531456,0.0,0.0,0.02864489335565317
532480,0.0,0.0,0.025069899921979014
533504,0.0,0.0,0.024377855042254752
534528,0.0,0.0,0.021631101961745385
535552,0.0,0.0,0.02904092186790056
536576,0.0,0.0,0.025433811322400777
537600,0.0,0.0,0.024753203855450188
538624,0.0,0.0,0.025556020428999546
539648,0.0,0.0,0.029913410040930292
540672,0.0,0.0,0.02598003607908588
541696,5.776525533849175e-05,0.0,0.02912552827476487
542720,0.0003596352780781596,0.0,0.030435223394003483
543744,0.000708523596147869,0.0,0.030344493822391086
544768,0.0005145928758047253,0.0,0.029016389769659274
545792,0.0006785974152939139,0.0,0.025933027691150166
546816,0.0008634265735573901,0.0,0.028361914076577226
547840,0.00011068475737482473,0.0,0.02689860790942931
548864,0.00015974978692226763,0.0,0.027246549803184975
549888,0.00048157111203202073,0.0,0.028017301884915
550912,0.0005972039218513265,0.0,0.029870985738616716
551936,0.0008412317398577029,0.0,0.032217213592953424
552960,0.000969772820956841,0.0,0.031814600511487504
553984,0.001898732876062146,0.0,0.029239922148445584
555008,0.0017810484476639208,0.0,0.028270688564777942
556032,0.0013726880573181118,0.0,0.027316373181185495
557056,0.0010491118032001014,0.0,0.03139003119002519
558080,0.001427907480291068,0.0,0.028331792789170397
559104,0.0013951711791208975,0.0,0.029474400228055725
560128,0.001808634298527984,0.0,0.029174976033619047
561152,0.0019892651247901006,0.0,0.031541715540180114
562176,0.0016254750158403496,0.0,0.033656405234040204
563200,0.0016032312766334638,0.0,0.032088568074931614
564224,0.0014264279931087258,0.0,0.02894898369390021
565248,0.0018222375931859027,0.0,0.030363339072450177
566272,0.001374010635884525,0.0,0.027636019477687568
567296,0.0013351869917200385,0.0,0.03221311014612201
568320,0.0014751591883030743,0.0,0.030950464409442092
569344,0.0019672999088915636,0.0,0.029565406698344433
570368,0.0017778897548841235,0.0,0.02876848759118341
571392,0.001414108232474986,0.0,0.026770850167869325
572416,0.001089712195519824,0.0,0.030294733355616086
573440,0.0004967065047125266,0.0,0.03196185170744034
574464,0.000631168519257247,0.0,0.028506997216843567
575488,0.0008838091061960886,0.0,0.02559560072262826
576512,0.0016093414966741246,0.0,0.02786776853299042
577536,0.0015695528135270843,0.0,0.02780955222561021
578560,0.0014357591071559141,0.0,0.029290128291925753
579584,0.0009462903733607827,0.0,0.027720308043246537
580608,0.001078550567686524,0.0,0.030149659830742737
581632,0.001076245238458975,0.0,0.031120562243557685
582656,0.0008239777429190696,0.0,0.027900697767201978
583680,0.0010317569180661994,0.0,0.02679434192548124
584704,0.0014052185928896455,0.0,0.027830191978634018
585728,0.001822940367060981,0.0,0.027257283504800913
586752,0.0015708591657960314,0.0,0.03003805364460229
587776,0.0018951841452578163,0.0,0.033591266893731334
588800,0.0021817470920814123,0.0,0.031519097065456254
589824,0.0013058555184840982,0.0,0.027200623507354603
590848,0.001200781907231556,0.0,0.02720181735194773
591872,0.0008166053731636517,0.0,0.02799757651059475
592896,0.0005701285816809782,0.0,0.029392863057615116
593920,0.0005850797637465952,0.0,0.030404526583951756
594944,0.0004277787496535167,0.0,0.026025343173371296
595968,0.0006644385890414283,0.0,0.02840663088114118
596992,0.000641245474065516,0.0,0.027144448005918476
598016,0.0005344112213516107,0.0,0.02812735787804945
599040,0.0006282559176384379,0.0,0.02977847771952354
600064,0.0009196732926868785,0.0,0.028840466581025723
601088,0.0005095763499225754,0.0,0.029278355393005034
602112,0.000819202602689956,0.0,0.02631440062978848
603136,0.0011071607305176022,0.0,0.02839293688228479
604160,0.0009040430906114942,0.0,0.02986617107458855
605184,0.0009872911421611088,0.0,0.029030908467371892
606208,0.0014298813209351461,0.0,0.027299208812270617
607232,0.002227124311643979,0.0,0.030657936875510158
608256,0.0027722859205948887,0.0,0.03085009465180805
609280,0.0030972209641099238,0.0,0.029255265444449518
610304,0.00344630995128124,0.0,0.027975926653581694
611328,0.0037690128759065187,0.0,0.02804938744174003
612352,0.0038045990726637475,0.0,0.028364700648372862
613376,0.003987819052748408,0.0,0.028357207610679534
614400,0.004034415029078278,0.0,0.030674562721126054
615424,0.00374976012836641,0.0,0.026422705972833024
616448,0.0031115589711467407,0.0,0.03545973070289018
617472,0.002780878597600163,0.0,0.02552931371712204
618496,0.0024595049870045384,0.0,0.0283290462178856
619520,0.0017624099732554445,0.0,0.02521364493226442
620544,0.00194065654585266,0.0,0.021535814288857088
621568,0.0026042430578592543,0.0,0.031192316025405276
622592,0.002406687538138981,0.0,0.02646096806304998
623616,0.0024194572289679968,0.0,0.02604099109951308
624640,0.002514652578514268,0.0,0.02583354891069777
625664,0.0031995759859368904,0.0,0.02707329760232522
626688,0.003229719001027276,0.0,0.029104056964879613
627712,0.003151127901636738,0.0,0.02955437781106618
628736,0.0035023157436661462,0.0,0.02942209645340673
629760,0.0028171260448240473,0.0,0.024596169309165243
630784,0.002226684115680892,0.0,0.025972102534071714
631808,0.0017156523628227437,0.0,0.027644981870612248
632832,0.0017851605824333208,0.0,0.02753532607844862
633856,0.002187144986124167,0.0,0.025336864529148535
634880,0.0025138258169433852,0.0,0.024985662294287735
635904,0.002446162953149836,0.0,0.025898374844219384
636928,0.002402273663056222,0.0,0.023646123544384095
637952,0.0029239850585917907,0.0,0.026498029267177786
638976,0.002886360781118369,0.0,0.02254670421270732
640000,0.002279152062737843,0.0,0.022991662457758088
641024,0.0017728903225684546,0.0,0.020369283319057158
642048,0.0017476117328536736,0.0,0.02750156257103922
643072,0.0015652181649966105,0.0,0.022560328388744194
644096,0.0013614511455334463,0.0,0.023299901665540492
645120,0.0014083063351810782,0.0,0.018937055206913054
646144,0.0017516411317761585,0.0,0.023012822336556122
647168,0.0019511255328795423,0.0,0.021948643442639016
648192,0.0011736685560628476,0.0,0.01916738658565982
649216,0.0013577950536634003,0.0,0.01926584686371629
650240,0.0013344393742591157,0.0,0.02091022618361044
651264,0.001866994698331408,0.0,0.022933963246166107
652288,0.0015298403682050526,0.0,0.019865812139724125
653312,0.0017708982144050193,0.0,0.02058504026564978
654336,0.001656303065115257,0.0,0.022080535433795408
655360,0.001605834448324453,0.0,0.01937099440069649
656384,0.0016942097492428805,0.0,0.021351090401911816
657408,0.0021701029643643203,0.0,0.024215058370634642
658432,0.0019909333114078577,0.0,0.020933078671069843
659456,0.0024340135762060816,0.0,0.020678787844868766
660480,0.002708197559140022,0.0,0.021821201832530758
661504,0.002542199171327187,0.0,0.02135803968844796
662528,0.0023200327143525893,0.0,0.020591314692853146
663552,0.0025147788184976135,0.0,0.020849454841311614
664576,0.002349323895179569,0.0,0.020206211894640353
665600,0.0016848735361839511,0.0,0.019696891738717033
666624,0.0016324149028719833,0.0,0.019709986455272784
667648,0.0015082963800878636,0.0,0.021593386434999823
668672,0.0018824916499582758,0.0,0.01769389510943889
669696,0.002156601120464934,0.0,0.022174655248451622
670720,0.0021773878370091246,0.0,0.020782161950284886
671744,0.0021069492197297217,0.0,0.02065722040761603
672768,0.0007356484421534042,0.0,0.020786609356285964
673792,0.0,0.0,0.017773083641394755
674816,0.0,0.0,0.018029340095203905
675840,0.0,0.0,0.014370972418105947
676864,0.0,0.0,0.012388576260482589
677888,0.0,0.0,0.009659314381099786
678912,0.0,0.0,0.008836056373217634
679936,0.0,0.0,0.007707808611911185
680960,0.0,0.0,0.0028805334907076796
681984,0.0,0.0,0.0
683008,0.0,0.0,0.0004287431018070215
684032,0.0,0.0,0.0
685056,0.0,0.0,0.0
686080,0.0,0.0,0.0
687104,0.0,0.0,0.0
688128,0.0,0.0,0.0
689152,0.0,0.0,0.0
690176,0.0,0.0,0.0
691200,0.0,0.0,0.0
692224,0.0,0.0,0.0
693248,0.0,0.0,0.0
694272,0.0,0.0,0.0
695296,0.0,0.0,0.0
696320,0.0,0.0,0.0
697344,0.0,0.0,0.0
698368,0.0,0.0,0.0
699392,0.0,0.0,0.0
700416,0.0,0.0,0.0
701440,0.0,0.0,0.0
702464,0.0,0.0,0.0
703488,0.0,0.0,0.0
704512,0.0,0.0,0.0
705536,0.0,0.0,0.0
706560,0.0,0.0,0.0
707584,0.0,0.0,0.0
708608,0.0,0.0,0.0
709632,0.0,0.0,0.0
710656,0.0,0.0,0.0
711680,0.0,0.0,0.0
712704,0.0,0.0,0.0
713728,0.0,0.0,0.0
714752,0.0,0.0,0.0
715776,0.0,0.0,0.0
716800,0.0,0.0,0.0
717824,0.0,0.0,0.0
718848,0.0,0.0,0.0
719872,0.0,0.0,0.0
720896,0.0,0.0,0.0
721920,0.0,0.0,0.0
722944,0.0,0.0,0.0
723968,0.0,0.0,0.0
724992,0.0,0.0,0.0
726016,0.0,0.0,0.0
727040,0.0,0.0,0.0
728064,0.0,0.0,0.0
729088,0.0,0.0,0.0
730112,0.0,0.0,0.0
731136,0.0,0.0,0.0
732160,0.0,0.0,0.0
733184,0.0,0.0,0.0
734208,0.0,0.0,0.0
735232,0.0,0.0,0.0
736256,0.0,0.0,0.0
737280,0.0,0.0,0.0
738304,0.0,0.0,0.0
739328,0.0,0.0,0.0
740352,0.0,0.0,0.0
741376,0.0,0.0,0.0
742400,0.0,0.0,0.0
743424,0.0,0.0,0.0
744448,0.0,0.0,0.0
745472,0.0,0.0,0.0
746496,0.0,0.0,0.0
747520,0.0,0.0,0.0
748544,0.0,0.0,0.0
749568,0.0,0.0,0.0
750592,0.0,0.0,0.0
751616,0.0,0.0,0.0
752640,0.0,0.0,0.0
753664,0.0,0.0,0.0
754688,0.0,0.0,0.0
755712,0.0,0.0,0.0
756736,0.0,0.0,0.0
757760,0.0,0.0,0.0
758784,0.0,0.0,0.0
759808,0.0,0.0,0.0
760832,0.0,0.0,0.0
761856,0.0,0.0,0.0
762880,0.0,0.0,0.0
763904,0.0,0.0,0.0
764928,0.0,0.0,0.0
765952,0.0,0.0,0.0
766976,0.0,0.0,0.0
768000,0.0,0.0,0.0
769024,0.0,0.0,0.0
770048,0.0,0.0,0.0
771072,0.0,0.0,0.0
772096,0.0,0.0,0.0
773120,0.0,0.0,0.0
774144,0.0,0.0,0.0
775168,0.0,0.0,0.0
776192,0.0,0.0,0.0
777216,0.0,0.0,0.0
778240,0.0,0.0,0.0
779264,0.0,0.0,0.0
780288,0.0,0.0,0.0
781312,0.0,0.0,0.0
782336,0.0,0.0,0.0
783360,0.0,0.0,0.0
784384,0.0,0.0,0.0
785408,0.0,0.0,0.0
786432,0.0,0.0,0.0
787456,0.0,0.0,0.0
788480,0.0,0.0,0.0
789504,0.0,0.0,0.0
790528,0.0,0.0,0.0
791552,0.0,0.0,0.0
792576,0.0,0.0,0.0
793600,0.0,0.0,0.0
794624,0.0,0.0,0.0
795648,0.0,0.0,0.0
796672,0.0,0.0,0.0
797696,0.0,0.0,0.0
798720,0.0,0.0,0.0
799744,0.0,0.0,0.0
800768,0.0,0.0,0.0
801792,0.0,0.0,0.0
802816,0.0,0.0,0.0
803840,0.0,0.0,0.0
804864,0.0,0.0,0.0
805888,0.0,0.0,0.0
806912,0.0,0.0,0.0
807936,0.0,0.0,0.0
808960,0.0,0.0,0.0
809984,0.0,0.0,0.0
811008,0.0,0.0,0.0
812032,0.0,0.0,0.0
813056,0.0,0.0,0.0
814080,0.0,0.0,0.0
815104,0.0,0.0,0.0
816128,0.0,0.0,0.0
817152,0.0,0.0,0.0
818176,0.0,0.0,0.0
819200,0.0,0.0,0.0
820224,0.0,0.0,0.0
821248,0.0,0.0,0.0
822272,0.0,0.0,0.0
823296,0.0,0.0,0.0
824320,0.0,0.0,0.0
825344,0.0,0.0,0.0
826368,0.0,0.0,0.0
827392,0.0,0.0,0.0
828416,0.0,0.0,0.0
829440,0.0,0.0,0.0
830464,0.0,0.0,0.0
831488,0.0,0.0,0.0
832512,0.0,0.0,0.0
833536,0.0,0.0,0.0
834560,0.0,0.0,0.0
835584,0.0,0.0,0.0
836608,0.0,0.0,0.0
837632,0.0,0.0,0.0
838656,0.0,0.0,0.0
839680,0.0,0.0,0.0
840704,0.0,0.0,0.0
841728,0.0,0.0,0.0
842752,0.0,0.0,0.0
843776,0.0,0.0,0.0
844800,0.0,0.0,0.0
845824,0.0,0.0,0.0
846848,0.0,0.0,0.0
847872,0.0,0.0,0.0
848896,0.0,0.0,0.0
849920,0.0,0.0,0.0
850944,0.0,0.0,0.0
851968,0.0,0.0,0.0
852992,0.0,0.0,0.0
854016,0.0,0.0,0.0
855040,0.0,0.0,0.0
856064,0.0,0.0,0.0
857088,0.0,0.0,0.0
858112,0.0,0.0,0.0
859136,0.0,0.0,0.0
860160,0.0,0.0,0.0
861184,0.0,0.0,0.0
862208,0.0,0.0,0.0
863232,0.0,0.0,0.0
864256,0.0,0.0,0.0
865280,0.0,0.0,0.0
866304,0.0,0.0,0.0
867328,0.0,0.0,0.0
868352,0.0,0.0,0.0
869376,0.0,0.0,0.0
870400,0.0,0.0,0.0
871424,0.0,0.0,0.0
872448,0.0,0.0,0.0
873472,0.0,0.0,0.0
874496,0.0,0.0,0.0
875520,0.0,0.0,0.0
876544,0.0,0.0,0.0
877568,0.0,0.0,0.0
878592,0.0,0.0,0.0
879616,0.0,0.0,0.0
880640,0.0,0.0,0.0
881664,0.0,0.0,0.0
882688,0.0,0.0,0.0
883712,0.0,0.0,0.0
884736,0.0,0.0,0.0
885760,0.0,0.0,0.0
886784,0.0,0.0,0.0
887808,0.0,0.0,0.0
888832,0.0,0.0,0.0
889856,0.0,0.0,0.0
890880,0.0,0.0,0.0
891904,0.0,0.0,0.0
892928,0.0,0.0,0.0
893952,0.0,0.0,0.0
894976,0.0,0.0,0.0
896000,0.0,0.0,0.0
897024,0.0,0.0,0.0
898048,0.0,0.0,0.0
899072,0.0,0.0,0.0
900096,0.0,0.0,0.0
901120,0.0,0.0,0.0
902144,0.0,0.0,0.0
903168,0.0,0.0,0.0
904192,0.0,0.0,0.0
905216,0.0,0.0,0.0
906240,0.0,0.0,0.0
907264,0.0,0.0,0.0
908288,0.0,0.0,0.0
909312,0.0,0.0,0.0
910336,0.0,0.0,0.0
911360,0.0,0.0,0.0
912384,0.0,0.0,0.0
913408,0.0,0.0,0.0
914432,0.0,0.0,0.0
915456,0.0,0.0,0.0
916480,0.0,0.0,0.0
917504,0.0,0.0,0.0
918528,0.0,0.0,0.0
919552,0.0,0.0,0.0
920576,0.0,0.0,0.0
921600,0.0,0.0,0.0
922624,0.0,0.0,0.0
923648,0.0,0.0,0.0
924672,0.0,0.0,0.0
925696,0.0,0.0,0.0
926720,0.0,0.0,0.0
927744,0.0,0.0,0.0
928768,0.0,0.0,0.0
929792,0.0,0.0,0.0
930816,0.0,0.0,0.0
931840,0.0,0.0,0.0
932864,0.0,0.0,0.0
933888,0.0,0.0,0.0
934912,0.0,0.0,0.0
935936,0.0,0.0,0.0
936960,0.0,0.0,0.0
937984,0.0,0.0,0.0
939008,0.0,0.0,0.0
940032,0.0,0.0,0.0
941056,0.0,0.0,0.0
942080,0.0,0.0,0.0
943104,0.0,0.0,0.0
944128,0.0,0.0,0.0
945152,0.0,0.0,0.0
946176,0.0,0.0,0.0
947200,0.0,0.0,0.0
948224,0.0,0.0,0.0
949248,0.0,0.0,0.0
950272,0.0,0.0,0.0
951296,0.0,0.0,0.0
952320,0.0,0.0,0.0
953344,0.0,0.0,0.0
954368,0.0,0.0,0.0
955392,0.0,0.0,0.0
956416,0.0,0.0,0.0
957440,0.0,0.0,0.0
958464,0.0,0.0,0.0
959488,0.0,0.0,0.0
960512,0.0,0.0,0.0
961536,0.0,0.0,0.0
962560,0.0,0.0,0.0
963584,0.0,0.0,0.0
964608,0.0,0.0,0.0
965632,0.0,0.0,0.0
966656,0.0,0.0,0.0
967680,0.0,0.0,0.0
968704,0.0,0.0,0.0
969728,0.0,0.0,0.0
970752,0.0,0.0,0.0
971776,0.0,0.0,0.0
972800,0.0,0.0,0.0
973824,0.0,0.0,0.0
974848,0.0,0.0,0.0
975872,0.0,0.0,0.0
976896,0.0,0.0,0.0
977920,0.0,0.0,0.0
978944,0.0,0.0,0.0
979968,0.0,0.0,0.0
980992,0.0,0.0,0.0
982016,0.0,0.0,0.0
983040,0.0,0.0,0.0
984064,0.0,0.0,0.0
985088,0.0,0.0,0.0
986112,0.0,0.0,0.0
987136,0.0,0.0,0.0
988160,0.0,0.0,0.0
989184,0.0,0.0,0.0
990208,0.0,0.0,0.0
991232,0.0,0.0,0.0
992256,0.0,0.0,0.0
993280,0.0,0.0,0.0
994304,0.0,0.0,0.0
995328,0.0,0.0,0.0
996352,0.0,0.0,0.0
997376,0.0,0.0,0.0
998400,0.0,0.0,0.0
999424,0.0,0.0,0.0
1000448,0.0,0.0,0.0
1001472,0.0,0.0,0.0
1002496,0.0,0.0,0.0
1003520,0.0,0.0,0.0
1004544,0.0,0.0,0.0
1005568,0.0,0.0,0.0
1006592,0.0,0.0,0.0
1007616,0.0,0.0,0.0
1008640,0.0,0.0,0.0
1009664,0.0,0.0,0.0
1010688,0.0,0.0,0.0
1011712,0.0,0.0,0.0
1012736,0.0,0.0,0.0
1013760,0.0,0.0,0.0
1014784,0.0,0.0,0.0
1015808,0.0,0.0,0.0
1016832,0.0,0.0,0.0
1017856,0.0,0.0,0.0
1018880,0.0,0.0,0.0
1019904,0.0,0.0,0.0
1020928,0.0,0.0,0.0
1021952,0.0,0.0,0.0
1022976,0.0,0.0,0.0
1024000,0.0,0.0,0.0


==> data/evaluations_skill/sequences_1/xlstmlarge_lm__layers_2__small__trainer_xlstm.csv <==
step,acc_mean,acc_low,acc_high
1024,1.0,1.0,1.0
2048,1.0,1.0,1.0
3072,1.0,1.0,1.0
4096,1.0,1.0,1.0
5120,1.0,1.0,1.0
6144,1.0,1.0,1.0
7168,1.0,1.0,1.0
8192,0.7406181225470806,0.04821856537914354,1.0
9216,0.27064096766722096,0.0,1.0
10240,0.0,0.0,1.0
11264,0.014235565842149854,0.0,1.0
12288,0.019905312513862017,0.0,1.0
13312,0.002669936176907214,0.0,1.0
14336,0.05974189524843149,0.0,1.0
15360,0.12711659818643456,0.0,0.9973224317032914
16384,0.1841724667684078,0.0,0.8999107833179063
17408,0.057732646269664796,0.0,0.5251548405518407
18432,0.0,0.0,0.4364186940976714
19456,0.0,0.0,0.37729884719284745
20480,0.0,0.0,0.4415104132006846
21504,0.021964063343676423,0.0,0.5091382569110571
22528,0.10492681453862755,0.0,0.520149940478257
23552,0.1538730458523939,0.0,0.5895334914254707
24576,0.21492996722181268,0.0,0.5668676824285752
25600,0.19653460344920776,0.0,0.5834601092139702
26624,0.21643670656569777,0.0,0.5843051006246479
27648,0.1603941532660703,0.0,0.5808235136941582
28672,0.13624931942751384,0.0,0.5874513503617101
29696,0.17658399432059316,0.0,0.6284412149274433
30720,0.1668643438917808,0.0,0.5388024667980312
31744,0.09323642888311715,0.0,0.5525214614501057
32768,0.10781098000829155,0.0,0.4204471275332377
33792,0.053698767858260554,0.0,0.40142693421086634
34816,0.04826063837328592,0.0,0.3873542145824648
35840,0.05734207741281967,0.0,0.34572693451971115
36864,0.03172722734850013,0.0,0.3647765275487263
37888,0.018926575744508164,0.0,0.3154710755083391
38912,0.019368559418731873,0.0,0.3024103563740767
39936,0.026851949475336326,0.0,0.29450110569225035
40960,0.03812737569688465,0.0,0.3227386606710246
41984,0.056034576104458875,0.0,0.32209846379861085
43008,0.04451942437452172,0.0,0.2927985027848606
44032,0.029768573357219566,0.0,0.26050483067153263
45056,0.0432421592715104,0.0,0.28771696780686806
46080,0.03494392237184263,0.0,0.2827538437274053
47104,0.03337243303224587,0.0,0.26683416600729065
48128,0.023622862215473262,0.0,0.2727195623544189
49152,0.02029298675050199,0.0,0.2498005417875658
50176,0.0235925841624385,0.0,0.24076641344015148
51200,0.010529992170593201,0.0,0.23772330422330468
52224,0.01928734639857229,0.0,0.25884062951415765
53248,0.012567248843283621,0.0,0.23388858010325866
54272,0.019407689488814193,0.0,0.22604072484369636
55296,0.025603342537867554,0.0,0.22425092122690637
56320,0.026569100280722534,0.0,0.22402663814758386
57344,0.03644576464317123,0.0,0.21086270863175063
58368,0.029055658254929246,0.0,0.19141487848196373
59392,0.005146230053741469,0.0,0.18438185667222465
60416,0.0,0.0,0.18853040767601395
61440,0.0006201333980368226,0.0,0.219898074954285
62464,0.004808793712123923,0.0,0.1902546592946771
63488,0.007373384673780925,0.0,0.22396225524013894
64512,0.022046335616948503,0.0,0.21739599049368805
65536,0.0218613819185272,0.0,0.2006832161375507
66560,0.029915425845499194,0.0,0.2009339073598541
67584,0.027603099400404,0.0,0.18368920231688854
68608,0.025651494882054128,0.0,0.1762360344509237
69632,0.0370461889435434,0.0,0.18373913308614412
70656,0.042711942686274644,0.0,0.22114749538480882
71680,0.03467299005214009,0.0,0.16901718678640756
72704,0.029896655757785454,0.0,0.1716488224975929
73728,0.046586062993806306,0.0,0.18885337205199898
74752,0.0630268092913982,0.0,0.2062428685478013
75776,0.06892368940927508,0.0,0.21407658604061278
76800,0.0708317608791089,0.0,0.24522014726030797
77824,0.07489013161100273,0.0,0.24768601945188662
78848,0.06548129160917457,0.0,0.21442165843089278
79872,0.05986569881983284,0.0,0.20458858615710698
80896,0.057179377761261065,0.0,0.19136027889352375
81920,0.05775184316895943,0.0,0.18356665504087089
82944,0.061628638208675514,0.0,0.16886146040149336
83968,0.05940772495582173,0.0,0.16551762888594856
84992,0.053736596127512186,0.0,0.16411682854334875
86016,0.05477158941576415,0.0,0.1695700144527516
87040,0.04952145097098677,0.0,0.17159489713058448
88064,0.04674424182089168,0.0,0.179186334525755
89088,0.04977254666504192,0.0,0.17864472685027594
90112,0.041663278410407886,0.0,0.17226603077902963
91136,0.038498072094123516,0.0,0.15508394002114007
92160,0.0408446330755153,0.0,0.16868219680384233
93184,0.04242133008392386,0.0,0.17046235953226085
94208,0.04426604911115572,0.0,0.19183259097388952
95232,0.04092456760304923,0.0,0.21152059047288344
96256,0.03682945701546381,0.0,0.1766491539815825
97280,0.041481192698305726,0.0,0.1987530422035559
98304,0.046260660289507254,0.0,0.17803844665914595
99328,0.045696599110576094,0.0,0.1665997840254411
100352,0.046551604444922165,0.0,0.18584736458584952
101376,0.04185992496832054,0.0,0.1873096156592281
102400,0.0365411101039274,0.0,0.18109064372352107
103424,0.03453349149081739,0.0,0.1690272312093369
104448,0.03096188676648033,0.0,0.15878575979709053
105472,0.02053079090920419,0.0,0.1399759222793436
106496,0.01969218224375133,0.0,0.13152876750966483
107520,0.018632022540755636,0.0,0.13839590037266217
108544,0.012125475910798572,0.0,0.14854828572685386
109568,0.009580394707946258,0.0,0.13996205577249907
110592,0.01306846068422867,0.0,0.13263499378441063
111616,0.015179813712511536,0.0,0.13710997743229808
112640,0.014332503395666066,0.0,0.14166173158612017
113664,0.010596313185148261,0.0,0.1563294162571345
114688,0.0035468350873849403,0.0,0.17985689195719234
115712,0.0020993270499231158,0.0,0.1471896876134398
116736,0.0,0.0,0.1442538467078198
117760,0.0,0.0,0.12473500541241393
118784,0.0,0.0,0.12315566564834965
119808,0.0,0.0,0.14252053791054875
120832,0.0,0.0,0.11300817599407259
121856,0.0,0.0,0.09662139398554154
122880,0.0,0.0,0.09327227215480108
123904,0.0,0.0,0.12030133114533587
124928,0.0,0.0,0.10420811810555257
125952,0.0,0.0,0.10668096471803556
126976,0.0,0.0,0.11689680655400153
128000,0.0,0.0,0.11798280517237962
129024,0.0,0.0,0.09773696483277605
130048,0.0,0.0,0.08741542432657856
131072,0.0,0.0,0.10757171614958035
132096,0.0,0.0,0.1056774294207906
133120,0.0,0.0,0.09801034389489564
134144,0.0,0.0,0.09647250837010304
135168,0.0,0.0,0.08797620048745741
136192,0.0,0.0,0.09524073159559542
137216,0.0,0.0,0.07776856922957436
138240,0.0,0.0,0.07956719265562118
139264,0.0,0.0,0.08016224962575912
140288,0.0,0.0,0.07114803466902103
141312,0.0,0.0,0.08035318459895095
142336,0.0,0.0,0.080845508638919
143360,0.0,0.0,0.0851209877489129
144384,0.0,0.0,0.07918151231464861
145408,0.0,0.0,0.09242204090893016
146432,0.0,0.0,0.09054406845040695
147456,0.0,0.0,0.10079923628639309
148480,0.0,0.0,0.09166360939287753
149504,0.0,0.0,0.08064279241584546
150528,0.0,0.0,0.08788083781964139
151552,0.0,0.0,0.0942259746585125
152576,0.0,0.0,0.07772296277265894
153600,0.0,0.0,0.0841304050224092
154624,0.0,0.0,0.08812803316179696
155648,0.0,0.0,0.08831267268176947
156672,0.0,0.0,0.07952145221830167
157696,0.0,0.0,0.09400152240936951
158720,0.0,0.0,0.09221889182126577
159744,0.0,0.0,0.08431417162895315
160768,0.0,0.0,0.09200971036122965
161792,0.0,0.0,0.08860647384478837
162816,0.0,0.0,0.07696556402137768
163840,0.0,0.0,0.0857489585860437
164864,0.0,0.0,0.09060570828075945
165888,0.0,0.0,0.08774437983596288
166912,0.0004750877972215477,0.0,0.08830698520852216
167936,0.0,0.0,0.0918343863616522
168960,0.0,0.0,0.08460782316532484
169984,0.0,0.0,0.09721897917058886
171008,0.0,0.0,0.08466789093417648
172032,0.0,0.0,0.081054796127115
173056,0.0,0.0,0.075592770198851
174080,0.0,0.0,0.07341753704932068
175104,0.0,0.0,0.07644071542392332
176128,0.0,0.0,0.09489943868171269
177152,0.0,0.0,0.087787919781709
178176,0.0,0.0,0.07639464766124088
179200,0.0,0.0,0.07705013974449847
180224,0.0025004756899686385,0.0,0.0809432287572632
181248,0.0008869219279516399,0.0,0.08206426167778448
182272,7.837233367954382e-05,0.0,0.0945777828011678
183296,0.0,0.0,0.07120573725696921
184320,0.0,0.0,0.06293970396683803
185344,0.0,0.0,0.06323683393257801
186368,0.0,0.0,0.05722504781731013
187392,0.0,0.0,0.06044379726942602
188416,0.0,0.0,0.06256074746453265
189440,0.0,0.0,0.06941569623465285
190464,0.0,0.0,0.07001205550122121
191488,0.0,0.0,0.07512921612785338
192512,0.0010403373317366665,0.0,0.07673496042431699
193536,0.0019196036161406534,0.0,0.07239696356159521
194560,0.0030096146121984984,0.0,0.07823005539693417
195584,0.002765282381845871,0.0,0.08263691558055458
196608,0.00510212371513308,0.0,0.08688490459186764
197632,0.005762621053816926,0.0,0.0708193550427886
198656,0.004686868529914588,0.0,0.07231775718686473
199680,0.0019163798451995674,0.0,0.0807822156375818
200704,0.001980428986320513,0.0,0.07816918517101641
201728,0.0022290189737936093,0.0,0.08948124508284394
202752,0.0041142262949120404,0.0,0.0864325131178941
203776,0.006307131447813528,0.0,0.08143759790806937
204800,0.005488587856869549,0.0,0.07651253675441944
205824,0.004851533249456872,0.0,0.07969626696503333
206848,0.0038176256010404,0.0,0.0788609051847
207872,0.005148800004001373,0.0,0.08144060950660456
208896,0.006923846056680185,0.0,0.08412454602602899
209920,0.009362484628485986,0.0,0.08163766475087611
210944,0.007400676858139729,0.0,0.08810758297897325
211968,0.007570516090813595,0.0,0.08666878301067643
212992,0.004942540162606187,0.0,0.07201939545533978
214016,0.0017798103453350019,0.0,0.06927243050938975
215040,0.0,0.0,0.06342656453374514
216064,0.0,0.0,0.06373167044121202
217088,0.0,0.0,0.06271348918373716
218112,0.0,0.0,0.05449575897345524
219136,0.0,0.0,0.06059148662643264
220160,0.0,0.0,0.06058605038893017
221184,0.0,0.0,0.06088197675007032
222208,0.0,0.0,0.05612977623769289
223232,0.0,0.0,0.055036707865740275
224256,0.0,0.0,0.0593460175682444
225280,0.0,0.0,0.05783633813917789
226304,0.0,0.0,0.05595912571792374
227328,0.0,0.0,0.0531935478254547
228352,0.0,0.0,0.05366884568010884
229376,0.0,0.0,0.05522716884856629
230400,0.0,0.0,0.05508318174017736
231424,0.0,0.0,0.044057466863118275
232448,0.0,0.0,0.045004524808228745
233472,0.0,0.0,0.04475345965789474
234496,0.0,0.0,0.041713688959848276
235520,0.0,0.0,0.042792775055497154
236544,0.0,0.0,0.04576326413406879
237568,0.0,0.0,0.04926959700094042
238592,0.0,0.0,0.03658522909449155
239616,0.0,0.0,0.0427595513788516
240640,0.0,0.0,0.041369462826435464
241664,0.0,0.0,0.04480754134469266
242688,0.0,0.0,0.04248919299882119
243712,0.0,0.0,0.03999205478350482
244736,0.0,0.0,0.033432635737946505
245760,0.0,0.0,0.030799296490796362
246784,0.0,0.0,0.03064751869710173
247808,0.0,0.0,0.02836741684228411
248832,0.0,0.0,0.032393084331599736
249856,0.0,0.0,0.03213050847551825
250880,0.0,0.0,0.036036145987681144
251904,0.0,0.0,0.034589013572691785
252928,0.0,0.0,0.03801462844217553
253952,0.0,0.0,0.034903873971540204
254976,0.0,0.0,0.03419684888774978
256000,0.0,0.0,0.042590330945257104
257024,0.0,0.0,0.04130488069754882
258048,0.0,0.0,0.04802961711680007
259072,0.0,0.0,0.04322438965991743
260096,0.0,0.0,0.03581433124481956
261120,0.0,0.0,0.03757825942746846
262144,0.0,0.0,0.03838536103535271
263168,0.0,0.0,0.032305857178392954
264192,0.0,0.0,0.0410287773638762
265216,0.0,0.0,0.037386016107187864
266240,0.0,0.0,0.036060363176006915
267264,0.0,0.0,0.03700981990858022
268288,0.0,0.0,0.037736414179733266
269312,0.0,0.0,0.040197904243930285
270336,0.0,0.0,0.040833819791428236
271360,0.0,0.0,0.04658491633465349
272384,0.0,0.0,0.039896453253256185
273408,0.0,0.0,0.04016183114541764
274432,0.0,0.0,0.038470853676053816
275456,0.0007614471848459135,0.0,0.04153339477517264
276480,0.0014378472422044695,0.0,0.040572354342682485
277504,0.0011853300669908103,0.0,0.04036443370164874
278528,0.002393803098896254,0.0,0.04645882256332443
279552,0.003731702956283332,0.0,0.05085818082379276
280576,0.0046050587932814175,0.0,0.045811568450184116
281600,0.004785455929941281,0.0,0.04797268521054999
282624,0.006007146200158614,0.0,0.046220578331237425
283648,0.00629574105383337,0.0,0.04885517740440895
284672,0.004720347368599083,0.0,0.05110829579349161
285696,0.00398137938205159,0.0,0.0480526437300969
286720,0.005050694209133465,0.0,0.04635508146852255
287744,0.0052122116151908805,0.0,0.05021259369731355
288768,0.004898910752698501,0.0,0.050900281099052896
289792,0.00430992724782175,0.0,0.049516206095841814
290816,0.0052919740269617805,0.0,0.04902035742908539
291840,0.007094621897116074,0.0,0.05444013204808057
292864,0.00453861599332583,0.0,0.06314529794656379
293888,0.003073990962384252,0.0,0.056901089967113155
294912,0.002572979113287743,0.0,0.05194379374867045
295936,0.0,0.0,0.04813170923878804
296960,0.0,0.0,0.05390575217325284
297984,0.0,0.0,0.04841393271212785
299008,0.0,0.0,0.03719076867498881
300032,0.0,0.0,0.0381096539937139
301056,0.0,0.0,0.03916512299682759
302080,0.0,0.0,0.03718083552786283
303104,0.0,0.0,0.040913003054487175
304128,0.0,0.0,0.0397973266137237
305152,0.0,0.0,0.0413651055527601
306176,0.0,0.0,0.04273121175383272
307200,0.0,0.0,0.041041171200627134
308224,0.0,0.0,0.032820233619865725
309248,0.0,0.0,0.04307770099082603
310272,0.0,0.0,0.04019606955842903
311296,0.0,0.0,0.048762358763783965
312320,0.0,0.0,0.04157299160064792
313344,0.0,0.0,0.045225250020912475
314368,0.0,0.0,0.047460509166217225
315392,0.0,0.0,0.04679780004642123
316416,0.0,0.0,0.04327755129069622
317440,0.0,0.0,0.04551354949151701
318464,0.0,0.0,0.0454367409588482
319488,0.0,0.0,0.044149829538572764
320512,0.0,0.0,0.05105607533872647
321536,0.0,0.0,0.04594877264869805
322560,0.0,0.0,0.04711263183687504
323584,0.0,0.0,0.04165424546933646
324608,0.0,0.0,0.038092669333040084
325632,0.0,0.0,0.0459523370332831
326656,0.0,0.0,0.04464829463314206
327680,0.0,0.0,0.040380138575951866
328704,0.0,0.0,0.03916438407447973
329728,0.0,0.0,0.04075927954100794
330752,0.0,0.0,0.044249462896006814
331776,0.0,0.0,0.04818859288427446
332800,0.0,0.0,0.05604458307399981
333824,0.0,0.0,0.05040358746227002
334848,0.0,0.0,0.044750967902369224
335872,0.0,0.0,0.0519926544636112
336896,0.0,0.0,0.04735610000032028
337920,0.0,0.0,0.04897528634352404
338944,0.0,0.0,0.04547126595431124
339968,0.0,0.0,0.05837214341067303
340992,0.0,0.0,0.04061694791909555
342016,0.0,0.0,0.04906868227577843
343040,0.0,0.0,0.04395546979513062
344064,0.0,0.0,0.03546109068438883
345088,0.0,0.0,0.04037729632411553
346112,0.0,0.0,0.04492059459303079
347136,0.0,0.0,0.0405611512916241
348160,0.0,0.0,0.03740262277744486
349184,0.0,0.0,0.03390927259243106
350208,0.0,0.0,0.03957938103888445
351232,0.0,0.0,0.03918865106634585
352256,0.0,0.0,0.03977080746717021
353280,0.0,0.0,0.035924420447251616
354304,0.0,0.0,0.042422956681471904
355328,0.0,0.0,0.03973948879330964
356352,0.0,0.0,0.039001037940873104
357376,0.0,0.0,0.03622030275916557
358400,0.0,0.0,0.04298010254685873
359424,0.0,0.0,0.035687037753886326
360448,0.0,0.0,0.03961572937193366
361472,0.0,0.0,0.04848824515498548
362496,0.0,0.0,0.039609426454522145
363520,0.0,0.0,0.029868882068556635
364544,0.0,0.0,0.03813352857648379
365568,0.0,0.0,0.0356355213510701
366592,0.0,0.0,0.03325992837687873
367616,0.0,0.0,0.03836487527453499
368640,0.0,0.0,0.03979525306796445
369664,0.0,0.0,0.03330270113824813
370688,0.0,0.0,0.03461244817647942
371712,0.0,0.0,0.04211435511612189
372736,0.0,0.0,0.03444906576704249
373760,0.0,0.0,0.03730589951482763
374784,0.0,0.0,0.03289653371618655
375808,0.0,0.0,0.03204104462620582
376832,0.0,0.0,0.031975839302440356
377856,0.0,0.0,0.03064052916120963
378880,0.0,0.0,0.03519449784071144
379904,0.0,0.0,0.04575016097291321
380928,0.0,0.0,0.038049299237370236
381952,0.0,0.0,0.03375147685584366
382976,0.0,0.0,0.03574576573474551
384000,0.0,0.0,0.03808563475310465
385024,0.0,0.0,0.03858859344436397
386048,0.0,0.0,0.03715009091578403
387072,0.0,0.0,0.033732453924352875
388096,0.0,0.0,0.03994305554355202
389120,0.0,0.0,0.038127735046336445
390144,0.0,0.0,0.039729955151541235
391168,0.0,0.0,0.03883278913079248
392192,0.0,0.0,0.04136057729615768
393216,0.0,0.0,0.03723440591856702
394240,0.0,0.0,0.03668894946085686
395264,0.0,0.0,0.03607163511476857
396288,0.0,0.0,0.03458095207324432
397312,0.0,0.0,0.039832011820859284
398336,0.0,0.0,0.03685252397491361
399360,0.0,0.0,0.034504693558017385
400384,0.0,0.0,0.0404855565261519
401408,0.0,0.0,0.0427722480958703
402432,0.0,0.0,0.04074866411378705
403456,6.743826069048905e-05,0.0,0.04533882640634346
404480,0.0,0.0,0.0436829218017714
405504,0.0,0.0,0.039052577143681905
406528,0.0,0.0,0.04297441377378351
407552,0.0,0.0,0.03504559266495331
408576,0.0,0.0,0.03658947405764775
409600,0.0,0.0,0.03911017842560824
410624,0.0,0.0,0.0356339325265099
411648,0.0,0.0,0.03447515597508857
412672,0.0,0.0,0.03751806365360685
413696,0.0,0.0,0.03685663065027518
414720,0.0,0.0,0.03388365722303721
415744,0.0,0.0,0.03084622044321676
416768,0.0,0.0,0.030023705693118897
417792,0.0,0.0,0.03376475964719878
418816,0.0,0.0,0.030230514022338287
419840,0.0,0.0,0.02832880233970023
420864,0.0,0.0,0.02658251497082787
421888,0.0,0.0,0.027420621251977147
422912,0.0,0.0,0.029516027641358376
423936,0.0,0.0,0.032092592179103124
424960,0.0,0.0,0.031261921141560234
425984,0.0,0.0,0.03367007449355048
427008,0.0,0.0,0.037892608180472014
428032,0.0,0.0,0.039303971640906606
429056,0.0,0.0,0.03801596280272861
430080,0.0,0.0,0.03740502018324958
431104,0.0,0.0,0.035074296366875896
432128,0.0,0.0,0.035175978058280495
433152,0.0,0.0,0.03973408844056817
434176,0.0,0.0,0.035870133965939605
435200,0.0,0.0,0.035168767236022185
436224,0.0,0.0,0.037672634971987695
437248,0.0,0.0,0.039574823163903976
438272,0.0,0.0,0.03946545879343711
439296,0.0,0.0,0.03555286704886235
440320,0.0,0.0,0.038433804348716266
441344,0.0,0.0,0.039123670840039586
442368,0.0,0.0,0.0422691270365513
443392,0.0,0.0,0.03877140175126736
444416,0.0,0.0,0.04246069500233419
445440,0.0,0.0,0.03480883324450465
446464,0.0,0.0,0.04147713804055259
447488,0.0,0.0,0.03957171992622873
448512,0.0,0.0,0.04090270906241887
449536,0.0,0.0,0.04100466819329574
450560,0.0,0.0,0.044943560990418144
451584,0.0,0.0,0.036445343990567654
452608,0.0,0.0,0.04199204142544491
453632,0.0,0.0,0.03877442758987266
454656,0.0,0.0,0.04378187255310529
455680,0.0,0.0,0.035789631004393224
456704,0.0,0.0,0.0357578275853543
457728,0.0,0.0,0.03257759540287322
458752,0.0,0.0,0.03593561922600725
459776,0.0,0.0,0.03501166198580518
460800,0.0,0.0,0.0362936606626134
461824,0.0,0.0,0.03728188371936905
462848,0.0,0.0,0.03965465460307974
463872,0.0,0.0,0.03104694745050267
464896,0.0,0.0,0.02996162040493228
465920,0.0,0.0,0.02848186025784143
466944,0.0,0.0,0.03268606783026356
467968,0.0,0.0,0.03270901589397518
468992,0.0,0.0,0.0335887787943705
470016,0.0,0.0,0.032350213273997674
471040,0.0,0.0,0.031309016002477416
472064,0.0,0.0,0.030361467158595223
473088,0.0,0.0,0.028161611929552615
474112,0.0,0.0,0.030521104329505246
475136,0.0,0.0,0.030066884831825052
476160,0.0,0.0,0.031541879438443665
477184,0.0,0.0,0.03664127105135242
478208,0.0,0.0,0.03052283206375004
479232,0.0,0.0,0.03243013210214975
480256,0.0,0.0,0.032384204595874405
481280,0.0,0.0,0.02977583139743116
482304,0.0,0.0,0.03315883135947225
483328,0.0,0.0,0.03188524704780823
484352,0.0,0.0,0.032503191214441715
485376,0.0,0.0,0.030944509495300702
486400,0.0,0.0,0.03378314550866863
487424,0.0,0.0,0.032588974444704266
488448,0.0,0.0,0.03434399310071919
489472,0.0,0.0,0.028530362255078778
490496,0.0,0.0,0.031600379965177644
491520,0.0,0.0,0.03208569925454477
492544,0.0,0.0,0.03621272245376148
493568,0.0,0.0,0.029831167418253254
494592,0.0,0.0,0.029856243515537707
495616,0.0,0.0,0.03373691836030786
496640,0.0,0.0,0.035154072884729666
497664,0.0,0.0,0.03367083186176043
498688,3.099807946938581e-05,0.0,0.03212026327077185
499712,0.00016731476671275698,0.0,0.03311119959479976
500736,0.00012313542771914726,0.0,0.03727568819779877
501760,6.073036749296198e-05,0.0,0.03501360920039236
502784,0.0,0.0,0.032958953946140644
503808,0.0,0.0,0.03417460102039288
504832,0.0,0.0,0.03615401170436541
505856,0.0,0.0,0.04230593735347359
506880,0.0,0.0,0.03721076021757511
507904,0.0,0.0,0.03255420583239391
508928,0.0,0.0,0.03493794188128225
509952,0.0,0.0,0.03291416470627095
510976,0.0,0.0,0.03697163810974678
512000,0.0,0.0,0.03147429085746808
513024,0.0,0.0,0.034243042380584766
514048,0.0,0.0,0.027616160132953444
515072,0.0,0.0,0.03323461910894019
516096,0.0,0.0,0.0369274209110079
517120,0.0,0.0,0.03590072549591976
518144,0.0,0.0,0.028234915189316114
519168,0.0,0.0,0.0357339241553335
520192,0.0,0.0,0.03616483161107073
521216,0.0,0.0,0.02951747889360352
522240,0.0,0.0,0.03246135220203711
523264,0.0,0.0,0.02664093154577955
524288,0.0,0.0,0.03177361927694162
525312,0.0,0.0,0.0289512247837622
526336,0.0,0.0,0.028054162051905484
527360,0.0,0.0,0.030928799610369696
528384,0.0,0.0,0.02862001577463979
529408,0.0,0.0,0.026830521934208887
530432,0.0,0.0,0.0318899832501687
531456,0.0,0.0,0.023735613088101397
532480,0.0,0.0,0.02664178455524599
533504,0.0,0.0,0.02576335083390264
534528,0.0,0.0,0.02279101250970591
535552,0.0,0.0,0.024467135407446532
536576,0.0,0.0,0.024748744970236478
537600,0.0,0.0,0.026518250677758134
538624,0.0,0.0,0.031821669960977184
539648,0.0,0.0,0.03283929349199148
540672,0.0,0.0,0.02687009945467319
541696,5.776525533849175e-05,0.0,0.02967496235699896
542720,0.0003596352780781596,0.0,0.031011346924381504
543744,0.000708523596147869,0.0,0.026399048868427692
544768,0.0005145928758047253,0.0,0.027503435208358674
545792,0.0006785974152939139,0.0,0.035056637486415756
546816,0.0008634265735573901,0.0,0.029461709160015902
547840,0.00011068475737482473,0.0,0.027885087709279846
548864,0.00015974978692226763,0.0,0.02655792190145865
549888,0.00048157111203202073,0.0,0.028017710486138107
550912,0.0005972039218513265,0.0,0.028455477317789305
551936,0.0008412317398577029,0.0,0.029511927013005024
552960,0.000969772820956841,0.0,0.03219279404230605
553984,0.001898732876062146,0.0,0.03090487121452065
555008,0.0017810484476639208,0.0,0.03168386480903738
556032,0.0013726880573181118,0.0,0.030721754494577317
557056,0.0010491118032001014,0.0,0.03022510026067706
558080,0.001427907480291068,0.0,0.028179510661992868
559104,0.0013951711791208975,0.0,0.031728184597190304
560128,0.001808634298527984,0.0,0.034076724442897596
561152,0.0019892651247901006,0.0,0.029408365517820435
562176,0.0016254750158403496,0.0,0.031872842445755695
563200,0.0016035306186482753,0.0,0.02983703115278179
564224,0.0014264279931087258,0.0,0.036571041506860434
565248,0.0018222375931859027,0.0,0.02953150599899947
566272,0.001374010635884525,0.0,0.03466151904121939
567296,0.0013351869917200385,0.0,0.02711430529086439
568320,0.0014751591883030743,0.0,0.03030034216350069
569344,0.0019672999088915636,0.0,0.03294074566440263
570368,0.0017778897548841235,0.0,0.029353024916029487
571392,0.001414108232474986,0.0,0.02780855733442385
572416,0.0010895646202939285,0.0,0.032175613484082086
573440,0.0004967065047125266,0.0,0.028201110247748688
574464,0.000631168519257247,0.0,0.024966707338718204
575488,0.0008838091061960886,0.0,0.02633259609449806
576512,0.0016093414966741246,0.0,0.028374067126616585
577536,0.0015695528135270843,0.0,0.030219588411257842
578560,0.0014357591071559141,0.0,0.030770677144998402
579584,0.0009462903733607827,0.0,0.026960570802891607
580608,0.001078550567686524,0.0,0.036387591512307554
581632,0.001076245238458975,0.0,0.033612481527032015
582656,0.0008239777429190696,0.0,0.03156896157053706
583680,0.0010317569180661994,0.0,0.02784934655511142
584704,0.0014052185928896455,0.0,0.02857632071734654
585728,0.001822940367060981,0.0,0.028503038657385685
586752,0.0015708591657960314,0.0,0.027554219651995338
587776,0.0018951841452578163,0.0,0.033723179909023675
588800,0.0021817470920814123,0.0,0.028410812383418846
589824,0.0013058555184840982,0.0,0.025972872678451005
590848,0.001200781907231556,0.0,0.02647778071499845
591872,0.0008166053731636517,0.0,0.026969989439495655
592896,0.0005701285816809782,0.0,0.026348177484847548
593920,0.0005850797637465952,0.0,0.026550321050055333
594944,0.0004277787496535167,0.0,0.0260143732082576
595968,0.0006644385890414283,0.0,0.029457779835925596
596992,0.000641245474065516,0.0,0.03259088985237131
598016,0.0005345534748366248,0.0,0.02936256526654877
599040,0.0006282559176384379,0.0,0.029085198676932374
600064,0.0009196732926868785,0.0,0.027181564822167232
601088,0.0005095763499225754,0.0,0.026332460582996972
602112,0.000819202602689956,0.0,0.033085965803687375
603136,0.0011071607305176022,0.0,0.028367116126706327
604160,0.0009040430906114942,0.0,0.02521550268654129
605184,0.0009872911421611088,0.0,0.026936508106005227
606208,0.0014298813209351461,0.0,0.03150878481913573
607232,0.002227124311643979,0.0,0.027560594915635263
608256,0.002772426232242767,0.0,0.028153456715262613
609280,0.0030972209641099238,0.0,0.03343457912288014
610304,0.00344630995128124,0.0,0.028130221092742137
611328,0.0037690128759065187,0.0,0.02958620825312303
612352,0.0038045990726637475,0.0,0.02638861494145678
613376,0.003987819052748408,0.0,0.026685372614800598
614400,0.004034415029078278,0.0,0.02673664262343952
615424,0.00374976012836641,0.0,0.028534236626705664
616448,0.0031115589711467407,0.0,0.027611028265903722
617472,0.002780878597600163,0.0,0.02522069177524673
618496,0.0024595049870045384,0.0,0.025686482987600387
619520,0.0017624099732554445,0.0,0.025989931053829466
620544,0.00194065654585266,0.0,0.025816379929996115
621568,0.0026042430578592543,0.0,0.025390973283587845
622592,0.002406687538138981,0.0,0.025205063732920613
623616,0.0024194572289679968,0.0,0.02561036240482999
624640,0.002514652578514268,0.0,0.026905324464094545
625664,0.0031995759859368904,0.0,0.027066987688636027
626688,0.003229719001027276,0.0,0.0259171579885272
627712,0.003151401669873169,0.0,0.025676015460721763
628736,0.0035023157436661462,0.0,0.02766473302895427
629760,0.0028171260448240473,0.0,0.027683402905232003
630784,0.002226684115680892,0.0,0.026862139770030012
631808,0.0017156523628227437,0.0,0.030265445629408708
632832,0.0017851605824333208,0.0,0.023675877970347734
633856,0.002187144986124167,0.0,0.024806862890457162
634880,0.0025138258169433852,0.0,0.025658496813378652
635904,0.002446162953149836,0.0,0.025349029544334344
636928,0.0024024090342894236,0.0,0.02312208511493437
637952,0.0029239850585917907,0.0,0.028448779820717987
638976,0.0028864958252362675,0.0,0.022782339069608346
640000,0.002279152062737843,0.0,0.024914202291261678
641024,0.0017728903225684546,0.0,0.019513110751441857
642048,0.0017476117328536736,0.0,0.023515661816184998
643072,0.0015652181649966105,0.0,0.02126862671705103
644096,0.0013614511455334463,0.0,0.021062760286609125
645120,0.0014083063351810782,0.0,0.022904104968098984
646144,0.0017516411317761585,0.0,0.021971620512853476
647168,0.0019509917654432433,0.0,0.020967242635761437
648192,0.0011736685560628476,0.0,0.01953516217279745
649216,0.0013579285096854718,0.0,0.01917930735524705
650240,0.0013344393742591157,0.0,0.020371097238536747
651264,0.001866994698331408,0.0,0.025043631251893926
652288,0.0015298403682050526,0.0,0.02171853879470631
653312,0.0017708982144050193,0.0,0.020219090190133734
654336,0.001656303065115257,0.0,0.021332641297771515
655360,0.001605834448324453,0.0,0.019141940681945992
656384,0.0016942097492428805,0.0,0.020831722050493308
657408,0.002170235204664617,0.0,0.0259606345948563
658432,0.0019909333114078577,0.0,0.020783383589304268
659456,0.0024340135762060816,0.0,0.02234403827848764
660480,0.002708197559140022,0.0,0.01947995250780656
661504,0.0025423308212391125,0.0,0.020165506171004224
662528,0.0023200327143525893,0.0,0.01984229652669668
663552,0.0025147788184976135,0.0,0.019728077185367666
664576,0.002349323895179569,0.0,0.02114704990958898
665600,0.0016848735361839511,0.0,0.02127949597131299
666624,0.0016324149028719833,0.0,0.02011015845517964
667648,0.0015082963800878636,0.0,0.01934116768047143
668672,0.0018824916499582758,0.0,0.022998020601308046
669696,0.002156601120464934,0.0,0.020806503521867182
670720,0.0021773878370091246,0.0,0.020201360028373694
671744,0.0021066887304061572,0.0,0.019490157965011964
672768,0.0007356484421534042,0.0,0.020752652940602752
673792,0.0,0.0,0.01768924711704433
674816,0.0,0.0,0.016239323089957545
675840,0.0,0.0,0.015519053539926995
676864,0.0,0.0,0.010830596420805949
677888,0.0,0.0,0.009422050696022779
678912,0.0,0.0,0.012539720506124338
679936,0.0,0.0,0.006349887668105432
680960,0.0,0.0,0.0027034010769242593
681984,0.0,0.0,0.0015968653784771021
683008,0.0,0.0,0.0
684032,0.0,0.0,0.0
685056,0.0,0.0,0.0
686080,0.0,0.0,0.0
687104,0.0,0.0,0.0
688128,0.0,0.0,0.0
689152,0.0,0.0,0.0
690176,0.0,0.0,0.0
691200,0.0,0.0,0.0
692224,0.0,0.0,0.0
693248,0.0,0.0,0.0
694272,0.0,0.0,0.0
695296,0.0,0.0,0.0
696320,0.0,0.0,0.0
697344,0.0,0.0,0.0
698368,0.0,0.0,0.0
699392,0.0,0.0,0.0
700416,0.0,0.0,0.0
701440,0.0,0.0,0.0
702464,0.0,0.0,0.0
703488,0.0,0.0,0.0
704512,0.0,0.0,0.0
705536,0.0,0.0,0.0
706560,0.0,0.0,0.0
707584,0.0,0.0,0.0
708608,0.0,0.0,0.0
709632,0.0,0.0,0.0
710656,0.0,0.0,0.0
711680,0.0,0.0,0.0
712704,0.0,0.0,0.0
713728,0.0,0.0,0.0
714752,0.0,0.0,0.0
715776,0.0,0.0,0.0
716800,0.0,0.0,0.0
717824,0.0,0.0,0.0
718848,0.0,0.0,0.0
719872,0.0,0.0,0.0
720896,0.0,0.0,0.0
721920,0.0,0.0,0.0
722944,0.0,0.0,0.0
723968,0.0,0.0,0.0
724992,0.0,0.0,0.0
726016,0.0,0.0,0.0
727040,0.0,0.0,0.0
728064,0.0,0.0,0.0
729088,0.0,0.0,0.0
730112,0.0,0.0,0.0
731136,0.0,0.0,0.0
732160,0.0,0.0,0.0
733184,0.0,0.0,0.0
734208,0.0,0.0,0.0
735232,0.0,0.0,0.0
736256,0.0,0.0,0.0
737280,0.0,0.0,0.0
738304,0.0,0.0,0.0
739328,0.0,0.0,0.0
740352,0.0,0.0,0.0
741376,0.0,0.0,0.0
742400,0.0,0.0,0.0
743424,0.0,0.0,0.0
744448,0.0,0.0,0.0
745472,0.0,0.0,0.0
746496,0.0,0.0,0.0
747520,0.0,0.0,0.0
748544,0.0,0.0,0.0
749568,0.0,0.0,0.0
750592,0.0,0.0,0.0
751616,0.0,0.0,0.0
752640,0.0,0.0,0.0
753664,0.0,0.0,0.0
754688,0.0,0.0,0.0
755712,0.0,0.0,0.0
756736,0.0,0.0,0.0
757760,0.0,0.0,0.0
758784,0.0,0.0,0.0
759808,0.0,0.0,0.0
760832,0.0,0.0,0.0
761856,0.0,0.0,0.0
762880,0.0,0.0,0.0
763904,0.0,0.0,0.0
764928,0.0,0.0,0.0
765952,0.0,0.0,0.0
766976,0.0,0.0,0.0
768000,0.0,0.0,0.0
769024,0.0,0.0,0.0
770048,0.0,0.0,0.0
771072,0.0,0.0,0.0
772096,0.0,0.0,0.0
773120,0.0,0.0,0.0
774144,0.0,0.0,0.0
775168,0.0,0.0,0.0
776192,0.0,0.0,0.0
777216,0.0,0.0,0.0
778240,0.0,0.0,0.0
779264,0.0,0.0,0.0
780288,0.0,0.0,0.0
781312,0.0,0.0,0.0
782336,0.0,0.0,0.0
783360,0.0,0.0,0.0
784384,0.0,0.0,0.0
785408,0.0,0.0,0.0
786432,0.0,0.0,0.0
787456,0.0,0.0,0.0
788480,0.0,0.0,0.0
789504,0.0,0.0,0.0
790528,0.0,0.0,0.0
791552,0.0,0.0,0.0
792576,0.0,0.0,0.0
793600,0.0,0.0,0.0
794624,0.0,0.0,0.0
795648,0.0,0.0,0.0
796672,0.0,0.0,0.0
797696,0.0,0.0,0.0
798720,0.0,0.0,0.0
799744,0.0,0.0,0.0
800768,0.0,0.0,0.0
801792,0.0,0.0,0.0
802816,0.0,0.0,0.0
803840,0.0,0.0,0.0
804864,0.0,0.0,0.0
805888,0.0,0.0,0.0
806912,0.0,0.0,0.0
807936,0.0,0.0,0.0
808960,0.0,0.0,0.0
809984,0.0,0.0,0.0
811008,0.0,0.0,0.0
812032,0.0,0.0,0.0
813056,0.0,0.0,0.0
814080,0.0,0.0,0.0
815104,0.0,0.0,0.0
816128,0.0,0.0,0.0
817152,0.0,0.0,0.0
818176,0.0,0.0,0.0
819200,0.0,0.0,0.0
820224,0.0,0.0,0.0
821248,0.0,0.0,0.0
822272,0.0,0.0,0.0
823296,0.0,0.0,0.0
824320,0.0,0.0,0.0
825344,0.0,0.0,0.0
826368,0.0,0.0,0.0
827392,0.0,0.0,0.0
828416,0.0,0.0,0.0
829440,0.0,0.0,0.0
830464,0.0,0.0,0.0
831488,0.0,0.0,0.0
832512,0.0,0.0,0.0
833536,0.0,0.0,0.0
834560,0.0,0.0,0.0
835584,0.0,0.0,0.0
836608,0.0,0.0,0.0
837632,0.0,0.0,0.0
838656,0.0,0.0,0.0
839680,0.0,0.0,0.0
840704,0.0,0.0,0.0
841728,0.0,0.0,0.0
842752,0.0,0.0,0.0
843776,0.0,0.0,0.0
844800,0.0,0.0,0.0
845824,0.0,0.0,0.0
846848,0.0,0.0,0.0
847872,0.0,0.0,0.0
848896,0.0,0.0,0.0
849920,0.0,0.0,0.0
850944,0.0,0.0,0.0
851968,0.0,0.0,0.0
852992,0.0,0.0,0.0
854016,0.0,0.0,0.0
855040,0.0,0.0,0.0
856064,0.0,0.0,0.0
857088,0.0,0.0,0.0
858112,0.0,0.0,0.0
859136,0.0,0.0,0.0
860160,0.0,0.0,0.0
861184,0.0,0.0,0.0
862208,0.0,0.0,0.0
863232,0.0,0.0,0.0
864256,0.0,0.0,0.0
865280,0.0,0.0,0.0
866304,0.0,0.0,0.0
867328,0.0,0.0,0.0
868352,0.0,0.0,0.0
869376,0.0,0.0,0.0
870400,0.0,0.0,0.0
871424,0.0,0.0,0.0
872448,0.0,0.0,0.0
873472,0.0,0.0,0.0
874496,0.0,0.0,0.0
875520,0.0,0.0,0.0
876544,0.0,0.0,0.0
877568,0.0,0.0,0.0
878592,0.0,0.0,0.0
879616,0.0,0.0,0.0
880640,0.0,0.0,0.0
881664,0.0,0.0,0.0
882688,0.0,0.0,0.0
883712,0.0,0.0,0.0
884736,0.0,0.0,0.0
885760,0.0,0.0,0.0
886784,0.0,0.0,0.0
887808,0.0,0.0,0.0
888832,0.0,0.0,0.0
889856,0.0,0.0,0.0
890880,0.0,0.0,0.0
891904,0.0,0.0,0.0
892928,0.0,0.0,0.0
893952,0.0,0.0,0.0
894976,0.0,0.0,0.0
896000,0.0,0.0,0.0
897024,0.0,0.0,0.0
898048,0.0,0.0,0.0
899072,0.0,0.0,0.0
900096,0.0,0.0,0.0
901120,0.0,0.0,0.0
902144,0.0,0.0,0.0
903168,0.0,0.0,0.0
904192,0.0,0.0,0.0
905216,0.0,0.0,0.0
906240,0.0,0.0,0.0
907264,0.0,0.0,0.0
908288,0.0,0.0,0.0
909312,0.0,0.0,0.0
910336,0.0,0.0,0.0
911360,0.0,0.0,0.0
912384,0.0,0.0,0.0
913408,0.0,0.0,0.0
914432,0.0,0.0,0.0
915456,0.0,0.0,0.0
916480,0.0,0.0,0.0
917504,0.0,0.0,0.0
918528,0.0,0.0,0.0
919552,0.0,0.0,0.0
920576,0.0,0.0,0.0
921600,0.0,0.0,0.0
922624,0.0,0.0,0.0
923648,0.0,0.0,0.0
924672,0.0,0.0,0.0
925696,0.0,0.0,0.0
926720,0.0,0.0,0.0
927744,0.0,0.0,0.0
928768,0.0,0.0,0.0
929792,0.0,0.0,0.0
930816,0.0,0.0,0.0
931840,0.0,0.0,0.0
932864,0.0,0.0,0.0
933888,0.0,0.0,0.0
934912,0.0,0.0,0.0
935936,0.0,0.0,0.0
936960,0.0,0.0,0.0
937984,0.0,0.0,0.0
939008,0.0,0.0,0.0
940032,0.0,0.0,0.0
941056,0.0,0.0,0.0
942080,0.0,0.0,0.0
943104,0.0,0.0,0.0
944128,0.0,0.0,0.0
945152,0.0,0.0,0.0
946176,0.0,0.0,0.0
947200,0.0,0.0,0.0
948224,0.0,0.0,0.0
949248,0.0,0.0,0.0
950272,0.0,0.0,0.0
951296,0.0,0.0,0.0
952320,0.0,0.0,0.0
953344,0.0,0.0,0.0
954368,0.0,0.0,0.0
955392,0.0,0.0,0.0
956416,0.0,0.0,0.0
957440,0.0,0.0,0.0
958464,0.0,0.0,0.0
959488,0.0,0.0,0.0
960512,0.0,0.0,0.0
961536,0.0,0.0,0.0
962560,0.0,0.0,0.0
963584,0.0,0.0,0.0
964608,0.0,0.0,0.0
965632,0.0,0.0,0.0
966656,0.0,0.0,0.0
967680,0.0,0.0,0.0
968704,0.0,0.0,0.0
969728,0.0,0.0,0.0
970752,0.0,0.0,0.0
971776,0.0,0.0,0.0
972800,0.0,0.0,0.0
973824,0.0,0.0,0.0
974848,0.0,0.0,0.0
975872,0.0,0.0,0.0
976896,0.0,0.0,0.0
977920,0.0,0.0,0.0
978944,0.0,0.0,0.0
979968,0.0,0.0,0.0
980992,0.0,0.0,0.0
982016,0.0,0.0,0.0
983040,0.0,0.0,0.0
984064,0.0,0.0,0.0
985088,0.0,0.0,0.0
986112,0.0,0.0,0.0
987136,0.0,0.0,0.0
988160,0.0,0.0,0.0
989184,0.0,0.0,0.0
990208,0.0,0.0,0.0
991232,0.0,0.0,0.0
992256,0.0,0.0,0.0
993280,0.0,0.0,0.0
994304,0.0,0.0,0.0
995328,0.0,0.0,0.0
996352,0.0,0.0,0.0
997376,0.0,0.0,0.0
998400,0.0,0.0,0.0
999424,0.0,0.0,0.0
1000448,0.0,0.0,0.0
1001472,0.0,0.0,0.0
1002496,0.0,0.0,0.0
1003520,0.0,0.0,0.0
1004544,0.0,0.0,0.0
1005568,0.0,0.0,0.0
1006592,0.0,0.0,0.0
1007616,0.0,0.0,0.0
1008640,0.0,0.0,0.0
1009664,0.0,0.0,0.0
1010688,0.0,0.0,0.0
1011712,0.0,0.0,0.0
1012736,0.0,0.0,0.0
1013760,0.0,0.0,0.0
1014784,0.0,0.0,0.0
1015808,0.0,0.0,0.0
1016832,0.0,0.0,0.0
1017856,0.0,0.0,0.0
1018880,0.0,0.0,0.0
1019904,0.0,0.0,0.0
1020928,0.0,0.0,0.0
1021952,0.0,0.0,0.0
1022976,0.0,0.0,0.0
1024000,0.0,0.0,0.0


==> data/gptlike/data_train.csv <==
step,loss,ema_loss,lr
50,9.587220,9.587220,1.53000000e-05
100,8.241544,9.573763,3.03000000e-05
150,7.193557,9.549961,4.53000000e-05
200,6.621960,9.520681,6.03000000e-05
250,6.248238,9.487957,7.53000000e-05
300,5.968352,9.452761,9.03000000e-05
350,5.767566,9.415909,1.05300000e-04
400,5.597003,9.377720,1.20300000e-04
450,5.471613,9.338659,1.35300000e-04
500,5.363439,9.298907,1.50300000e-04
550,5.242016,9.258338,1.65300000e-04
600,5.139354,9.217148,1.80300000e-04
650,5.059005,9.175566,1.95300000e-04
700,4.983300,9.133644,2.10300000e-04
750,4.893128,9.091239,2.25300000e-04
800,4.809024,9.048416,2.40300000e-04
850,4.747160,9.005404,2.55300000e-04
900,4.710233,8.962452,2.70300000e-04
950,4.624457,8.919072,2.85300000e-04
1000,4.560492,8.875486,3.00300000e-04
1050,4.522174,8.831953,3.15300000e-04
1100,4.466444,8.788298,3.30300000e-04
1150,4.436230,8.744778,3.45300000e-04
1200,4.406925,8.701399,3.60300000e-04
1250,4.365456,8.658040,3.75300000e-04
1300,4.311696,8.614576,3.90300000e-04
1350,4.322432,8.571655,4.05300000e-04
1400,4.293857,8.528877,4.20300000e-04
1450,4.252395,8.486112,4.35300000e-04
1500,4.232793,8.443579,4.50300000e-04
1550,4.198329,8.401126,4.65300000e-04
1600,4.178483,8.358900,4.80300000e-04
1650,4.210082,8.317412,4.95300000e-04
1700,4.126462,8.275502,5.10300000e-04
1750,4.148324,8.234230,5.25300000e-04
1800,4.083494,8.192723,5.40300000e-04
1850,4.136808,8.152164,5.55300000e-04
1900,4.107387,8.111716,5.70300000e-04
1950,4.072034,8.071319,5.85300000e-04
2000,4.030933,8.030915,6.00000000e-04
2050,4.045022,7.991056,5.99851009e-04
2100,4.024007,7.951386,5.99702019e-04
2150,4.029888,7.912171,5.99553028e-04
2200,4.020279,7.873252,5.99404037e-04
2250,3.999037,7.834510,5.99255047e-04
2300,3.979651,7.795961,5.99106056e-04
2350,3.944057,7.757442,5.98957065e-04
2400,3.952051,7.719388,5.98808075e-04
2450,3.937686,7.681571,5.98659084e-04
2500,3.916976,7.643925,5.98510093e-04
2550,3.913733,7.606623,5.98361103e-04
2600,3.923825,7.569795,5.98212112e-04
2650,3.892804,7.533026,5.98063122e-04
2700,3.869196,7.496387,5.97914131e-04
2750,3.843770,7.459861,5.97765140e-04
2800,3.870424,7.423967,5.97616150e-04
2850,3.848914,7.388216,5.97467159e-04
2900,3.877314,7.353107,5.97318168e-04
2950,3.854705,7.318123,5.97169178e-04
3000,3.872172,7.283664,5.97020187e-04
3050,3.813389,7.248961,5.96871196e-04
3100,3.810728,7.214579,5.96722206e-04
3150,3.820839,7.180641,5.96573215e-04
3200,3.826730,7.147102,5.96424224e-04
3250,3.829357,7.113925,5.96275234e-04
3300,3.812879,7.080914,5.96126243e-04
3350,3.838215,7.048487,5.95977252e-04
3400,3.781074,7.015813,5.95828262e-04
3450,3.800282,6.983658,5.95679271e-04
3500,3.823787,6.952059,5.95530280e-04
3550,3.772579,6.920264,5.95381290e-04
3600,3.772015,6.888782,5.95232299e-04
3650,3.751120,6.857405,5.95083309e-04
3700,3.757458,6.826406,5.94934318e-04
3750,3.790222,6.796044,5.94785327e-04
3800,3.781824,6.765902,5.94636337e-04
3850,3.791958,6.736162,5.94487346e-04
3900,3.750910,6.706310,5.94338355e-04
3950,3.730812,6.676555,5.94189365e-04
4000,3.746312,6.647252,5.94040374e-04
4050,3.764176,6.618421,5.93891383e-04
4100,3.699713,6.589234,5.93742393e-04
4150,3.713624,6.560478,5.93593402e-04
4200,3.739675,6.532270,5.93444411e-04
4250,3.716186,6.504109,5.93295421e-04
4300,3.733261,6.476401,5.93146430e-04
4350,3.723541,6.448872,5.92997439e-04
4400,3.741284,6.421796,5.92848449e-04
4450,3.719377,6.394772,5.92699458e-04
4500,3.731704,6.368142,5.92550467e-04
4550,3.702943,6.341490,5.92401477e-04
4600,3.692241,6.314997,5.92252486e-04
4650,3.683100,6.288678,5.92103495e-04
4700,3.669474,6.262486,5.91954505e-04
4750,3.716339,6.237025,5.91805514e-04
4800,3.656345,6.211218,5.91656524e-04
4850,3.656499,6.185671,5.91507533e-04
4900,3.661721,6.160431,5.91358542e-04
4950,3.665188,6.135479,5.91209552e-04
5000,3.655663,6.110681,5.91060561e-04
5050,3.678636,6.086360,5.90911570e-04
5100,3.643568,6.061932,5.90762580e-04
5150,3.653440,6.037847,5.90613589e-04
5200,3.655879,6.014028,5.90464598e-04
5250,3.652944,5.990417,5.90315608e-04
5300,3.662554,5.967138,5.90166617e-04
5350,3.696395,5.944431,5.90017626e-04
5400,3.684635,5.921833,5.89868636e-04
5450,3.671992,5.899334,5.89719645e-04
5500,3.676688,5.877108,5.89570654e-04
5550,3.648994,5.854827,5.89421664e-04
5600,3.645524,5.832734,5.89272673e-04
5650,3.666984,5.811076,5.89123682e-04
5700,3.649956,5.789465,5.88974692e-04
5750,3.633853,5.767909,5.88825701e-04
5800,3.640011,5.746630,5.88676710e-04
5850,3.651340,5.725677,5.88527720e-04
5900,3.604831,5.704468,5.88378729e-04
5950,3.645315,5.683877,5.88229739e-04
6000,3.628002,5.663318,5.88080748e-04
6050,3.644186,5.643127,5.87931757e-04
6100,3.629137,5.622987,5.87782767e-04
6150,3.618014,5.602937,5.87633776e-04
6200,3.593221,5.582840,5.87484785e-04
6250,3.606819,5.563080,5.87335795e-04
6300,3.641490,5.543864,5.87186804e-04
6350,3.603175,5.524457,5.87037813e-04
6400,3.608215,5.505295,5.86888823e-04
6450,3.574040,5.485982,5.86739832e-04
6500,3.610047,5.467223,5.86590841e-04
6550,3.583585,5.448386,5.86441851e-04
6600,3.641625,5.430319,5.86292860e-04
6650,3.622336,5.412239,5.86143869e-04
6700,3.618001,5.394297,5.85994879e-04
6750,3.598782,5.376341,5.85845888e-04
6800,3.630770,5.358886,5.85696897e-04
6850,3.615143,5.341448,5.85547907e-04
6900,3.596855,5.324002,5.85398916e-04
6950,3.639077,5.307153,5.85249926e-04
7000,3.602924,5.290111,5.85100935e-04
7050,3.619537,5.273405,5.84951944e-04
7100,3.597548,5.256646,5.84802954e-04
7150,3.566562,5.239746,5.84653963e-04
7200,3.597763,5.223326,5.84504972e-04
7250,3.590662,5.206999,5.84355982e-04
7300,3.550892,5.190438,5.84206991e-04
7350,3.599785,5.174532,5.84058000e-04
7400,3.580432,5.158591,5.83909010e-04
7450,3.606663,5.143071,5.83760019e-04
7500,3.612708,5.127768,5.83611028e-04
7550,3.557551,5.112066,5.83462038e-04
7600,3.553471,5.096480,5.83313047e-04
7650,3.589073,5.081405,5.83164056e-04
7700,3.579025,5.066382,5.83015066e-04
7750,3.583885,5.051557,5.82866075e-04
7800,3.573528,5.036776,5.82717084e-04
7850,3.536996,5.021779,5.82568094e-04
7900,3.594559,5.007506,5.82419103e-04
7950,3.602709,4.993458,5.82270112e-04
8000,3.562975,4.979154,5.82121122e-04
8050,3.573272,4.965095,5.81972131e-04
8100,3.528290,4.950727,5.81823141e-04
8150,3.533369,4.936553,5.81674150e-04
8200,3.560492,4.922793,5.81525159e-04
8250,3.582037,4.909385,5.81376169e-04
8300,3.510773,4.895399,5.81227178e-04
8350,3.556624,4.882011,5.81078187e-04
8400,3.539047,4.868582,5.80929197e-04
8450,3.556406,4.855460,5.80780206e-04
8500,3.579420,4.842699,5.80631215e-04
8550,3.591935,4.830192,5.80482225e-04
8600,3.564689,4.817537,5.80333234e-04
8650,3.527483,4.804636,5.80184243e-04
8700,3.572310,4.792313,5.80035253e-04
8750,3.534936,4.779739,5.79886262e-04
8800,3.560334,4.767545,5.79737271e-04
8850,3.546766,4.755337,5.79588281e-04
8900,3.547032,4.743254,5.79439290e-04
8950,3.575835,4.731580,5.79290299e-04
9000,3.554507,4.719809,5.79141309e-04
9050,3.534189,4.707953,5.78992318e-04
9100,3.539440,4.696268,5.78843327e-04
9150,3.572078,4.685026,5.78694337e-04
9200,3.558545,4.673761,5.78545346e-04
9250,3.530410,4.662328,5.78396356e-04
9300,3.521005,4.650915,5.78247365e-04
9350,3.543027,4.639836,5.78098374e-04
9400,3.516768,4.628605,5.77949384e-04
9450,3.525877,4.617578,5.77800393e-04
9500,3.521942,4.606621,5.77651402e-04
9550,3.572520,4.596280,5.77502412e-04
9600,3.522017,4.585538,5.77353421e-04
9650,3.556244,4.575245,5.77204430e-04
9700,3.560303,4.565095,5.77055440e-04
9750,3.510681,4.554551,5.76906449e-04
9800,3.511121,4.544117,5.76757458e-04
9850,3.538961,4.534065,5.76608468e-04
9900,3.523935,4.523964,5.76459477e-04
9950,3.552218,4.514247,5.76310486e-04
10000,3.557805,4.504682,5.76161496e-04
10050,3.534217,4.494977,5.76012505e-04
10100,3.511502,4.485143,5.75863514e-04
10150,3.480526,4.475097,5.75714524e-04
10200,3.555998,4.465906,5.75565533e-04
10250,3.516571,4.456412,5.75416543e-04
10300,3.515299,4.447001,5.75267552e-04
10350,3.526100,4.437792,5.75118561e-04
10400,3.520012,4.428614,5.74969571e-04
10450,3.558891,4.419917,5.74820580e-04
10500,3.513865,4.410857,5.74671589e-04
10550,3.565807,4.402406,5.74522599e-04
10600,3.490731,4.393289,5.74373608e-04
10650,3.561803,4.384974,5.74224617e-04
10700,3.531559,4.376440,5.74075627e-04
10750,3.492731,4.367603,5.73926636e-04
10800,3.535008,4.359277,5.73777645e-04
10850,3.522178,4.350906,5.73628655e-04
10900,3.529258,4.342690,5.73479664e-04
10950,3.537708,4.334640,5.73330673e-04
11000,3.510177,4.326395,5.73181683e-04
11050,3.499204,4.318123,5.73032692e-04
11100,3.533043,4.310273,5.72883701e-04
11150,3.533630,4.302506,5.72734711e-04
11200,3.532430,4.294805,5.72585720e-04
11250,3.527179,4.287129,5.72436729e-04
11300,3.501676,4.279275,5.72287739e-04
11350,3.513539,4.271617,5.72138748e-04
11400,3.527578,4.264177,5.71989758e-04
11450,3.464150,4.256177,5.71840767e-04
11500,3.516846,4.248783,5.71691776e-04
11550,3.512506,4.241421,5.71542786e-04
11600,3.519698,4.234203,5.71393795e-04
11650,3.515225,4.227014,5.71244804e-04
11700,3.513058,4.219874,5.71095814e-04
11750,3.490240,4.212578,5.70946823e-04
11800,3.482951,4.205281,5.70797832e-04
11850,3.505832,4.198287,5.70648842e-04
11900,3.517624,4.191480,5.70499851e-04
11950,3.515589,4.184721,5.70350860e-04
12000,3.491723,4.177791,5.70201870e-04
12050,3.500076,4.171014,5.70052879e-04
12100,3.500290,4.164307,5.69903888e-04
12150,3.505714,4.157721,5.69754898e-04
12200,3.472809,4.150872,5.69605907e-04
12250,3.494073,4.144304,5.69456916e-04
12300,3.502371,4.137885,5.69307926e-04
12350,3.502638,4.131532,5.69158935e-04
12400,3.469093,4.124908,5.69009944e-04
12450,3.501553,4.118674,5.68860954e-04
12500,3.497475,4.112462,5.68711963e-04
12550,3.519144,4.106529,5.68562973e-04
12600,3.509183,4.100556,5.68413982e-04
12650,3.511116,4.094661,5.68264991e-04
12700,3.479458,4.088509,5.68116001e-04
12750,3.499321,4.082617,5.67967010e-04
12800,3.489096,4.076682,5.67818019e-04
12850,3.492138,4.070837,5.67669029e-04
12900,3.481154,4.064940,5.67520038e-04
12950,3.491557,4.059206,5.67371047e-04
13000,3.493952,4.053553,5.67222057e-04
13050,3.491277,4.047931,5.67076046e-04
13100,3.481332,4.042265,5.66927055e-04
13150,3.491923,4.036761,5.66778065e-04
13200,3.483160,4.031225,5.66629074e-04
13250,3.481635,4.025729,5.66480083e-04
13300,3.468501,4.020157,5.66331093e-04
13350,3.483697,4.014792,5.66182102e-04
13400,3.471819,4.009363,5.66033111e-04
13450,3.494587,4.004215,5.65884121e-04
13500,3.475519,3.998928,5.65735130e-04
13550,3.499676,3.993935,5.65586139e-04
13600,3.463697,3.988633,5.65437149e-04
13650,3.490956,3.983656,5.65288158e-04
13700,3.489197,3.978712,5.65139167e-04
13750,3.493944,3.973864,5.64990177e-04
13800,3.483660,3.968962,5.64841186e-04
13850,3.455998,3.963832,5.64692195e-04
13900,3.483110,3.959025,5.64543205e-04
13950,3.454429,3.953979,5.64394214e-04
14000,3.479647,3.949236,5.64245223e-04
14050,3.464592,3.944389,5.64096233e-04
14100,3.489842,3.939844,5.63947242e-04
14150,3.480381,3.935249,5.63798252e-04
14200,3.479576,3.930693,5.63649261e-04
14250,3.481064,3.926196,5.63500270e-04
14300,3.475021,3.921685,5.63351280e-04
14350,3.486943,3.917337,5.63202289e-04
14400,3.464628,3.912810,5.63053298e-04
14450,3.478653,3.908468,5.62904308e-04
14500,3.493367,3.904317,5.62755317e-04
14550,3.449933,3.899774,5.62606326e-04
14600,3.492374,3.895700,5.62457336e-04
14650,3.512004,3.891863,5.62308345e-04
14700,3.464525,3.887589,5.62159354e-04
14750,3.466785,3.883381,5.62010364e-04
14800,3.474617,3.879294,5.61861373e-04
14850,3.483437,3.875335,5.61712382e-04
14900,3.468524,3.871267,5.61563392e-04
14950,3.458279,3.867137,5.61414401e-04
15000,3.490278,3.863368,5.61265410e-04
15050,3.462850,3.859363,5.61116420e-04
15100,3.457824,3.855348,5.60967429e-04
15150,3.468102,3.851475,5.60818438e-04
15200,3.423842,3.847199,5.60669448e-04
15250,3.448620,3.843213,5.60520457e-04
15300,3.491724,3.839698,5.60371467e-04
15350,3.483490,3.836136,5.60222476e-04
15400,3.443561,3.832211,5.60073485e-04
15450,3.461283,3.828501,5.59924495e-04
15500,3.472383,3.824940,5.59775504e-04
15550,3.461836,3.821309,5.59626513e-04
15600,3.467921,3.817775,5.59477523e-04
15650,3.440427,3.814002,5.59328532e-04
15700,3.457495,3.810437,5.59179541e-04
15750,3.471082,3.807043,5.59030551e-04
15800,3.480117,3.803774,5.58881560e-04
15850,3.462588,3.800362,5.58732569e-04
15900,3.476662,3.797125,5.58583579e-04
15950,3.469460,3.793848,5.58434588e-04
16000,3.460356,3.790513,5.58285597e-04
16050,3.428317,3.786891,5.58136607e-04
16100,3.468923,3.783712,5.57987616e-04
16150,3.457211,3.780447,5.57838625e-04
16200,3.480765,3.777450,5.57689635e-04
16250,3.493197,3.774607,5.57540644e-04
16300,3.456067,3.771422,5.57391653e-04
16350,3.463814,3.768346,5.57242663e-04
16400,3.443898,3.765101,5.57093672e-04
16450,3.465390,3.762104,5.56944682e-04
16500,3.427080,3.758754,5.56795691e-04
16550,3.455803,3.755725,5.56646700e-04
16600,3.473005,3.752897,5.56497710e-04
16650,3.453449,3.749903,5.56348719e-04
16700,3.449844,3.746902,5.56199728e-04
16750,3.457165,3.744005,5.56050738e-04
16800,3.463702,3.741202,5.55901747e-04
16850,3.438419,3.738174,5.55752756e-04
16900,3.460954,3.735402,5.55603766e-04
16950,3.437438,3.732422,5.55454775e-04
17000,3.442775,3.729526,5.55305784e-04
17050,3.465430,3.726885,5.55156794e-04
17100,3.440377,3.724020,5.55007803e-04
17150,3.453495,3.721314,5.54858812e-04
17200,3.447641,3.718578,5.54709822e-04
17250,3.472154,3.716113,5.54560831e-04
17300,3.471974,3.713672,5.54411840e-04
17350,3.448065,3.711016,5.54262850e-04
17400,3.467007,3.708576,5.54113859e-04
17450,3.458650,3.706077,5.53964869e-04
17500,3.452049,3.703536,5.53815878e-04
17550,3.479562,3.701297,5.53666887e-04
17600,3.465998,3.698944,5.53517897e-04
17650,3.460160,3.696556,5.53368906e-04
17700,3.480111,3.694391,5.53219915e-04
17750,3.441328,3.691861,5.53070925e-04
17800,3.466652,3.689609,5.52921934e-04
17850,3.430914,3.687022,5.52772943e-04
17900,3.470833,3.684860,5.52623953e-04
17950,3.432491,3.682336,5.52474962e-04
18000,3.411827,3.679631,5.52325971e-04
18050,3.431049,3.677145,5.52176981e-04
18100,3.471422,3.675088,5.52027990e-04
18150,3.437381,3.672711,5.51878999e-04
18200,3.484154,3.670825,5.51730009e-04
18250,3.427459,3.668392,5.51581018e-04
18300,3.432176,3.666030,5.51432027e-04
18350,3.447689,3.663846,5.51283037e-04
18400,3.448436,3.661692,5.51134046e-04
18450,3.409506,3.659170,5.50985055e-04
18500,3.454965,3.657128,5.50836065e-04
18550,3.459146,3.655148,5.50687074e-04
18600,3.470172,3.653299,5.50538084e-04
18650,3.424344,3.651009,5.50389093e-04
18700,3.489661,3.649396,5.50240102e-04
18750,3.444942,3.647351,5.50091112e-04
18800,3.422010,3.645098,5.49942121e-04
18850,3.450164,3.643148,5.49793130e-04
18900,3.430427,3.641021,5.49644140e-04
18950,3.446831,3.639079,5.49495149e-04
19000,3.429135,3.636980,5.49346158e-04
19050,3.424009,3.634850,5.49197168e-04
19100,3.443908,3.632941,5.49048177e-04
19150,3.442598,3.631037,5.48899186e-04
19200,3.442501,3.629152,5.48750196e-04
19250,3.458698,3.627447,5.48601205e-04
19300,3.423891,3.625412,5.48452214e-04
19350,3.405598,3.623214,5.48303224e-04
19400,3.426008,3.621241,5.48154233e-04
19450,3.409378,3.619123,5.48005242e-04
19500,3.449338,3.617425,5.47856252e-04
19550,3.432184,3.615573,5.47707261e-04
19600,3.410639,3.613523,5.47558270e-04
19650,3.416510,3.611553,5.47409280e-04
19700,3.452289,3.609960,5.47260289e-04
19750,3.434740,3.608208,5.47111299e-04
19800,3.434480,3.606471,5.46962308e-04
19850,3.469018,3.605096,5.46813317e-04
19900,3.434307,3.603389,5.46664327e-04
19950,3.452930,3.601884,5.46515336e-04
20000,3.441717,3.600282,5.46366345e-04
20050,3.416927,3.598449,5.46217355e-04
20100,3.449449,3.596959,5.46068364e-04
20150,3.419026,3.595179,5.45919373e-04
20200,3.424330,3.593471,5.45770383e-04
20250,3.417661,3.591713,5.45621392e-04
20300,3.411612,3.589912,5.45472401e-04
20350,3.438861,3.588401,5.45323411e-04
20400,3.435551,3.586873,5.45174420e-04
20450,3.470449,3.585709,5.45025429e-04
20500,3.448582,3.584337,5.44876439e-04
20550,3.434024,3.582834,5.44727448e-04
20600,3.431144,3.581317,5.44578457e-04
20650,3.437776,3.579882,5.44429467e-04
20700,3.420758,3.578291,5.44280476e-04
20750,3.422920,3.576737,5.44131486e-04
20800,3.397131,3.574941,5.43982495e-04
20850,3.431163,3.573503,5.43833504e-04
20900,3.425062,3.572019,5.43684514e-04
20950,3.428829,3.570587,5.43535523e-04
21000,3.425481,3.569136,5.43386532e-04
21050,3.440195,3.567846,5.43237542e-04
21100,3.418898,3.566357,5.43088551e-04
21150,3.430873,3.565002,5.42939560e-04
21200,3.421261,3.563565,5.42790570e-04
21250,3.432890,3.562258,5.42641579e-04
21300,3.406342,3.560699,5.42492588e-04
21350,3.419061,3.559282,5.42343598e-04
21400,3.457857,3.558268,5.42194607e-04
21450,3.425631,3.556942,5.42045616e-04
21500,3.420761,3.555580,5.41896626e-04
21550,3.453084,3.554555,5.41747635e-04
21600,3.421135,3.553221,5.41598644e-04
21650,3.411873,3.551807,5.41449654e-04
21700,3.447437,3.550764,5.41300663e-04
21750,3.418593,3.549442,5.41151672e-04
21800,3.444619,3.548394,5.41002682e-04
21850,3.420449,3.547114,5.40853691e-04
21900,3.437054,3.546014,5.40704701e-04
21950,3.388437,3.544438,5.40555710e-04
22000,3.417757,3.543171,5.40406719e-04
22050,3.431499,3.542054,5.40257729e-04
22100,3.407650,3.540710,5.40108738e-04
22150,3.433437,3.539637,5.39959747e-04
22200,3.421276,3.538454,5.39810757e-04
22250,3.414150,3.537211,5.39661766e-04
22300,3.425369,3.536092,5.39512775e-04
22350,3.418492,3.534916,5.39363785e-04
22400,3.404851,3.533616,5.39214794e-04
22450,3.413752,3.532417,5.39065803e-04
22500,3.400462,3.531098,5.38916813e-04
22550,3.397486,3.529761,5.38767822e-04
22600,3.417361,3.528637,5.38618831e-04
22650,3.411387,3.527465,5.38469841e-04
22700,3.427114,3.526461,5.38320850e-04
22750,3.409879,3.525296,5.38171859e-04
22800,3.428584,3.524328,5.38022869e-04
22850,3.421264,3.523298,5.37873878e-04
22900,3.420284,3.522268,5.37724887e-04
22950,3.400208,3.521047,5.37575897e-04
23000,3.427134,3.520108,5.37426906e-04
23050,3.422277,3.519130,5.37277916e-04
23100,3.422490,3.518163,5.37128925e-04
23150,3.422209,3.517204,5.36979934e-04
23200,3.417937,3.516211,5.36830944e-04
23250,3.410740,3.515156,5.36681953e-04
23300,3.408806,3.514093,5.36532962e-04
23350,3.438941,3.513341,5.36383972e-04
23400,3.428660,3.512495,5.36234981e-04
23450,3.389117,3.511261,5.36085990e-04
23500,3.412771,3.510276,5.35937000e-04
23550,3.409579,3.509269,5.35788009e-04
23600,3.390924,3.508085,5.35639018e-04
23650,3.392919,3.506934,5.35490028e-04
23700,3.422545,3.506090,5.35341037e-04
23750,3.401379,3.505043,5.35192046e-04
23800,3.405371,3.504046,5.35043056e-04
23850,3.407815,3.503084,5.34894065e-04
23900,3.415636,3.502209,5.34745074e-04
23950,3.399662,3.501184,5.34596084e-04
24000,3.420864,3.500381,5.34447093e-04
24050,3.435570,3.499732,5.34298103e-04
24100,3.398453,3.498720,5.34149112e-04
24150,3.429936,3.498032,5.34000121e-04
24200,3.394741,3.496999,5.33851131e-04
24250,3.443147,3.496460,5.33702140e-04
24300,3.377715,3.495273,5.33553149e-04
24350,3.414907,3.494469,5.33404159e-04
24400,3.432208,3.493847,5.33255168e-04
24450,3.420405,3.493112,5.33106177e-04
24500,3.399730,3.492178,5.32957187e-04
24550,3.408746,3.491344,5.32808196e-04
24600,3.411443,3.490545,5.32659205e-04
24650,3.406273,3.489702,5.32510215e-04
24700,3.420954,3.489015,5.32361224e-04
24750,3.405251,3.488177,5.32212233e-04
24800,3.403127,3.487327,5.32063243e-04
24850,3.377678,3.486230,5.31914252e-04
24900,3.387684,3.485245,5.31765261e-04
24950,3.388756,3.484280,5.31616271e-04
25000,3.441246,3.483850,5.31467280e-04
25050,3.383085,3.482842,5.31318289e-04
25100,3.430757,3.482321,5.31169299e-04
25150,3.415505,3.481653,5.31020308e-04
25200,3.446007,3.481296,5.30871318e-04
25250,3.402355,3.480507,5.30722327e-04
25300,3.403469,3.479737,5.30573336e-04
25350,3.423634,3.479176,5.30424346e-04
25400,3.396434,3.478348,5.30275355e-04
25450,3.444607,3.478011,5.30126364e-04
25500,3.401287,3.477244,5.29977374e-04
25550,3.421604,3.476687,5.29828383e-04
25600,3.404943,3.475970,5.29679392e-04
25650,3.404135,3.475251,5.29530402e-04
25700,3.410778,3.474607,5.29381411e-04
25750,3.407224,3.473933,5.29232420e-04
25800,3.385901,3.473053,5.29083430e-04
25850,3.423867,3.472561,5.28934439e-04
25900,3.402771,3.471863,5.28785448e-04
25950,3.397842,3.471123,5.28636458e-04
26000,3.401875,3.470430,5.28487467e-04
26050,3.409330,3.469819,5.28338476e-04
26100,3.388367,3.469005,5.28189486e-04
26150,3.408181,3.468396,5.28040495e-04
26200,3.431016,3.468023,5.27891505e-04
26250,3.381045,3.467153,5.27742514e-04
26300,3.403893,3.466520,5.27593523e-04
26350,3.402120,3.465876,5.27444533e-04
26400,3.430418,3.465522,5.27295542e-04
26450,3.401792,3.464884,5.27146551e-04
26500,3.392276,3.464158,5.26997561e-04
26550,3.399909,3.463516,5.26848570e-04
26600,3.413989,3.463020,5.26699579e-04
26650,3.385999,3.462250,5.26550589e-04
26700,3.405141,3.461679,5.26401598e-04
26750,3.414091,3.461203,5.26252607e-04
26800,3.409826,3.460689,5.26103617e-04
26850,3.406531,3.460148,5.25954626e-04
26900,3.392514,3.459472,5.25805635e-04
26950,3.378447,3.458661,5.25656645e-04
27000,3.388179,3.457956,5.25507654e-04
27050,3.394207,3.457319,5.25358663e-04
27100,3.405205,3.456798,5.25209673e-04
27150,3.400046,3.456230,5.25060682e-04
27200,3.418432,3.455852,5.24911691e-04
27250,3.412251,3.455416,5.24762701e-04
27300,3.419874,3.455061,5.24613710e-04
27350,3.393832,3.454449,5.24464720e-04
27400,3.370900,3.453613,5.24315729e-04
27450,3.386111,3.452938,5.24166738e-04
27500,3.411199,3.452521,5.24017748e-04
27550,3.421707,3.452213,5.23868757e-04
27600,3.425368,3.451944,5.23719766e-04
27650,3.386949,3.451294,5.23570776e-04
27700,3.379178,3.450573,5.23421785e-04
27750,3.383379,3.449901,5.23272794e-04
27800,3.409240,3.449494,5.23123804e-04
27850,3.378073,3.448780,5.22974813e-04
27900,3.409425,3.448387,5.22825822e-04
27950,3.418740,3.448090,5.22676832e-04
28000,3.403881,3.447648,5.22527841e-04
28050,3.382394,3.445478,5.22381830e-04
28100,3.389278,3.444916,5.22232840e-04
28150,3.389868,3.444365,5.22083849e-04
28200,3.389323,3.443815,5.21934858e-04
28250,3.375667,3.443133,5.21785868e-04
28300,3.392100,3.442623,5.21636877e-04
28350,3.388727,3.442084,5.21487886e-04
28400,3.389422,3.441558,5.21338896e-04
28450,3.390326,3.441045,5.21189905e-04
28500,3.385993,3.440495,5.21040914e-04
28550,3.433131,3.440421,5.20891924e-04
28600,3.392513,3.439942,5.20742933e-04
28650,3.413544,3.439678,5.20593942e-04
28700,3.375669,3.439038,5.20444952e-04
28750,3.389573,3.438543,5.20295961e-04
28800,3.373516,3.437893,5.20146970e-04
28850,3.366827,3.437182,5.19997980e-04
28900,3.417241,3.436983,5.19848989e-04
28950,3.414350,3.436757,5.19699998e-04
29000,3.388251,3.436272,5.19551008e-04
29050,3.397708,3.435886,5.19402017e-04
29100,3.397144,3.435499,5.19253027e-04
29150,3.403336,3.435177,5.19104036e-04
29200,3.377420,3.434599,5.18955045e-04
29250,3.382730,3.434081,5.18806055e-04
29300,3.375786,3.433498,5.18657064e-04
29350,3.388546,3.433048,5.18508073e-04
29400,3.350707,3.432225,5.18359083e-04
29450,3.428714,3.432190,5.18210092e-04
29500,3.416322,3.432031,5.18061101e-04
29550,3.389425,3.431605,5.17912111e-04
29600,3.390821,3.431197,5.17763120e-04
29650,3.388418,3.430769,5.17614129e-04
29700,3.390145,3.430363,5.17465139e-04
29750,3.382581,3.429885,5.17316148e-04
29800,3.402270,3.429609,5.17167157e-04
29850,3.371766,3.429031,5.17018167e-04
29900,3.370116,3.428441,5.16869176e-04
29950,3.413980,3.428297,5.16720185e-04
30000,3.395852,3.427972,5.16571195e-04
30050,3.374851,3.427441,5.16422204e-04
30100,3.371800,3.426885,5.16273214e-04
30150,3.400702,3.426623,5.16124223e-04
30200,3.387329,3.426230,5.15975232e-04
30250,3.377280,3.425741,5.15826242e-04
30300,3.374399,3.425227,5.15677251e-04
30350,3.386296,3.424838,5.15528260e-04
30400,3.396009,3.424550,5.15379270e-04
30450,3.374501,3.424049,5.15230279e-04
30500,3.383943,3.423648,5.15081288e-04
30550,3.378968,3.423201,5.14932298e-04
30600,3.398121,3.422950,5.14783307e-04
30650,3.411492,3.422836,5.14634316e-04
30700,3.416358,3.422771,5.14485326e-04
30750,3.415515,3.422698,5.14336335e-04
30800,3.366146,3.422133,5.14187344e-04
30850,3.393327,3.421845,5.14038354e-04
30900,3.389488,3.421521,5.13889363e-04
30950,3.407818,3.421384,5.13740372e-04
31000,3.371973,3.420890,5.13591382e-04
31050,3.388103,3.420562,5.13442391e-04
31100,3.366770,3.420024,5.13293400e-04
31150,3.365444,3.419479,5.13144410e-04
31200,3.371253,3.418996,5.12995419e-04
31250,3.401223,3.418819,5.12846429e-04
31300,3.372409,3.418354,5.12697438e-04
31350,3.363275,3.417804,5.12548447e-04
31400,3.356011,3.417186,5.12399457e-04
31450,3.387492,3.416889,5.12250466e-04
31500,3.364125,3.416361,5.12101475e-04
31550,3.394058,3.416138,5.11952485e-04
31600,3.406874,3.416045,5.11803494e-04
31650,3.374481,3.415630,5.11654503e-04
31700,3.365517,3.415129,5.11505513e-04
31750,3.366646,3.414644,5.11356522e-04
31800,3.377047,3.414268,5.11207531e-04
31850,3.378875,3.413914,5.11058541e-04
31900,3.413441,3.413909,5.10909550e-04
31950,3.365875,3.413429,5.10760559e-04
32000,3.396648,3.413261,5.10611569e-04
32050,3.390997,3.413038,5.10462578e-04
32100,3.404170,3.412950,5.10313587e-04
32150,3.354524,3.412366,5.10164597e-04
32200,3.380743,3.412049,5.10015606e-04
32250,3.395452,3.411883,5.09866615e-04
32300,3.387406,3.411639,5.09717625e-04
32350,3.391144,3.411434,5.09568634e-04
32400,3.369573,3.411015,5.09419644e-04
32450,3.386302,3.410768,5.09270653e-04
32500,3.382257,3.410483,5.09121662e-04
32550,3.364823,3.410026,5.08972672e-04
32600,3.367584,3.409602,5.08823681e-04
32650,3.419740,3.409703,5.08674690e-04
32700,3.352055,3.409127,5.08525700e-04
32750,3.397338,3.409009,5.08376709e-04
32800,3.366712,3.408586,5.08227718e-04
32850,3.407633,3.408576,5.08078728e-04
32900,3.372849,3.408219,5.07929737e-04
32950,3.386781,3.408005,5.07780746e-04
33000,3.402033,3.407945,5.07631756e-04
33050,3.357068,3.407436,5.07482765e-04
33100,3.374364,3.407105,5.07333774e-04
33150,3.378600,3.406820,5.07184784e-04
33200,3.380973,3.406562,5.07035793e-04
33250,3.373192,3.406228,5.06886802e-04
33300,3.384073,3.406007,5.06737812e-04
33350,3.400501,3.405952,5.06588821e-04
33400,3.392555,3.405818,5.06439831e-04
33450,3.324518,3.405005,5.06290840e-04
33500,3.364689,3.404601,5.06141849e-04
33550,3.351851,3.404074,5.05992859e-04
33600,3.369724,3.403730,5.05843868e-04
33650,3.413721,3.403830,5.05694877e-04
33700,3.344476,3.403237,5.05545887e-04
33750,3.376546,3.402970,5.05396896e-04
33800,3.370647,3.402647,5.05247905e-04
33850,3.361133,3.402232,5.05098915e-04
33900,3.394050,3.402150,5.04949924e-04
33950,3.370883,3.401837,5.04800933e-04
34000,3.374030,3.401559,5.04651943e-04
34050,3.363644,3.401180,5.04502952e-04
34100,3.363408,3.400802,5.04353961e-04
34150,3.415576,3.400950,5.04204971e-04
34200,3.401945,3.400960,5.04055980e-04
34250,3.396824,3.400918,5.03906989e-04
34300,3.388869,3.400798,5.03757999e-04
34350,3.359756,3.400387,5.03609008e-04
34400,3.396404,3.400348,5.03460017e-04
34450,3.368210,3.400026,5.03311027e-04
34500,3.376328,3.399789,5.03162036e-04
34550,3.371896,3.399510,5.03013046e-04
34600,3.367444,3.399190,5.02864055e-04
34650,3.372251,3.398920,5.02715064e-04
34700,3.390719,3.398838,5.02566074e-04
34750,3.368221,3.398532,5.02417083e-04
34800,3.364001,3.398187,5.02268092e-04
34850,3.391268,3.398118,5.02119102e-04
34900,3.385851,3.397995,5.01970111e-04
34950,3.363534,3.397650,5.01821120e-04
35000,3.373259,3.397406,5.01672130e-04
35050,3.363714,3.397070,5.01523139e-04
35100,3.377625,3.396875,5.01374148e-04
35150,3.394877,3.396855,5.01225158e-04
35200,3.368140,3.396568,5.01076167e-04
35250,3.371383,3.396316,5.00927176e-04
35300,3.367753,3.396030,5.00778186e-04
35350,3.346224,3.395532,5.00629195e-04
35400,3.375659,3.395334,5.00480204e-04
35450,3.370166,3.395082,5.00331214e-04
35500,3.343254,3.394564,5.00182223e-04
35550,3.418971,3.394808,5.00033232e-04
35600,3.364810,3.394508,4.99884242e-04
35650,3.351842,3.394081,4.99735251e-04
35700,3.368051,3.393821,4.99586261e-04
35750,3.364521,3.393528,4.99437270e-04
35800,3.352811,3.393121,4.99288279e-04
35850,3.396958,3.393159,4.99139289e-04
35900,3.364773,3.392875,4.98990298e-04
35950,3.358244,3.392529,4.98841307e-04
36000,3.377093,3.392375,4.98692317e-04
36050,3.359685,3.390475,4.98546306e-04
36100,3.333264,3.389903,4.98397315e-04
36150,3.358617,3.389590,4.98248324e-04
36200,3.331316,3.389007,4.98099334e-04
36250,3.361873,3.388736,4.97950343e-04
36300,3.352189,3.388370,4.97801353e-04
36350,3.344293,3.387930,4.97652362e-04
36400,3.334493,3.387395,4.97503371e-04
36450,3.335661,3.386878,4.97354381e-04
36500,3.353836,3.386547,4.97205390e-04
36550,3.345005,3.386132,4.97056399e-04
36600,3.358309,3.385854,4.96907409e-04
36650,3.322896,3.385224,4.96758418e-04
36700,3.341305,3.384785,4.96609427e-04
36750,3.354909,3.384486,4.96460437e-04
36800,3.346665,3.384108,4.96311446e-04
36850,3.336792,3.383635,4.96162455e-04
36900,3.344677,3.383245,4.96013465e-04
36950,3.342946,3.382842,4.95864474e-04
37000,3.339390,3.382408,4.95715483e-04
37050,3.343997,3.382024,4.95566493e-04
37100,3.336327,3.381567,4.95417502e-04
37150,3.324696,3.380998,4.95268511e-04
37200,3.341615,3.380604,4.95119521e-04
37250,3.349134,3.380289,4.94970530e-04
37300,3.353355,3.380020,4.94821540e-04
37350,3.320248,3.379422,4.94672549e-04
37400,3.346735,3.379096,4.94523558e-04
37450,3.310615,3.378411,4.94374568e-04
37500,3.324233,3.377869,4.94225577e-04
37550,3.344298,3.377533,4.94076586e-04
37600,3.316909,3.376927,4.93927596e-04
37650,3.310964,3.376267,4.93778605e-04
37700,3.308552,3.375590,4.93629614e-04
37750,3.315700,3.374991,4.93480624e-04
37800,3.308343,3.374325,4.93331633e-04
37850,3.334355,3.373925,4.93182642e-04
37900,3.329520,3.373481,4.93033652e-04
37950,3.324075,3.372987,4.92884661e-04
38000,3.327759,3.372535,4.92735670e-04
38050,3.338161,3.372191,4.92586680e-04
38100,3.347295,3.371942,4.92437689e-04
38150,3.327702,3.371500,4.92288698e-04
38200,3.322015,3.371005,4.92139708e-04
38250,3.345328,3.370748,4.91990717e-04
38300,3.344548,3.370486,4.91841726e-04
38350,3.319167,3.369973,4.91692736e-04
38400,3.330489,3.369578,4.91543745e-04
38450,3.306224,3.368944,4.91394755e-04
38500,3.332580,3.368581,4.91245764e-04
38550,3.323094,3.368126,4.91096773e-04
38600,3.316114,3.367606,4.90947783e-04
38650,3.335553,3.367285,4.90798792e-04
38700,3.324105,3.366853,4.90649801e-04
38750,3.319503,3.366380,4.90500811e-04
38800,3.337205,3.366088,4.90351820e-04
38850,3.309891,3.365526,4.90202829e-04
38900,3.305761,3.364929,4.90053839e-04
38950,3.338553,3.364665,4.89904848e-04
39000,3.331842,3.364337,4.89755857e-04
39050,3.324458,3.361054,4.89609847e-04
39100,3.325997,3.360703,4.89460856e-04
39150,3.305790,3.360154,4.89311865e-04
39200,3.309162,3.359644,4.89162875e-04
39250,3.313354,3.359182,4.89013884e-04
39300,3.321249,3.358802,4.88864893e-04
39350,3.332861,3.358543,4.88715903e-04
39400,3.318435,3.358142,4.88566912e-04
39450,3.323443,3.357795,4.88417921e-04
39500,3.330530,3.357522,4.88268931e-04
39550,3.343195,3.357379,4.88119940e-04
39600,3.316738,3.356972,4.87970949e-04
39650,3.329195,3.356695,4.87821959e-04
39700,3.325097,3.356379,4.87672968e-04
39750,3.318625,3.356001,4.87523977e-04
39800,3.340291,3.355844,4.87374987e-04
39850,3.319351,3.355479,4.87225996e-04
39900,3.333107,3.355255,4.87077005e-04
39950,3.314810,3.354851,4.86928015e-04
40000,3.309527,3.354398,4.86779024e-04
40050,3.337066,3.354224,4.86630033e-04
40100,3.304272,3.353725,4.86481043e-04
40150,3.309084,3.353278,4.86332052e-04
40200,3.324489,3.352991,4.86183062e-04
40250,3.323530,3.352696,4.86034071e-04
40300,3.333897,3.352508,4.85885080e-04
40350,3.302148,3.352004,4.85736090e-04
40400,3.322387,3.351708,4.85587099e-04
40450,3.300911,3.351200,4.85438108e-04
40500,3.316752,3.350856,4.85289118e-04
40550,3.308638,3.350434,4.85140127e-04
40600,3.313263,3.350062,4.84991136e-04
40650,3.310735,3.349669,4.84842146e-04
40700,3.315737,3.349329,4.84693155e-04
40750,3.329303,3.349129,4.84544164e-04
40800,3.311841,3.348756,4.84395174e-04
40850,3.318784,3.348456,4.84246183e-04
40900,3.340674,3.348379,4.84097192e-04
40950,3.311679,3.348012,4.83948202e-04
41000,3.325715,3.347789,4.83799211e-04
41050,3.314377,3.347454,4.83650220e-04
41100,3.314624,3.347126,4.83501230e-04
41150,3.318134,3.346836,4.83352239e-04
41200,3.315906,3.346527,4.83203249e-04
41250,3.326230,3.346324,4.83054258e-04
41300,3.340480,3.346266,4.82905267e-04
41350,3.328964,3.346092,4.82756277e-04
41400,3.325555,3.345887,4.82607286e-04
41450,3.322081,3.345649,4.82458295e-04
41500,3.343028,3.345623,4.82309305e-04
41550,3.303256,3.345199,4.82160314e-04
41600,3.315064,3.344898,4.82011323e-04
41650,3.313549,3.344584,4.81862333e-04
41700,3.301299,3.344151,4.81713342e-04
41750,3.313645,3.343846,4.81564351e-04
41800,3.336658,3.343775,4.81415361e-04
41850,3.318021,3.343517,4.81266370e-04
41900,3.298848,3.343070,4.81117379e-04
41950,3.311080,3.342750,4.80968389e-04
42000,3.314628,3.342469,4.80819398e-04
42050,3.319066,3.341550,4.32606049e-04
42100,3.295414,3.341088,4.32471957e-04
42150,3.303977,3.340717,4.32337865e-04
42200,3.293809,3.340248,4.32203774e-04
42250,3.319881,3.340045,4.32069682e-04
42300,3.335783,3.340002,4.31935591e-04
42350,3.293612,3.339538,4.31801499e-04
42400,3.299674,3.339139,4.31667407e-04
42450,3.302222,3.338770,4.31533316e-04
42500,3.305135,3.338434,4.31399224e-04
42550,3.307728,3.338127,4.31265133e-04
42600,3.302682,3.337772,4.31131041e-04
42650,3.297086,3.337366,4.30996949e-04
42700,3.297778,3.336970,4.30862858e-04
42750,3.319341,3.336793,4.30728766e-04
42800,3.301151,3.336437,4.30594675e-04
42850,3.321163,3.336284,4.30460583e-04
42900,3.307629,3.335998,4.30326492e-04
42950,3.289335,3.335531,4.30192400e-04
43000,3.289820,3.335074,4.30058308e-04
43050,3.300403,3.334727,4.29924217e-04
43100,3.329443,3.334674,4.29790125e-04
43150,3.303235,3.334360,4.29656034e-04
43200,3.291728,3.333934,4.29521942e-04
43250,3.303448,3.333629,4.29387850e-04
43300,3.286899,3.333162,4.29253759e-04
43350,3.287396,3.332704,4.29119667e-04
43400,3.294853,3.332325,4.28985576e-04
43450,3.312262,3.332125,4.28851484e-04
43500,3.291150,3.331715,4.28717393e-04
43550,3.299683,3.331395,4.28583301e-04
43600,3.301220,3.331093,4.28449209e-04
43650,3.295790,3.330740,4.28315118e-04
43700,3.323601,3.330668,4.28181026e-04
43750,3.291852,3.330280,4.28046935e-04
43800,3.309056,3.330068,4.27912843e-04
43850,3.302966,3.329797,4.27778751e-04
43900,3.286350,3.329363,4.27644660e-04
43950,3.314204,3.329211,4.27510568e-04
44000,3.284249,3.328761,4.27376477e-04
44050,3.307193,3.328546,4.27242385e-04
44100,3.285068,3.328111,4.27108293e-04
44150,3.312793,3.327958,4.26974202e-04
44200,3.301316,3.327691,4.26840110e-04
44250,3.298937,3.327404,4.26706019e-04
44300,3.291383,3.327044,4.26571927e-04
44350,3.313468,3.326908,4.26437836e-04
44400,3.323841,3.326877,4.26303744e-04
44450,3.292008,3.326528,4.26169652e-04
44500,3.303069,3.326294,4.26035561e-04
44550,3.313373,3.326165,4.25901469e-04
44600,3.293583,3.325839,4.25767378e-04
44650,3.292150,3.325502,4.25633286e-04
44700,3.298697,3.325234,4.25499194e-04
44750,3.288751,3.324869,4.25365103e-04
44800,3.317171,3.324792,4.25231011e-04
44850,3.287039,3.324415,4.25096920e-04
44900,3.296172,3.324132,4.24962828e-04
44950,3.285019,3.323741,4.24828737e-04
45000,3.310610,3.323610,4.24694645e-04
45050,3.302910,3.321031,3.77389542e-04
45100,3.312035,3.320941,3.77270350e-04
45150,3.290457,3.320636,3.77151157e-04
45200,3.299272,3.320423,3.77031965e-04
45250,3.303647,3.320255,3.76912772e-04
45300,3.298876,3.320041,3.76793580e-04
45350,3.301233,3.319853,3.76674387e-04
45400,3.311514,3.319770,3.76555195e-04
45450,3.278812,3.319360,3.76436002e-04
45500,3.304418,3.319211,3.76316810e-04
45550,3.267539,3.318694,3.76197617e-04
45600,3.301760,3.318525,3.76078425e-04
45650,3.305822,3.318398,3.75959232e-04
45700,3.297538,3.318189,3.75840040e-04
45750,3.279894,3.317806,3.75720847e-04
45800,3.305710,3.317685,3.75601655e-04
45850,3.298829,3.317497,3.75482462e-04
45900,3.303894,3.317361,3.75363270e-04
45950,3.290246,3.317089,3.75244077e-04
46000,3.319854,3.317117,3.75124884e-04
46050,3.310565,3.317052,3.75008076e-04
46100,3.284036,3.316721,3.74888883e-04
46150,3.330064,3.316855,3.74769691e-04
46200,3.298913,3.316675,3.74650498e-04
46250,3.272284,3.316232,3.74531306e-04
46300,3.302456,3.316094,3.74412113e-04
46350,3.295976,3.315893,3.74292921e-04
46400,3.283626,3.315570,3.74173728e-04
46450,3.315474,3.315569,3.74054536e-04
46500,3.281247,3.315226,3.73935343e-04
46550,3.281315,3.314887,3.73816151e-04
46600,3.290798,3.314646,3.73696958e-04
46650,3.298712,3.314486,3.73577766e-04
46700,3.294692,3.314288,3.73458573e-04
46750,3.281857,3.313964,3.73339381e-04
46800,3.305734,3.313882,3.73220188e-04
46850,3.311672,3.313860,3.73100995e-04
46900,3.287618,3.313597,3.72981803e-04
46950,3.276395,3.313225,3.72862610e-04
47000,3.283322,3.312926,3.72743418e-04
47050,3.263518,3.310360,3.72626609e-04
47100,3.278082,3.310037,3.72507417e-04
47150,3.295816,3.309895,3.72388224e-04
47200,3.281994,3.309616,3.72269032e-04
47250,3.297074,3.309491,3.72149839e-04
47300,3.291948,3.309315,3.72030647e-04
47350,3.290197,3.309124,3.71911454e-04
47400,3.300518,3.309038,3.71792262e-04
47450,3.286440,3.308812,3.71673069e-04
47500,3.285220,3.308576,3.71553877e-04
47550,3.267938,3.308170,3.71434684e-04
47600,3.301906,3.308107,3.71315491e-04
47650,3.263350,3.307660,3.71196299e-04
47700,3.290270,3.307486,3.71077106e-04
47750,3.272749,3.307138,3.70957914e-04
47800,3.294135,3.307008,3.70838721e-04
47850,3.283186,3.306770,3.70719529e-04
47900,3.276587,3.306468,3.70600336e-04
47950,3.287744,3.306281,3.70481144e-04
48000,3.276574,3.305984,3.70361951e-04
48050,3.305632,3.305980,3.70242759e-04
48100,3.292997,3.305851,3.70123566e-04
48150,3.287611,3.305668,3.70004374e-04
48200,3.272708,3.305339,3.69885181e-04
48250,3.274111,3.305026,3.69765989e-04
48300,3.278962,3.304766,3.69646796e-04
48350,3.262208,3.304340,3.69527604e-04
48400,3.281198,3.304109,3.69408411e-04
48450,3.313599,3.304204,3.69289219e-04
48500,3.311158,3.304273,3.69170026e-04
48550,3.299258,3.304223,3.69050834e-04
48600,3.290109,3.304082,3.68931641e-04
48650,3.295321,3.303994,3.68812449e-04
48700,3.282690,3.303781,3.68693256e-04
48750,3.286226,3.303606,3.68574064e-04
48800,3.286578,3.303435,3.68454871e-04
48850,3.270154,3.303103,3.68335678e-04
48900,3.281381,3.302885,3.68216486e-04
48950,3.266371,3.302520,3.68097293e-04
49000,3.296326,3.302458,3.67978101e-04
49050,3.287589,3.302310,3.67858908e-04
49100,3.289821,3.302185,3.67739716e-04
49150,3.277669,3.301940,3.67620523e-04
49200,3.275185,3.301672,3.67501331e-04
49250,3.286194,3.301517,3.67382138e-04
49300,3.277575,3.301278,3.67262946e-04
49350,3.289460,3.301160,3.67143753e-04
49400,3.273517,3.300883,3.67024561e-04
49450,3.288889,3.300763,3.66905368e-04
49500,3.271529,3.300471,3.66786176e-04
49550,3.275826,3.300224,3.66666983e-04
49600,3.262161,3.299844,3.66547791e-04
49650,3.277853,3.299624,3.66428598e-04
49700,3.277090,3.299399,3.66309406e-04
49750,3.284372,3.299248,3.66190213e-04
49800,3.272974,3.298986,3.66071021e-04
49850,3.304906,3.299045,3.65951828e-04
49900,3.307541,3.299130,3.65832636e-04
49950,3.269933,3.298838,3.65713443e-04
50000,3.289563,3.298745,3.65594250e-04
50050,3.294575,3.298703,3.65475058e-04
50100,3.284287,3.298559,3.65355865e-04
50150,3.305456,3.298628,3.65236673e-04
50200,3.292776,3.298570,3.65117480e-04
50250,3.286855,3.298452,3.64998288e-04
50300,3.285019,3.298318,3.64879095e-04
50350,3.279459,3.298129,3.64759903e-04
50400,3.282018,3.297968,3.64640710e-04
50450,3.288992,3.297879,3.64521518e-04
50500,3.270722,3.297607,3.64402325e-04
50550,3.285892,3.297490,3.64283133e-04
50600,3.265652,3.297172,3.64163940e-04
50650,3.290041,3.297100,3.64044748e-04
50700,3.298003,3.297109,3.63925555e-04
50750,3.310195,3.297240,3.63806363e-04
50800,3.271045,3.296978,3.63687170e-04
50850,3.278931,3.296798,3.63567978e-04
50900,3.295159,3.296781,3.63448785e-04
50950,3.280539,3.296619,3.63329593e-04
51000,3.294018,3.296593,3.63210400e-04
51050,3.274905,3.296376,3.63091208e-04
51100,3.291281,3.296325,3.62972015e-04
51150,3.290775,3.296270,3.62852822e-04
51200,3.280496,3.296112,3.62733630e-04
51250,3.262920,3.295780,3.62614437e-04
51300,3.284443,3.295667,3.62495245e-04
51350,3.278504,3.295495,3.62376052e-04
51400,3.299587,3.295536,3.62256860e-04
51450,3.297994,3.295560,3.62137667e-04
51500,3.275626,3.295361,3.62018475e-04
51550,3.284038,3.295248,3.61899282e-04
51600,3.290129,3.295197,3.61780090e-04
51650,3.258292,3.294828,3.61660897e-04
51700,3.281150,3.294691,3.61541705e-04
51750,3.288359,3.294627,3.61422512e-04
51800,3.281687,3.294498,3.61303320e-04
51850,3.287692,3.294430,3.61184127e-04
51900,3.290082,3.294387,3.61064935e-04
51950,3.260059,3.294043,3.60945742e-04
52000,3.304378,3.294147,3.60826550e-04
52050,3.270533,3.293910,3.60707357e-04
52100,3.299385,3.293965,3.60588165e-04
52150,3.277292,3.293798,3.60468972e-04
52200,3.269701,3.293557,3.60349780e-04
52250,3.262463,3.293247,3.60230587e-04
52300,3.270293,3.293017,3.60111395e-04
52350,3.263462,3.292721,3.59992202e-04
52400,3.282568,3.292620,3.59873009e-04
52450,3.278443,3.292478,3.59753817e-04
52500,3.275615,3.292310,3.59634624e-04
52550,3.292010,3.292307,3.59515432e-04
52600,3.282599,3.292209,3.59396239e-04
52650,3.267620,3.291964,3.59277047e-04
52700,3.277077,3.291815,3.59157854e-04
52750,3.282907,3.291726,3.59038662e-04
52800,3.265262,3.291461,3.58919469e-04
52850,3.285138,3.291398,3.58800277e-04
52900,3.271751,3.291201,3.58681084e-04
52950,3.290872,3.291198,3.58561892e-04
53000,3.288183,3.291168,3.58442699e-04
53050,3.286196,3.291118,3.58323507e-04
53100,3.276367,3.290971,3.58204314e-04
53150,3.280703,3.290868,3.58085122e-04
53200,3.290559,3.290865,3.57965929e-04
53250,3.297170,3.290928,3.57846737e-04
53300,3.267787,3.290697,3.57727544e-04
53350,3.292099,3.290711,3.57608352e-04
53400,3.270313,3.290507,3.57489159e-04
53450,3.263365,3.290235,3.57369967e-04
53500,3.270594,3.290039,3.57250774e-04
53550,3.278344,3.289922,3.57131581e-04
53600,3.291356,3.289936,3.57012389e-04
53650,3.273889,3.289776,3.56893196e-04
53700,3.258328,3.289461,3.56774004e-04
53750,3.303827,3.289605,3.56654811e-04
53800,3.277488,3.289484,3.56535619e-04
53850,3.289447,3.289483,3.56416426e-04
53900,3.269098,3.289279,3.56297234e-04
53950,3.278859,3.289175,3.56178041e-04
54000,3.287580,3.289159,3.56058849e-04
54050,3.258161,3.286582,3.55942040e-04
54100,3.279723,3.286514,3.55822848e-04
54150,3.288698,3.286536,3.55703655e-04
54200,3.280527,3.286475,3.55584463e-04
54250,3.273497,3.286346,3.55465270e-04
54300,3.302119,3.286503,3.55346078e-04
54350,3.278051,3.286419,3.55226885e-04
54400,3.287233,3.286427,3.55107692e-04
54450,3.275197,3.286315,3.54988500e-04
54500,3.283689,3.286288,3.54869307e-04
54550,3.274934,3.286175,3.54750115e-04
54600,3.259501,3.285908,3.54630922e-04
54650,3.272720,3.285776,3.54511730e-04
54700,3.275627,3.285675,3.54392537e-04
54750,3.256248,3.285381,3.54273345e-04
54800,3.266541,3.285192,3.54154152e-04
54850,3.263444,3.284975,3.54034960e-04
54900,3.278367,3.284909,3.53915767e-04
54950,3.283849,3.284898,3.53796575e-04
55000,3.254666,3.284596,3.53677382e-04
55050,3.265410,3.284404,3.53558190e-04
55100,3.286790,3.284428,3.53438997e-04
55150,3.286810,3.284452,3.53319805e-04
55200,3.269342,3.284300,3.53200612e-04
55250,3.286206,3.284319,3.53081420e-04
55300,3.268100,3.284157,3.52962227e-04
55350,3.270546,3.284021,3.52843035e-04
55400,3.272672,3.283908,3.52723842e-04
55450,3.303181,3.284100,3.52604650e-04
55500,3.282389,3.284083,3.52485457e-04
55550,3.280079,3.284043,3.52366264e-04
55600,3.249966,3.283702,3.52247072e-04
55650,3.291588,3.283781,3.52127879e-04
55700,3.266104,3.283605,3.52008687e-04
55750,3.278273,3.283551,3.51889494e-04
55800,3.284750,3.283563,3.51770302e-04
55850,3.268040,3.283408,3.51651109e-04
55900,3.276673,3.283341,3.51531917e-04
55950,3.278315,3.283290,3.51412724e-04
56000,3.278140,3.283239,3.51293532e-04
56050,3.277252,3.283179,3.51174339e-04
56100,3.289735,3.283245,3.51055147e-04
56150,3.300729,3.283419,3.50935954e-04
56200,3.265104,3.283236,3.50816762e-04
56250,3.273243,3.283136,3.50697569e-04
56300,3.289261,3.283198,3.50578377e-04
56350,3.280742,3.283173,3.50459184e-04
56400,3.273130,3.283073,3.50339992e-04
56450,3.259532,3.282837,3.50220799e-04
56500,3.267326,3.282682,3.50101607e-04
56550,3.273406,3.282589,3.49982414e-04
56600,3.266928,3.282433,3.49863222e-04
56650,3.275684,3.282365,3.49744029e-04
56700,3.289326,3.282435,3.49624836e-04
56750,3.280712,3.282418,3.49505644e-04
56800,3.268537,3.282279,3.49386451e-04
56850,3.272572,3.282182,3.49267259e-04
56900,3.248457,3.281844,3.49148066e-04
56950,3.292124,3.281947,3.49028874e-04
57000,3.283942,3.281967,3.48909681e-04
57050,3.277117,3.282049,3.26993318e-04
57100,3.267518,3.281904,3.26881575e-04
57150,3.266666,3.281752,3.26769832e-04
57200,3.270338,3.281637,3.26658089e-04
57250,3.269993,3.281521,3.26546346e-04
57300,3.296224,3.281668,3.26434603e-04
57350,3.251447,3.281366,3.26322860e-04
57400,3.270481,3.281257,3.26211117e-04
57450,3.247703,3.280921,3.26099374e-04
57500,3.272239,3.280835,3.25987631e-04
57550,3.259607,3.280622,3.25875888e-04
57600,3.275419,3.280570,3.25764145e-04
57650,3.266823,3.280433,3.25652402e-04
57700,3.250701,3.280135,3.25540659e-04
57750,3.257187,3.279906,3.25428916e-04
57800,3.274460,3.279852,3.25317173e-04
57850,3.253185,3.279585,3.25205430e-04
57900,3.277004,3.279559,3.25093687e-04
57950,3.278147,3.279545,3.24981944e-04
58000,3.280024,3.279550,3.24870201e-04
58050,3.260533,3.279360,3.24758458e-04
58100,3.257910,3.279145,3.24646715e-04
58150,3.257974,3.278933,3.24534972e-04
58200,3.279841,3.278942,3.24423229e-04
58250,3.269076,3.278844,3.24311486e-04
58300,3.257085,3.278626,3.24199743e-04
58350,3.260591,3.278446,3.24088000e-04
58400,3.259597,3.278257,3.23976257e-04
58450,3.263347,3.278108,3.23864514e-04
58500,3.264281,3.277970,3.23752771e-04
58550,3.244279,3.277633,3.23641028e-04
58600,3.274482,3.277602,3.23529286e-04
58650,3.275984,3.277585,3.23417543e-04
58700,3.259158,3.277401,3.23305800e-04
58750,3.302047,3.277648,3.23194057e-04
58800,3.269318,3.277564,3.23082314e-04
58850,3.280498,3.277594,3.22970571e-04
58900,3.265571,3.277473,3.22858828e-04
58950,3.264438,3.277343,3.22747085e-04
59000,3.288537,3.277455,3.22635342e-04
59050,3.282299,3.277503,3.22523599e-04
59100,3.286555,3.277594,3.22411856e-04
59150,3.284499,3.277663,3.22300113e-04
59200,3.279477,3.277681,3.22188370e-04
59250,3.253399,3.277438,3.22076627e-04
59300,3.270562,3.277369,3.21964884e-04
59350,3.273554,3.277331,3.21853141e-04
59400,3.265910,3.277217,3.21741398e-04
59450,3.261249,3.277057,3.21629655e-04
59500,3.267924,3.276966,3.21517912e-04
59550,3.252778,3.276724,3.21406169e-04
59600,3.245239,3.276409,3.21294426e-04
59650,3.242986,3.276075,3.21182683e-04
59700,3.239969,3.275714,3.21070940e-04
59750,3.251246,3.275469,3.20959197e-04
59800,3.256283,3.275278,3.20847454e-04
59850,3.301451,3.275539,3.20735711e-04
59900,3.246708,3.275251,3.20623968e-04
59950,3.267197,3.275170,3.20512225e-04
60000,3.267799,3.275097,3.20400482e-04
60050,3.280266,3.275148,3.20288739e-04
60100,3.265848,3.275055,3.20176996e-04
60150,3.257122,3.274876,3.20065253e-04
60200,3.270373,3.274831,3.19953510e-04
60250,3.254261,3.274625,3.19841767e-04
60300,3.281388,3.274693,3.19730024e-04
60350,3.263205,3.274578,3.19618281e-04
60400,3.255567,3.274388,3.19506538e-04
60450,3.276896,3.274413,3.19394795e-04
60500,3.272509,3.274394,3.19283052e-04
60550,3.243581,3.274086,3.19171309e-04
60600,3.274404,3.274089,3.19059566e-04
60650,3.277569,3.274124,3.18947823e-04
60700,3.278900,3.274172,3.18836080e-04
60750,3.273026,3.274160,3.18724337e-04
60800,3.268377,3.274102,3.18612594e-04
60850,3.269517,3.274056,3.18500851e-04
60900,3.276961,3.274086,3.18389108e-04
60950,3.266187,3.274007,3.18277365e-04
61000,3.257940,3.273846,3.18165622e-04
61050,3.234600,3.271492,3.18056114e-04
61100,3.254513,3.271322,3.17944371e-04
61150,3.256787,3.271176,3.17832628e-04
61200,3.269037,3.271155,3.17720885e-04
61250,3.257321,3.271017,3.17609142e-04
61300,3.267809,3.270985,3.17497399e-04
61350,3.276392,3.271039,3.17385656e-04
61400,3.246616,3.270794,3.17273913e-04
61450,3.261554,3.270702,3.17162170e-04
61500,3.253678,3.270532,3.17050427e-04
61550,3.266152,3.270488,3.16938684e-04
61600,3.275070,3.270534,3.16826941e-04
61650,3.255656,3.270385,3.16715198e-04
61700,3.278186,3.270463,3.16603455e-04
61750,3.276469,3.270523,3.16491712e-04
61800,3.257725,3.270395,3.16379969e-04
61850,3.274503,3.270436,3.16268226e-04
61900,3.260206,3.270334,3.16156483e-04
61950,3.265126,3.270282,3.16044740e-04
62000,3.258897,3.270168,3.15932997e-04
62050,3.285443,3.270321,3.15821254e-04
62100,3.267451,3.270292,3.15709511e-04
62150,3.271630,3.270305,3.15597768e-04
62200,3.281609,3.270418,3.15486025e-04
62250,3.274836,3.270463,3.15374282e-04
62300,3.274453,3.270503,3.15262539e-04
62350,3.266690,3.270464,3.15150796e-04
62400,3.264227,3.270402,3.15039053e-04
62450,3.263644,3.270334,3.14927310e-04
62500,3.262874,3.270260,3.14815567e-04
62550,3.268646,3.270244,3.14703824e-04
62600,3.277654,3.270318,3.14592081e-04
62650,3.249552,3.270110,3.14480338e-04
62700,3.252449,3.269934,3.14368595e-04
62750,3.249117,3.269725,3.14256852e-04
62800,3.278030,3.269808,3.14145109e-04
62850,3.276959,3.269880,3.14033366e-04
62900,3.279855,3.269980,3.13921623e-04
62950,3.267097,3.269951,3.13809880e-04
63000,3.272558,3.269977,3.13698137e-04
63050,3.260419,3.269477,2.94807414e-04
63100,3.275297,3.269535,2.94557412e-04
63150,3.261877,3.269458,2.94307409e-04
63200,3.256073,3.269325,2.94057407e-04
63250,3.295996,3.269591,2.93807405e-04
63300,3.248488,3.269380,2.93557403e-04
63350,3.266623,3.269353,2.93307401e-04
63400,3.247637,3.269136,2.93057399e-04
63450,3.255053,3.268995,2.92807397e-04
63500,3.257631,3.268881,2.92557395e-04
63550,3.260206,3.268794,2.92307392e-04
63600,3.256463,3.268671,2.92057390e-04
63650,3.252212,3.268506,2.91807388e-04
63700,3.256544,3.268387,2.91557386e-04
63750,3.255983,3.268263,2.91307384e-04
63800,3.246720,3.268047,2.91057382e-04
63850,3.264282,3.268010,2.90807380e-04
63900,3.262071,3.267950,2.90557378e-04
63950,3.257190,3.267843,2.90307375e-04
64000,3.246519,3.267629,2.90057373e-04
64050,3.240336,3.267357,2.89807371e-04
64100,3.252244,3.267205,2.89557369e-04
64150,3.266368,3.267197,2.89307367e-04
64200,3.275404,3.267279,2.89057365e-04
64250,3.249552,3.267102,2.88807363e-04
64300,3.264239,3.267073,2.88557361e-04
64350,3.238716,3.266790,2.88307359e-04
64400,3.241462,3.266536,2.88057356e-04
64450,3.245578,3.266327,2.87807354e-04
64500,3.254671,3.266210,2.87557352e-04
64550,3.282730,3.266375,2.87307350e-04
64600,3.250418,3.266216,2.87057348e-04
64650,3.262807,3.266182,2.86807346e-04
64700,3.262251,3.266142,2.86557344e-04
64750,3.256100,3.266042,2.86307342e-04
64800,3.258444,3.265966,2.86057339e-04
64850,3.257131,3.265878,2.85807337e-04
64900,3.248487,3.265704,2.85557335e-04
64950,3.264673,3.265693,2.85307333e-04
65000,3.261688,3.265653,2.85057331e-04
65050,3.244557,3.265442,2.84807329e-04
65100,3.257602,3.265364,2.84557327e-04
65150,3.250322,3.265214,2.84307325e-04
65200,3.249362,3.265055,2.84057323e-04
65250,3.236206,3.264767,2.83807320e-04
65300,3.247624,3.264595,2.83557318e-04
65350,3.232944,3.264279,2.83307316e-04
65400,3.226548,3.263901,2.83057314e-04
65450,3.260288,3.263865,2.82807312e-04
65500,3.271407,3.263941,2.82557310e-04
65550,3.239813,3.263699,2.82307308e-04
65600,3.242180,3.263484,2.82057306e-04
65650,3.248679,3.263336,2.81807303e-04
65700,3.255478,3.263258,2.81557301e-04
65750,3.268634,3.263311,2.81307299e-04
65800,3.257005,3.263248,2.81057297e-04
65850,3.243825,3.263054,2.80807295e-04
65900,3.242850,3.262852,2.80557293e-04
65950,3.251459,3.262738,2.80307291e-04
66000,3.244241,3.262553,2.80057289e-04
66050,3.256840,3.262496,2.79807287e-04
66100,3.251694,3.262388,2.79557284e-04
66150,3.276072,3.262525,2.79307282e-04
66200,3.252292,3.262422,2.79057280e-04
66250,3.251575,3.262314,2.78807278e-04
66300,3.273347,3.262424,2.78557276e-04
66350,3.228280,3.262083,2.78307274e-04
66400,3.250900,3.261971,2.78057272e-04
66450,3.245767,3.261809,2.77807270e-04
66500,3.280495,3.261996,2.77557267e-04
66550,3.253216,3.261908,2.77307265e-04
66600,3.270187,3.261991,2.77057263e-04
66650,3.244406,3.261815,2.76807261e-04
66700,3.266899,3.261866,2.76557259e-04
66750,3.252561,3.261773,2.76307257e-04
66800,3.233557,3.261491,2.76057255e-04
66850,3.269989,3.261576,2.75807253e-04
66900,3.225050,3.261210,2.75557250e-04
66950,3.263694,3.261235,2.75307248e-04
67000,3.250959,3.261132,2.75057246e-04
67050,3.253409,3.259893,2.08446719e-04
67100,3.243839,3.259733,2.08145695e-04
67150,3.232599,3.259461,2.07844672e-04
67200,3.252387,3.259391,2.07543648e-04
67250,3.250141,3.259298,2.07242625e-04
67300,3.259421,3.259299,2.06941601e-04
67350,3.249441,3.259201,2.06640578e-04
67400,3.250092,3.259110,2.06339554e-04
67450,3.250218,3.259021,2.06038531e-04
67500,3.250101,3.258931,2.05737508e-04
67550,3.269122,3.259033,2.05436484e-04
67600,3.232586,3.258769,2.05135461e-04
67650,3.238109,3.258562,2.04834437e-04
67700,3.252687,3.258504,2.04533414e-04
67750,3.224617,3.258165,2.04232390e-04
67800,3.261630,3.258199,2.03931367e-04
67850,3.232999,3.257947,2.03630343e-04
67900,3.216154,3.257529,2.03329320e-04
67950,3.223396,3.257188,2.03028296e-04
68000,3.232742,3.256944,2.02727273e-04
68050,3.215895,3.256533,2.02426249e-04
68100,3.242991,3.256398,2.02125226e-04
68150,3.239163,3.256225,2.01824202e-04
68200,3.230682,3.255970,2.01523179e-04
68250,3.235696,3.255767,2.01222155e-04
68300,3.249422,3.255704,2.00921132e-04
68350,3.240358,3.255550,2.00620108e-04
68400,3.245871,3.255453,2.00319085e-04
68450,3.234441,3.255243,2.00018061e-04
68500,3.271478,3.255406,1.99717038e-04
68550,3.251250,3.255364,1.99416014e-04
68600,3.251273,3.255323,1.99114991e-04
68650,3.252945,3.255299,1.98813967e-04
68700,3.238048,3.255127,1.98512944e-04
68750,3.240947,3.254985,1.98211921e-04
68800,3.220714,3.254642,1.97910897e-04
68850,3.238314,3.254479,1.97609874e-04
68900,3.232009,3.254254,1.97308850e-04
68950,3.225724,3.253969,1.97007827e-04
69000,3.226647,3.253696,1.96706803e-04
69050,3.247852,3.253637,1.96405780e-04
69100,3.226277,3.253364,1.96104756e-04
69150,3.237617,3.253206,1.95803733e-04
69200,3.239975,3.253074,1.95502709e-04
69250,3.252969,3.253073,1.95201686e-04
69300,3.235310,3.252895,1.94900662e-04
69350,3.255234,3.252919,1.94599639e-04
69400,3.221505,3.252605,1.94298615e-04
69450,3.237853,3.252457,1.93997592e-04
69500,3.245485,3.252387,1.93696568e-04
69550,3.231457,3.252178,1.93395545e-04
69600,3.215791,3.251814,1.93094521e-04
69650,3.220958,3.251506,1.92793498e-04
69700,3.227971,3.251270,1.92492474e-04
69750,3.241713,3.251175,1.92191451e-04
69800,3.220554,3.250869,1.91890427e-04
69850,3.236846,3.250728,1.91589404e-04
69900,3.243903,3.250660,1.91288380e-04
69950,3.254582,3.250699,1.90987357e-04
70000,3.230969,3.250502,1.90686334e-04
70050,3.256321,3.250560,1.90385310e-04
70100,3.247484,3.250529,1.90084287e-04
70150,3.239373,3.250418,1.89783263e-04
70200,3.271832,3.250632,1.89482240e-04
70250,3.243687,3.250563,1.89181216e-04
70300,3.213484,3.250192,1.88880193e-04
70350,3.222419,3.249914,1.88579169e-04
70400,3.226425,3.249679,1.88278146e-04
70450,3.227408,3.249456,1.87977122e-04
70500,3.240210,3.249364,1.87676099e-04
70550,3.228281,3.249153,1.87375075e-04
70600,3.218690,3.248848,1.87074052e-04
70650,3.247348,3.248833,1.86773028e-04
70700,3.240401,3.248749,1.86472005e-04
70750,3.240010,3.248662,1.86170981e-04
70800,3.241878,3.248594,1.85869958e-04
70850,3.222163,3.248330,1.85568934e-04
70900,3.249039,3.248337,1.85267911e-04
70950,3.222735,3.248081,1.84966887e-04
71000,3.220511,3.247805,1.84665864e-04
71050,3.237690,3.247704,1.84364840e-04
71100,3.235653,3.247583,1.84063817e-04
71150,3.240171,3.247509,1.83762793e-04
71200,3.213547,3.247170,1.83461770e-04
71250,3.250325,3.247201,1.83160747e-04
71300,3.244063,3.247170,1.82859723e-04
71350,3.246046,3.247159,1.82558700e-04
71400,3.257708,3.247264,1.82257676e-04
71450,3.228356,3.247075,1.81956653e-04
71500,3.235033,3.246955,1.81655629e-04
71550,3.215613,3.246641,1.81354606e-04
71600,3.245136,3.246626,1.81053582e-04
71650,3.242490,3.246585,1.80752559e-04
71700,3.232720,3.246446,1.80451535e-04
71750,3.238298,3.246365,1.80150512e-04
71800,3.243133,3.246332,1.79849488e-04
71850,3.236642,3.246235,1.79548465e-04
71900,3.248253,3.246256,1.79247441e-04
71950,3.252734,3.246320,1.78946418e-04
72000,3.232262,3.246180,1.78645394e-04
72050,3.215444,3.245872,1.78344371e-04
72100,3.237489,3.245789,1.78043347e-04
72150,3.233790,3.245669,1.77742324e-04
72200,3.252338,3.245735,1.77441300e-04
72250,3.233610,3.245614,1.77140277e-04
72300,3.222174,3.245380,1.76839253e-04
72350,3.243559,3.245361,1.76538230e-04
72400,3.228918,3.245197,1.76237207e-04
72450,3.233679,3.245082,1.75936183e-04
72500,3.228591,3.244917,1.75635160e-04
72550,3.223018,3.244698,1.75334136e-04
72600,3.241444,3.244665,1.75033113e-04
72650,3.222799,3.244447,1.74732089e-04
72700,3.236216,3.244364,1.74431066e-04
72750,3.203750,3.243958,1.74130042e-04
72800,3.229466,3.243813,1.73829019e-04
72850,3.229970,3.243675,1.73527995e-04
72900,3.223947,3.243478,1.73226972e-04
72950,3.239928,3.243442,1.72925948e-04
73000,3.231545,3.243323,1.72624925e-04
73050,3.254757,3.243437,1.72323901e-04
73100,3.216676,3.243170,1.72022878e-04
73150,3.234699,3.243085,1.71721854e-04
73200,3.225038,3.242905,1.71420831e-04
73250,3.219942,3.242675,1.71119807e-04
73300,3.213274,3.242381,1.70818784e-04
73350,3.249851,3.242456,1.70517760e-04
73400,3.228092,3.242312,1.70216737e-04
73450,3.213590,3.242025,1.69915713e-04
73500,3.251682,3.242121,1.69614690e-04
73550,3.255127,3.242252,1.69313666e-04
73600,3.221401,3.242043,1.69012643e-04
73650,3.223637,3.241859,1.68711620e-04
73700,3.228736,3.241728,1.68410596e-04
73750,3.231122,3.241622,1.68109573e-04
73800,3.225600,3.241461,1.67808549e-04
73850,3.217964,3.241226,1.67507526e-04
73900,3.212714,3.240941,1.67206502e-04
73950,3.213915,3.240671,1.66905479e-04
74000,3.219102,3.240455,1.66604455e-04
74050,3.238821,3.238741,1.66309452e-04
74100,3.241401,3.238768,1.66008429e-04
74150,3.217624,3.238557,1.65707405e-04
74200,3.227892,3.238450,1.65406382e-04
74250,3.223410,3.238300,1.65105358e-04
74300,3.225665,3.238173,1.64804335e-04
74350,3.218172,3.237973,1.64503311e-04
74400,3.232316,3.237917,1.64202288e-04
74450,3.234848,3.237886,1.63901264e-04
74500,3.243805,3.237945,1.63600241e-04
74550,3.237113,3.237937,1.63299217e-04
74600,3.229572,3.237853,1.62998194e-04
74650,3.217520,3.237650,1.62697170e-04
74700,3.234557,3.237619,1.62396147e-04
74750,3.239072,3.237633,1.62095123e-04
74800,3.230474,3.237562,1.61794100e-04
74850,3.228192,3.237468,1.61493076e-04
74900,3.214572,3.237239,1.61192053e-04
74950,3.244139,3.237308,1.60891030e-04
75000,3.230622,3.237241,1.60590006e-04
75050,3.223341,3.237102,1.60288983e-04
75100,3.228086,3.237012,1.59987959e-04
75150,3.225358,3.236896,1.59686936e-04
75200,3.236027,3.236887,1.59385912e-04
75250,3.217420,3.236692,1.59084889e-04
75300,3.229696,3.236622,1.58783865e-04
75350,3.224469,3.236501,1.58482842e-04
75400,3.221318,3.236349,1.58181818e-04
75450,3.234224,3.236328,1.57880795e-04
75500,3.233010,3.236294,1.57579771e-04
75550,3.234583,3.236277,1.57278748e-04
75600,3.230494,3.236220,1.56977724e-04
75650,3.222546,3.236083,1.56676701e-04
75700,3.227889,3.236001,1.56375677e-04
75750,3.212323,3.235764,1.56074654e-04
75800,3.217306,3.235580,1.55773630e-04
75850,3.226554,3.235489,1.55472607e-04
75900,3.212663,3.235261,1.55171583e-04
75950,3.210600,3.235014,1.54870560e-04
76000,3.212826,3.234792,1.54569536e-04
76050,3.245014,3.234895,1.54268513e-04
76100,3.238897,3.234935,1.53967489e-04
76150,3.249601,3.235081,1.53666466e-04
76200,3.210948,3.234840,1.53365443e-04
76250,3.223282,3.234724,1.53064419e-04
76300,3.218097,3.234558,1.52763396e-04
76350,3.237838,3.234591,1.52462372e-04
76400,3.254870,3.234794,1.52161349e-04
76450,3.235898,3.234805,1.51860325e-04
76500,3.217686,3.234634,1.51559302e-04
76550,3.229452,3.234582,1.51258278e-04
76600,3.247430,3.234710,1.50957255e-04
76650,3.226940,3.234633,1.50656231e-04
76700,3.224154,3.234528,1.50355208e-04
76750,3.243505,3.234618,1.50054184e-04
76800,3.227044,3.234542,1.49753161e-04
76850,3.223355,3.234430,1.49452137e-04
76900,3.219446,3.234280,1.49151114e-04
76950,3.229026,3.234228,1.48850090e-04
77000,3.251210,3.234397,1.48549067e-04
77050,3.227917,3.234333,1.48248043e-04
77100,3.230337,3.234293,1.47947020e-04
77150,3.220650,3.234156,1.47645996e-04
77200,3.228194,3.234097,1.47344973e-04
77250,3.221392,3.233970,1.47043949e-04
77300,3.225265,3.233883,1.46742926e-04
77350,3.233076,3.233874,1.46441902e-04
77400,3.224842,3.233784,1.46140879e-04
77450,3.225308,3.233699,1.45839856e-04
77500,3.223326,3.233596,1.45538832e-04
77550,3.219321,3.233453,1.45237809e-04
77600,3.208270,3.233201,1.44936785e-04
77650,3.218862,3.233058,1.44635762e-04
77700,3.219822,3.232925,1.44334738e-04
77750,3.214552,3.232742,1.44033715e-04
77800,3.214556,3.232560,1.43732691e-04
77850,3.222902,3.232463,1.43431668e-04
77900,3.221896,3.232357,1.43130644e-04
77950,3.228250,3.232316,1.42829621e-04
78000,3.206290,3.232056,1.42528597e-04
78050,3.203762,3.231773,1.42227574e-04
78100,3.224132,3.231697,1.41926550e-04
78150,3.253032,3.231910,1.41625527e-04
78200,3.226360,3.231855,1.41324503e-04
78250,3.195868,3.231495,1.41023480e-04
78300,3.230961,3.231489,1.40722456e-04
78350,3.223964,3.231414,1.40421433e-04
78400,3.228167,3.231382,1.40120409e-04
78450,3.219417,3.231262,1.39819386e-04
78500,3.220315,3.231153,1.39518362e-04
78550,3.219168,3.231033,1.39217339e-04
78600,3.235935,3.231082,1.38916315e-04
78650,3.239471,3.231166,1.38615292e-04
78700,3.215306,3.231007,1.38314269e-04
78750,3.212268,3.230820,1.38013245e-04
78800,3.229715,3.230809,1.37712222e-04
78850,3.208364,3.230584,1.37411198e-04
78900,3.225673,3.230535,1.37110175e-04
78950,3.223278,3.230463,1.36809151e-04
79000,3.224359,3.230401,1.36508128e-04
79050,3.208298,3.230180,1.36207104e-04
79100,3.206062,3.229939,1.35906081e-04
79150,3.232063,3.229961,1.35605057e-04
79200,3.196932,3.229630,1.35304034e-04
79250,3.203697,3.229371,1.35003010e-04
79300,3.218562,3.229263,1.34701987e-04
79350,3.208304,3.229053,1.34400963e-04
79400,3.214652,3.228909,1.34099940e-04
79450,3.210863,3.228729,1.33798916e-04
79500,3.213044,3.228572,1.33497893e-04
79550,3.227460,3.228561,1.33196869e-04
79600,3.236347,3.228639,1.32895846e-04
79650,3.245679,3.228809,1.32594822e-04
79700,3.215414,3.228675,1.32293799e-04
79750,3.224218,3.228631,1.31992775e-04
79800,3.216946,3.228514,1.31691752e-04
79850,3.215520,3.228384,1.31390728e-04
79900,3.219942,3.228299,1.31089705e-04
79950,3.223871,3.228255,1.30788682e-04
80000,3.222909,3.228202,1.30487658e-04
80050,3.214858,3.228068,1.30186635e-04
80100,3.218542,3.227973,1.29885611e-04
80150,3.235644,3.228050,1.29584588e-04
80200,3.246566,3.228235,1.29283564e-04
80250,3.202525,3.227978,1.28982541e-04
80300,3.223005,3.227928,1.28681517e-04
80350,3.234944,3.227998,1.28380494e-04
80400,3.197085,3.227689,1.28079470e-04
80450,3.210519,3.227517,1.27778447e-04
80500,3.219052,3.227433,1.27477423e-04
80550,3.202416,3.227182,1.27176400e-04
80600,3.228554,3.227196,1.26875376e-04
80650,3.209550,3.227020,1.26574353e-04
80700,3.230874,3.227058,1.26273329e-04
80750,3.229312,3.227081,1.25972306e-04
80800,3.218904,3.226999,1.25671282e-04
80850,3.219765,3.226927,1.25370259e-04
80900,3.234916,3.227007,1.25069235e-04
80950,3.210952,3.226846,1.24768212e-04
81000,3.226094,3.226839,1.24467188e-04
81050,3.244294,3.224797,1.24172185e-04
81100,3.216378,3.224713,1.23871162e-04
81150,3.219378,3.224660,1.23570138e-04
81200,3.231396,3.224727,1.23269115e-04
81250,3.219906,3.224679,1.22968092e-04
81300,3.218454,3.224617,1.22667068e-04
81350,3.221106,3.224582,1.22366045e-04
81400,3.207221,3.224408,1.22065021e-04
81450,3.239789,3.224562,1.21763998e-04
81500,3.219455,3.224511,1.21462974e-04
81550,3.224614,3.224512,1.21161951e-04
81600,3.229305,3.224560,1.20860927e-04
81650,3.217551,3.224490,1.20559904e-04
81700,3.221157,3.224456,1.20258880e-04
81750,3.232678,3.224538,1.19957857e-04
81800,3.225224,3.224545,1.19656833e-04
81850,3.241372,3.224714,1.19355810e-04
81900,3.240449,3.224871,1.19054786e-04
81950,3.238260,3.225005,1.18753763e-04
82000,3.220716,3.224962,1.18452739e-04
82050,3.210753,3.224820,1.18151716e-04
82100,3.242805,3.225000,1.17850692e-04
82150,3.222701,3.224977,1.17549669e-04
82200,3.205608,3.224783,1.17248645e-04
82250,3.199009,3.224525,1.16947622e-04
82300,3.207605,3.224356,1.16646598e-04
82350,3.224045,3.224353,1.16345575e-04
82400,3.214391,3.224253,1.16044551e-04
82450,3.220046,3.224211,1.15743528e-04
82500,3.208184,3.224051,1.15442505e-04
82550,3.213699,3.223948,1.15141481e-04
82600,3.225027,3.223958,1.14840458e-04
82650,3.216219,3.223881,1.14539434e-04
82700,3.214334,3.223785,1.14238411e-04
82750,3.217979,3.223727,1.13937387e-04
82800,3.210226,3.223592,1.13636364e-04
82850,3.187194,3.223228,1.13335340e-04
82900,3.216197,3.223158,1.13034317e-04
82950,3.208594,3.223012,1.12733293e-04
83000,3.209716,3.222879,1.12432270e-04
83050,3.196521,3.222616,1.12131246e-04
83100,3.215637,3.222546,1.11830223e-04
83150,3.202838,3.222349,1.11529199e-04
83200,3.206898,3.222195,1.11228176e-04
83250,3.224892,3.222221,1.10927152e-04
83300,3.203799,3.222037,1.10626129e-04
83350,3.195854,3.221775,1.10325105e-04
83400,3.227665,3.221834,1.10024082e-04
83450,3.206499,3.221681,1.09723058e-04
83500,3.202614,3.221490,1.09422035e-04
83550,3.217026,3.221446,1.09121011e-04
83600,3.229080,3.221522,1.08819988e-04
83650,3.216781,3.221475,1.08518964e-04
83700,3.210606,3.221366,1.08217941e-04
83750,3.181095,3.220963,1.07916918e-04
83800,3.231122,3.221065,1.07615894e-04
83850,3.206750,3.220922,1.07314871e-04
83900,3.190856,3.220621,1.07013847e-04
83950,3.213908,3.220554,1.06712824e-04
84000,3.203801,3.220386,1.06411800e-04
84050,3.208139,3.219789,1.06116797e-04
84100,3.233536,3.219926,1.05815774e-04
84150,3.204452,3.219771,1.05514750e-04
84200,3.197384,3.219547,1.05213727e-04
84250,3.213921,3.219491,1.04912703e-04
84300,3.215135,3.219448,1.04611680e-04
84350,3.219727,3.219450,1.04310656e-04
84400,3.223069,3.219487,1.04009633e-04
84450,3.218272,3.219474,1.03708609e-04
84500,3.220450,3.219484,1.03407586e-04
84550,3.219892,3.219488,1.03106562e-04
84600,3.206169,3.219355,1.02805539e-04
84650,3.202156,3.219183,1.02504515e-04
84700,3.218197,3.219173,1.02203492e-04
84750,3.201072,3.218992,1.01902468e-04
84800,3.213340,3.218936,1.01601445e-04
84850,3.203885,3.218785,1.01300421e-04
84900,3.218692,3.218784,1.00999398e-04
84950,3.218379,3.218780,1.00698374e-04
85000,3.197615,3.218569,1.00397351e-04
85050,3.181160,3.218194,1.00096328e-04
85100,3.225762,3.218270,9.97953040e-05
85150,3.197024,3.218058,9.94942806e-05
85200,3.216476,3.218042,9.91932571e-05
85250,3.217809,3.218040,9.88922336e-05
85300,3.179718,3.217656,9.85912101e-05
85350,3.223462,3.217714,9.82901866e-05
85400,3.186111,3.217398,9.79891632e-05
85450,3.205609,3.217280,9.76881397e-05
85500,3.204453,3.217152,9.73871162e-05
85550,3.206150,3.217042,9.70860927e-05
85600,3.206378,3.216935,9.67850692e-05
85650,3.201382,3.216780,9.64840458e-05
85700,3.201904,3.216631,9.61830223e-05
85750,3.217581,3.216641,9.58819988e-05
85800,3.207910,3.216553,9.55809753e-05
85850,3.199257,3.216380,9.52799518e-05
85900,3.204778,3.216264,9.49789284e-05
85950,3.207025,3.216172,9.46779049e-05
86000,3.220477,3.216215,9.43768814e-05
86050,3.202514,3.216078,9.40758579e-05
86100,3.208577,3.216003,9.37748344e-05
86150,3.216586,3.216009,9.34738110e-05
86200,3.212996,3.215979,9.31727875e-05
86250,3.221602,3.216035,9.28717640e-05
86300,3.214922,3.216024,9.25707405e-05
86350,3.220383,3.216067,9.22697170e-05
86400,3.207412,3.215981,9.19686936e-05
86450,3.208751,3.215909,9.16676701e-05
86500,3.199562,3.215745,9.13666466e-05
86550,3.219692,3.215785,9.10656231e-05
86600,3.220225,3.215829,9.07645996e-05
86650,3.209574,3.215766,9.04635762e-05
86700,3.196988,3.215579,9.01625527e-05
86750,3.205953,3.215482,8.98615292e-05
86800,3.179538,3.215123,8.95605057e-05
86850,3.214345,3.215115,8.92594822e-05
86900,3.195765,3.214922,8.89584588e-05
86950,3.194008,3.214713,8.86574353e-05
87000,3.195962,3.214525,8.83564118e-05
87050,3.220666,3.214586,8.80553883e-05
87100,3.211443,3.214555,8.77543648e-05
87150,3.206373,3.214473,8.74533414e-05
87200,3.214556,3.214474,8.71523179e-05
87250,3.191115,3.214240,8.68512944e-05
87300,3.219461,3.214293,8.65502709e-05
87350,3.213135,3.214281,8.62492474e-05
87400,3.217542,3.214314,8.59482240e-05
87450,3.201294,3.214183,8.56472005e-05
87500,3.197939,3.214021,8.53461770e-05
87550,3.203642,3.213917,8.50451535e-05
87600,3.218326,3.213961,8.47441300e-05
87650,3.209315,3.213915,8.44431066e-05
87700,3.213394,3.213910,8.41420831e-05
87750,3.180160,3.213572,8.38410596e-05
87800,3.213518,3.213572,8.35400361e-05
87850,3.190118,3.213337,8.32390126e-05
87900,3.216871,3.213372,8.29379892e-05
87950,3.193838,3.213177,8.26369657e-05
88000,3.199161,3.213037,8.23359422e-05
88050,3.197325,3.212459,8.20409392e-05
88100,3.206407,3.212399,8.17399157e-05
88150,3.194991,3.212224,8.14388922e-05
88200,3.190656,3.212009,8.11378688e-05
88250,3.205293,3.211942,8.08368453e-05
88300,3.229739,3.212120,8.05358218e-05
88350,3.196443,3.211963,8.02347983e-05
88400,3.213382,3.211977,7.99337748e-05
88450,3.218507,3.212042,7.96327514e-05
88500,3.207911,3.212001,7.93317279e-05
88550,3.197415,3.211855,7.90307044e-05
88600,3.209361,3.211830,7.87296809e-05
88650,3.194369,3.211656,7.84286574e-05
88700,3.198308,3.211522,7.81276340e-05
88750,3.195739,3.211364,7.78266105e-05
88800,3.192944,3.211180,7.75255870e-05
88850,3.215641,3.211225,7.72245635e-05
88900,3.213725,3.211250,7.69235400e-05
88950,3.205141,3.211189,7.66225166e-05
89000,3.207125,3.211148,7.63214931e-05
89050,3.222961,3.211266,7.60204696e-05
89100,3.212976,3.211283,7.57194461e-05
89150,3.193090,3.211101,7.54184226e-05
89200,3.206853,3.211059,7.51173992e-05
89250,3.193282,3.210881,7.48163757e-05
89300,3.205231,3.210825,7.45153522e-05
89350,3.202547,3.210742,7.42143287e-05
89400,3.191091,3.210545,7.39133052e-05
89450,3.205184,3.210492,7.36122818e-05
89500,3.195384,3.210341,7.33112583e-05
89550,3.191211,3.210149,7.30102348e-05
89600,3.189024,3.209938,7.27092113e-05
89650,3.206769,3.209906,7.24081878e-05
89700,3.199857,3.209806,7.21071644e-05
89750,3.206720,3.209775,7.18061409e-05
89800,3.193835,3.209616,7.15051174e-05
89850,3.194877,3.209468,7.12040939e-05
89900,3.187411,3.209248,7.09030704e-05
89950,3.196345,3.209119,7.06020470e-05
90000,3.191668,3.208944,7.03010235e-05
90050,3.210795,3.208917,7.00060205e-05
90100,3.209082,3.208919,6.97049970e-05
90150,3.206252,3.208892,6.94039735e-05
90200,3.196281,3.208766,6.91029500e-05
90250,3.191336,3.208592,6.88019266e-05
90300,3.218864,3.208695,6.85009031e-05
90350,3.195985,3.208567,6.81998796e-05
90400,3.191850,3.208400,6.78988561e-05
90450,3.208728,3.208404,6.75978326e-05
90500,3.177616,3.208096,6.72968092e-05
90550,3.190243,3.207917,6.69957857e-05
90600,3.202378,3.207862,6.66947622e-05
90650,3.201514,3.207798,6.63937387e-05
90700,3.202568,3.207746,6.60927152e-05
90750,3.189577,3.207564,6.57916918e-05
90800,3.209915,3.207588,6.54906683e-05
90850,3.193165,3.207444,6.51896448e-05
90900,3.216022,3.207529,6.48886213e-05
90950,3.188168,3.207336,6.45875978e-05
91000,3.208399,3.207346,6.42865744e-05
91050,3.209766,3.207371,6.39855509e-05
91100,3.206499,3.207362,6.36845274e-05
91150,3.209368,3.207382,6.33835039e-05
91200,3.204104,3.207349,6.30824804e-05
91250,3.212432,3.207400,6.27814570e-05
91300,3.172767,3.207054,6.24804335e-05
91350,3.203989,3.207023,6.21794100e-05
91400,3.196926,3.206922,6.18783865e-05
91450,3.200235,3.206855,6.15773630e-05
91500,3.200842,3.206795,6.12763396e-05
91550,3.191981,3.206647,6.09753161e-05
91600,3.198489,3.206565,6.06742926e-05
91650,3.193641,3.206436,6.03732691e-05
91700,3.209872,3.206470,6.00722456e-05
91750,3.217272,3.206578,5.97712222e-05
91800,3.186225,3.206375,5.94701987e-05
91850,3.197180,3.206283,5.91691752e-05
91900,3.193120,3.206151,5.88681517e-05
91950,3.209342,3.206183,5.85671282e-05
92000,3.206061,3.206182,5.82661048e-05
92050,3.198167,3.206102,5.79650813e-05
92100,3.217697,3.206218,5.76640578e-05
92150,3.212021,3.206276,5.73630343e-05
92200,3.197723,3.206190,5.70620108e-05
92250,3.187022,3.205999,5.67609874e-05
92300,3.184070,3.205779,5.64599639e-05
92350,3.199044,3.205712,5.61589404e-05
92400,3.192911,3.205584,5.58579169e-05
92450,3.195976,3.205488,5.55568934e-05
92500,3.204378,3.205477,5.52558700e-05
92550,3.194186,3.205364,5.49548465e-05
92600,3.181717,3.205127,5.46538230e-05
92650,3.180985,3.204886,5.43527995e-05
92700,3.190320,3.204740,5.40517760e-05
92750,3.197666,3.204670,5.37507526e-05
92800,3.197655,3.204599,5.34497291e-05
92850,3.197094,3.204524,5.31487056e-05
92900,3.186748,3.204347,5.28476821e-05
92950,3.208605,3.204389,5.25466586e-05
93000,3.227350,3.204619,5.22456352e-05
93050,3.210632,3.204679,5.19446117e-05
93100,3.203476,3.204667,5.16435882e-05
93150,3.192264,3.204543,5.13425647e-05
93200,3.228746,3.204785,5.10415412e-05
93250,3.195377,3.204691,5.07405178e-05
93300,3.178340,3.204427,5.04394943e-05
93350,3.209317,3.204476,5.01384708e-05
93400,3.179985,3.204231,4.98374473e-05
93450,3.209978,3.204289,4.95364238e-05
93500,3.204413,3.204290,4.92354004e-05
93550,3.220708,3.204454,4.89343769e-05
93600,3.203793,3.204448,4.86333534e-05
93650,3.217214,3.204575,4.83323299e-05
93700,3.201187,3.204541,4.80313064e-05
93750,3.206099,3.204557,4.77302830e-05
93800,3.205983,3.204571,4.74292595e-05
93850,3.177850,3.204304,4.71282360e-05
93900,3.224144,3.204502,4.68272125e-05
93950,3.198090,3.204438,4.65261890e-05
94000,3.205296,3.204447,4.62251656e-05
94050,3.195919,3.203365,4.59301626e-05
94100,3.184677,3.203178,4.56291391e-05
94150,3.200284,3.203150,4.53281156e-05
94200,3.184113,3.202959,4.50270921e-05
94250,3.191787,3.202847,4.47260686e-05
94300,3.216376,3.202983,4.44250452e-05
94350,3.209270,3.203046,4.41240217e-05
94400,3.205838,3.203074,4.38229982e-05
94450,3.188781,3.202931,4.35219747e-05
94500,3.201681,3.202918,4.32209512e-05
94550,3.192094,3.202810,4.29199278e-05
94600,3.209001,3.202872,4.26189043e-05
94650,3.181269,3.202656,4.23178808e-05
94700,3.178266,3.202412,4.20168573e-05
94750,3.204971,3.202437,4.17158338e-05
94800,3.206702,3.202480,4.14148104e-05
94850,3.205612,3.202511,4.11137869e-05
94900,3.186980,3.202356,4.08127634e-05
94950,3.228673,3.202619,4.05117399e-05
95000,3.202083,3.202614,4.02107164e-05
95050,3.193910,3.202527,3.99096930e-05
95100,3.192029,3.202422,3.96086695e-05
95150,3.184746,3.202245,3.93076460e-05
95200,3.195888,3.202182,3.90066225e-05
95250,3.187168,3.202031,3.87055990e-05
95300,3.190312,3.201914,3.84045756e-05
95350,3.185675,3.201752,3.81035521e-05
95400,3.184246,3.201577,3.78025286e-05
95450,3.203290,3.201594,3.75015051e-05
95500,3.191506,3.201493,3.72004816e-05
95550,3.183838,3.201317,3.68994582e-05
95600,3.186508,3.201168,3.65984347e-05
95650,3.192638,3.201083,3.62974112e-05
95700,3.177259,3.200845,3.59963877e-05
95750,3.213663,3.200973,3.56953642e-05
95800,3.199214,3.200955,3.53943408e-05
95850,3.200054,3.200946,3.50933173e-05
95900,3.186303,3.200800,3.47922938e-05
95950,3.183882,3.200631,3.44912703e-05
96000,3.194271,3.200567,3.41902468e-05
96050,3.105676,3.199698,3.38952438e-05
96100,3.103996,3.198741,3.35942203e-05
96150,3.100995,3.197763,3.32931969e-05
96200,3.090886,3.196694,3.29921734e-05
96250,3.122708,3.195955,3.26911499e-05
96300,3.127974,3.195275,3.23901264e-05
96350,3.099113,3.194313,3.20891030e-05
96400,3.078779,3.193158,3.17880795e-05
96450,3.107149,3.192298,3.14870560e-05
96500,3.109792,3.191473,3.11860325e-05
96550,3.119601,3.190754,3.08850090e-05
96600,3.109915,3.189946,3.05839856e-05
96650,3.113227,3.189178,3.02829621e-05
96700,3.086057,3.188147,2.99819386e-05
96750,3.115260,3.187418,2.96809151e-05
96800,3.120623,3.186750,2.93798916e-05
96850,3.099713,3.185880,2.90788682e-05
96900,3.109304,3.185114,2.87778447e-05
96950,3.098507,3.184248,2.84768212e-05
97000,3.107321,3.183479,2.81757977e-05
97050,3.107909,3.182723,2.78807947e-05
97100,3.111098,3.182007,2.75797712e-05
97150,3.106048,3.181247,2.72787477e-05
97200,3.105808,3.180493,2.69777243e-05
97250,3.102496,3.179713,2.66767008e-05
97300,3.096145,3.178877,2.63756773e-05
97350,3.101590,3.178104,2.60746538e-05
97400,3.102115,3.177344,2.57736303e-05
97450,3.102336,3.176594,2.54726069e-05
97500,3.103190,3.175860,2.51715834e-05
97550,3.096083,3.175063,2.48705599e-05
97600,3.097653,3.174288,2.45695364e-05
97650,3.095473,3.173500,2.42685129e-05
97700,3.103827,3.172804,2.39674895e-05
97750,3.086408,3.171940,2.36664660e-05
97800,3.089919,3.171119,2.33654425e-05
97850,3.095479,3.170363,2.30644190e-05
97900,3.099524,3.169655,2.27633955e-05
97950,3.092252,3.168881,2.24623721e-05
98000,3.096234,3.168154,2.21613486e-05
98025,3.093575,3.158106,2.20168573e-05
98050,3.093312,3.157458,2.18663456e-05
98075,3.087939,3.156762,2.17158338e-05
98100,3.103976,3.156235,2.15653221e-05
98125,3.092423,3.155596,2.14148104e-05
98150,3.089349,3.154934,2.12642986e-05
98175,3.097377,3.154358,2.11137869e-05
98200,3.100510,3.153820,2.09632751e-05
98225,3.086095,3.153143,2.08127634e-05
98250,3.080032,3.152412,2.06622517e-05
98275,3.094219,3.151830,2.05117399e-05
98300,3.085612,3.151167,2.03612282e-05
98325,3.081523,3.150471,2.02107164e-05
98350,3.097329,3.149940,2.00602047e-05
98375,3.098416,3.149424,1.99096930e-05
98400,3.086635,3.148796,1.97591812e-05
98425,3.088905,3.148198,1.96086695e-05
98450,3.096367,3.147679,1.94581577e-05
98475,3.089265,3.147095,1.93076460e-05
98500,3.097427,3.146598,1.91571343e-05
98525,3.101425,3.146147,1.90066225e-05
98550,3.095575,3.145641,1.88561108e-05
98575,3.092743,3.145112,1.87055990e-05
98600,3.101798,3.144679,1.85550873e-05
98625,3.091352,3.144146,1.84045756e-05
98650,3.085116,3.143555,1.82540638e-05
98675,3.085729,3.142977,1.81035521e-05
98700,3.089906,3.142446,1.79530403e-05
98725,3.089468,3.141916,1.78025286e-05
98750,3.090700,3.141404,1.76520169e-05
98775,3.091263,3.140903,1.75015051e-05
98800,3.086439,3.140358,1.73509934e-05
98825,3.086072,3.139815,1.72004816e-05
98850,3.092711,3.139344,1.70499699e-05
98875,3.105388,3.139005,1.68994582e-05
98900,3.081605,3.138431,1.67489464e-05
98925,3.097733,3.138024,1.65984347e-05
98950,3.089677,3.137540,1.64479229e-05
98975,3.078081,3.136946,1.62974112e-05
99000,3.095564,3.136532,1.61468995e-05
99025,3.074605,3.135913,1.59963877e-05
99050,3.088910,3.135443,1.58458760e-05
99075,3.086381,3.134952,1.56953642e-05
99100,3.086255,3.134465,1.55448525e-05
99125,3.098926,3.134110,1.53943408e-05
99150,3.089229,3.133661,1.52438290e-05
99175,3.084063,3.133165,1.50933173e-05
99200,3.092966,3.132763,1.49428055e-05
99225,3.091909,3.132354,1.47922938e-05
99250,3.083627,3.131867,1.46417821e-05
99275,3.080897,3.128512,1.44972908e-05
99300,3.087249,3.128099,1.43467790e-05
99325,3.088788,3.127706,1.41962673e-05
99350,3.084590,3.127275,1.40457556e-05
99375,3.083768,3.126840,1.38952438e-05
99400,3.098418,3.126555,1.37447321e-05
99425,3.082746,3.126117,1.35942203e-05
99450,3.079433,3.125650,1.34437086e-05
99475,3.086345,3.125257,1.32931969e-05
99500,3.082356,3.124828,1.31426851e-05
99525,3.093014,3.124510,1.29921734e-05
99550,3.093083,3.124196,1.28416616e-05
99575,3.084335,3.123797,1.26911499e-05
99600,3.088300,3.123442,1.25406382e-05
99625,3.092306,3.123131,1.23901264e-05
99650,3.085753,3.122757,1.22396147e-05
99675,3.092577,3.122455,1.20891030e-05
99700,3.075227,3.121983,1.19385912e-05
99725,3.083187,3.121595,1.17880795e-05
99750,3.086356,3.121243,1.16375677e-05
99775,3.079808,3.120828,1.14870560e-05
99800,3.088054,3.120501,1.13365443e-05
99825,3.089295,3.120189,1.11860325e-05
99850,3.080977,3.119797,1.10355208e-05
99875,3.088122,3.119480,1.08850090e-05
99900,3.075262,3.119038,1.07344973e-05
99925,3.094573,3.118793,1.05839856e-05
99950,3.098719,3.118592,1.04334738e-05
99975,3.087618,3.118282,1.02829621e-05


==> data/gptlike/data_val.csv <==
step,val_loss,ppl
1000,4.557768,95.3704
2000,4.038501,56.7412
3000,3.823250,45.7527
4000,3.719215,41.2320
5000,3.657681,38.7713
6000,3.608238,36.9010
7000,3.573803,35.6519
8000,3.552189,34.8896
9000,3.522759,33.8778
10000,3.506871,33.3438
11000,3.488949,32.7515
12000,3.477268,32.3711
13000,3.463891,31.9410
14000,3.451603,31.5509
15000,3.434856,31.0270
16000,3.428500,30.8304
17000,3.428469,30.8294
18000,3.414656,30.4065
19000,3.408380,30.2163
20000,3.406032,30.1454
21000,3.387111,29.5804
22000,3.391147,29.7000
23000,3.386214,29.5538
24000,3.380312,29.3799
25000,3.376122,29.2571
26000,3.380123,29.3744
27000,3.370589,29.0957
28000,3.363894,28.9015
29000,3.362215,28.8530
30000,3.364510,28.9193
31000,3.359262,28.7680
32000,3.353853,28.6128
33000,3.345258,28.3679
34000,3.347983,28.4453
35000,3.342146,28.2797
36000,3.335307,28.0870
37000,3.306514,27.2898
38000,3.301599,27.1560
39000,3.288652,26.8067
40000,3.295630,26.9944
41000,3.286791,26.7569
42000,3.290977,26.8691
43000,3.281298,26.6103
44000,3.273521,26.4041
45000,3.264680,26.1717
46000,3.254993,25.9194
47000,3.254859,25.9160
48000,3.252462,25.8539
49000,3.249345,25.7734
50000,3.245400,25.6720
51000,3.252059,25.8435
52000,3.243389,25.6204
53000,3.249289,25.7720
54000,3.246242,25.6936
55000,3.236770,25.4514
56000,3.238266,25.4895
57000,3.238395,25.4928
58000,3.227904,25.2267
59000,3.236668,25.4488
60000,3.230276,25.2866
61000,3.230400,25.2898
62000,3.227971,25.2284
63000,3.221436,25.0641
64000,3.228275,25.2361
65000,3.214685,24.8955
66000,3.219863,25.0247
67000,3.217547,24.9668
68000,3.207025,24.7055
69000,3.199610,24.5230
70000,3.204788,24.6503
71000,3.203325,24.6142
72000,3.195100,24.4126
73000,3.195735,24.4281
74000,3.200900,24.5546
75000,3.187454,24.2267
76000,3.187511,24.2281
77000,3.190334,24.2965
78000,3.181715,24.0880
79000,3.189848,24.2847
80000,3.184071,24.1448
81000,3.184423,24.1533
82000,3.177069,23.9764
83000,3.179574,24.0365
84000,3.179932,24.0451
85000,3.172691,23.8716
86000,3.170759,23.8256
87000,3.174686,23.9193
88000,3.169347,23.7919
89000,3.165611,23.7032
90000,3.171945,23.8538
91000,3.165792,23.7075
92000,3.155410,23.4627
93000,3.157018,23.5004
94000,3.156803,23.4954
95000,3.156376,23.4853
96000,3.159448,23.5576
97000,3.136860,23.0314
98000,3.130327,22.8814
98250,3.133921,22.9638
98500,3.130296,22.8808
98750,3.129789,22.8692
99000,3.131704,22.9130
99250,3.126867,22.8024
99500,3.123629,22.7287
99750,3.130717,22.8904

